Sensitive Low-Recoil VUV 1+1$'$ REMPI Detection of ND$_3$

In molecular beam scattering experiments, an important technique for measuring product energy and angular distributions is velocity map imaging following photoionization. For studies with cold molecular beams, the resolution is often limited by the product detection process. When state-selective ionization detection is used, excess photon energy can transfer to kinetic energy in the molecular ion-electron pair, resulting in measurable cation recoil. With advanced molecular beam technology, velocity spreads as small as a few m/s are possible. Thus, a suitable product detection scheme must be not only sensitive, state-selective, and background-free, it must also produce less cation recoil than the velocity spread of the molecular beams. To date this has only been possible with the NO molecule. Our goal here is to extend this low-recoil capability to fully deuterated ammonia, ND$_3$. We present a resonance-enhanced multi-photon ionization (REMPI) detection scheme for ND$_3$, that imparts sufficiently low ion recoil, allowing, for the first time, high-resolution imaging of ND$_3$ products in a cold ND$_3$-HD scattering experiment. The first step of the 1+1$'$ REMPI scheme requires vacuum ultra-violet (VUV) photons of ~160 nm, which are generated through four-wave-mixing in Xe. We varied the wavelength of the second, ionization step between 434 and 458 nm, exciting ND$_3$ to a wide range of autoionizing neutral states. By velocity mapping the resulting photoelectrons, it was possible to fully chart the ion recoil across this range with vibrational resolution for the final ionic states. Additionally, rotational resolution in the photoionization dynamics was achieved for selected excitation energies near one of the vibrational thresholds. Many of the peaks in the spectrum of autoionizing Rydberg states are assigned to specific Rydberg series using a simple Rydberg formula model.

==> Figures/2D_spectra/11m_Bv6_Eblue_recoil_size.dat <==
23033.4607083711	24.3086179
23033.3039878292	24.5809729
23033.1472694199	25.0102009
23032.9905531433	24.071031
23032.8338389992	24.3502652
23032.6771269877	24.898693
23032.5204171086	23.5242207
23032.363709362	23.4679182
23032.2070037477	23.5218451
23032.0503002658	23.9436956
23031.8935989162	24.6183291
23031.7368996989	24.3101356
23031.5802026138	24.6237307
23031.4235076608	24.7322223
23031.26681484	24.2409952
23031.1101241513	24.4030624
23030.9534355946	24.2703184
23030.7967491699	24.1830377
23030.6400648771	24.5678865
23030.4833827163	23.5537268
23030.3267026873	23.8859046
23030.1700247902	23.7195823
23030.0133490248	23.5543913
23029.8566753912	23.6149679
23029.7000038893	23.821897
23029.543334519	23.9346333
23029.3866672803	23.8866492
23029.2300021732	24.5038826
23029.0733391976	23.4033434
23028.9166783535	23.2236442
23028.7600196408	23.4099668
23028.6033630595	23.7685441
23028.4467086095	23.9284534
23028.2900562909	23.3620858
23028.1334061035	23.3418667
23027.9767580473	23.7271643
23027.8201121223	23.6797675
23027.6634683284	23.8403731
23027.5068266656	23.9783351
23027.3501871338	24.7779415
23027.1935497331	25.0497559
23027.0369144633	24.2962918
23026.8802813244	24.2386307
23026.7236503163	23.973138
23026.5670214391	23.8286189
23026.4103946927	24.1964991
23026.253770077	24.0350221
23026.097147592	23.3616523
23025.9405272377	24.3370591
23025.7839090139	24.4949847
23025.6272929208	24.4392077
23025.4706789581	24.5122044
23025.3140671259	23.9090141
23025.1574574241	23.4700659
23025.0008498528	23.4021131
23024.8442444118	23.9516716
23024.687641101	24.3484037
23024.5310399206	23.4647885
23024.3744408703	25.6377918
23024.2178439503	23.9318773
23024.0612491603	23.5109525
23023.9046565004	23.2230488
23023.7480659706	23.5257169
23023.5914775708	23.6089113
23023.4348913009	23.5746002
23023.278307161	23.8258999
23023.1217251509	23.918791
23022.9651452706	23.9767635
23022.8085675201	23.2140032
23022.6519918994	22.7695116
23022.4954184083	23.5756114
23022.3388470469	23.4712289
23022.1822778151	25.1044245
23022.0257107128	23.7907752
23021.8691457401	23.4097099
23021.7125828969	23.6877306
23021.5560221831	23.7941121
23021.3994635986	23.1229494
23021.2429071436	23.850653
23021.0863528178	23.1629834
23020.9298006212	23.1255515
23020.7732505539	23.4687336
23020.6167026158	24.0135959
23020.4601568068	24.1270829
23020.3036131269	24.5384957
23020.147071576	23.5798287
23019.9905321541	23.3373912
23019.8339948612	23.3376219
23019.6774596972	23.9340299
23019.520926662	24.4599686
23019.3643957557	24.4281438
23019.2078669782	24.2684258
23019.0513403294	23.9997044
23018.8948158093	24.1512463
23018.7382934178	23.1775652
23018.581773155	23.5166374
23018.4252550207	25.6841341
23018.2687390149	25.3227949
23018.1122251376	23.7734977
23017.9557133888	23.7236476
23017.7992037683	23.3726521
23017.6426962762	24.4788047
23017.4861909124	24.4440796
23017.3296876768	25.740487
23017.1731865695	24.0534109
23017.0166875903	23.8531222
23016.8601907392	24.853141
23016.7036960163	25.1956515
23016.5472034214	24.6505079
23016.3907129545	27.1389385
23016.2342246155	25.0000043
23016.0777384045	24.7272265
23015.9212543213	23.6776472
23015.764772366	24.9317494
23015.6082925384	25.0568206
23015.4518148386	24.5980115
23015.2953392664	24.8840951
23015.138865822	26.0919601
23014.9823945051	24.295284
23014.8259253158	24.5902086
23014.669458254	24.4167015
23014.5129933197	24.2549268
23014.3565305128	24.3392834
23014.2000698334	24.6780915
23014.0436112812	23.9775482
23013.8871548564	23.6224123
23013.7307005589	23.1755675
23013.5742483885	23.0991058
23013.4177983454	24.2610089
23013.2613504293	23.7506926
23013.1049046404	23.8465672
23012.9484609785	23.9244216
23012.7920194436	24.6701298
23012.6355800356	24.3452092
23012.4791427546	24.5436898
23012.3227076004	24.4164688
23012.1662745731	23.686387
23012.0098436726	23.4533037
23011.8534148988	23.6684466
23011.6969882516	23.8476845
23011.5405637312	24.5131517
23011.3841413374	23.8938692
23011.2277210701	24.3135606
23011.0713029293	24.6935906
23010.9148869151	24.7149359
23010.7584730272	24.5398504
23010.6020612658	24.3966615
23010.4456516307	24.2055187
23010.2892441219	24.1338981
23010.1328387394	23.069179
23009.9764354831	22.2354705
23009.820034353	22.5539635
23009.663635349	22.2515074
23009.5072384711	22.602746
23009.3508437193	21.6812281
23009.1944510935	22.3482589
23009.0380605936	24.0519365
23008.8816722196	23.9649203
23008.7252859715	23.8678231
23008.5689018493	23.1341458
23008.4125198528	23.0859265
23008.2561399821	24.2706959
23008.0997622371	24.607783
23007.9433866177	23.5854161
23007.7870131239	23.9626226
23007.6306417558	24.3223932
23007.4742725131	23.5376368
23007.3179053959	23.4672805
23007.1615404042	23.7584386
23007.0051775379	24.0106813
23006.8488167969	24.3259783
23006.6924581812	24.4080592
23006.5361016908	24.4581476
23006.3797473256	24.3745313
23006.2233950856	24.477219
23006.0670449708	24.3931239
23005.910696981	25.2800498
23005.7543511163	24.3243825
23005.5980073766	24.0031498
23005.4416657618	23.0968985
23005.285326272	24.6606341
23005.1289889071	24.2742245
23004.9726536669	23.8263815
23004.8163205516	23.2705432
23004.659989561	23.4244323
23004.5036606952	22.9777306
23004.347333954	23.3682804
23004.1910093374	23.4552622
23004.0346868453	23.0577282
23003.8783664778	23.6596401
23003.7220482348	23.0935048
23003.5657321163	22.7385977
23003.4094181221	22.4344498
23003.2531062523	23.8704024
23003.0967965068	23.0198674
23002.9404888856	23.4163029
23002.7841833886	23.2423833
23002.6278800158	22.8649751
23002.4715787672	23.3091874
23002.3152796426	22.8527962
23002.1589826421	22.8332228
23002.0026877656	23.2193162
23001.8463950131	23.0409059
23001.6901043845	23.0364437
23001.5338158797	23.0101169
23001.3775294989	22.6632441
23001.2212452418	22.7589293
23001.0649631084	23.266116
23000.9086830988	22.7846113
23000.7524052128	22.7877706
23000.5961294505	23.0932909
23000.4398558117	23.0502571
23000.2835842965	23.7906446
23000.1273149047	23.2827987
22999.9710476364	23.5680805
22999.8147824916	23.616515
22999.65851947	23.203257
22999.5022585718	23.4575622
22999.3459997969	23.1654457
22999.1897431452	23.4993149
22999.0334886167	23.204967
22998.8772362113	23.2340321
22998.720985929	23.025134
22998.5647377698	22.7039109
22998.4084917336	22.953045
22998.2522478204	23.5350025
22998.0960060301	23.1034519
22997.9397663627	23.5707459
22997.7835288182	24.0558841
22997.6272933964	23.2123034
22997.4710600974	23.1234479
22997.3148289211	23.3774189
22997.1585998675	22.853141
22997.0023729365	22.7033039
22996.8461481281	23.4855159
22996.6899254422	23.277457
22996.5337048788	23.3879268
22996.3774864379	22.7099146
22996.2212701194	23.2092997
22996.0650559232	22.9820335
22995.9088438494	22.9785273
22995.7526338979	22.5291177
22995.5964260686	22.3497488
22995.4402203614	22.4516876
22995.2840167765	22.84875
22995.1278153136	22.7306002
22994.9716159728	22.998708
22994.8154187541	22.4704825
22994.6592236573	22.9351183
22994.5030306824	23.2658271
22994.3468398294	22.4526341
22994.1906510983	22.9594791
22994.034464489	23.2528079
22993.8782800014	22.466273
22993.7220976356	22.9678851
22993.5659173914	22.8985767
22993.4097392689	23.5390828
22993.253563268	22.66483
22993.0973893886	23.3773359
22992.9412176307	22.7099162
22992.7850479942	22.7107962
22992.6288804792	22.4715009
22992.4727150855	23.0300748
22992.3165518132	22.6787777
22992.1603906622	22.6830201
22992.0042316324	22.1499612
22991.8480747238	22.4258863
22991.6919199364	22.3051236
22991.53576727	22.2277631
22991.3796167248	21.8294429
22991.2234683006	21.8901847
22991.0673219973	22.399021
22990.911177815	21.5490995
22990.7550357536	21.5502637
22990.598895813	21.4565567
22990.4427579933	21.7205008
22990.2866222943	20.6953219
22990.1304887161	20.6687258
22989.9743572585	20.9049332
22989.8182279215	20.8528103
22989.6621007052	22.1157932
22989.5059756094	22.1901734
22989.3498526341	21.8033127
22989.1937317793	21.9949259
22989.0376130449	21.5859462
22988.8814964309	21.6373275
22988.7253819372	21.907814
22988.5692695638	21.7201817
22988.4131593107	21.7177244
22988.2570511777	21.6424952
22988.100945165	21.3319085
22987.9448412723	21.3533683
22987.7887394997	21.4673338
22987.6326398472	21.0411278
22987.4765423146	21.1181806
22987.320446902	22.0565928
22987.1643536093	22.1430685
22987.0082624365	21.4194146
22986.8521733834	21.0487024
22986.6960864502	21.6323401
22986.5400016366	21.3685059
22986.3839189428	21.5767518
22986.2278383686	21.7402376
22986.071759914	21.6731875
22985.915683579	21.6632909
22985.7596093635	21.5780151
22985.6035372674	21.9688668
22985.4474672908	21.9972415
22985.2913994335	22.9181262
22985.1353336956	22.5596491
22984.979270077	22.1166969
22984.8232085777	21.8285947
22984.6671491976	21.2620131
22984.5110919366	21.1598822
22984.3550367948	21.0191796
22984.198983772	21.2780124
22984.0429328683	21.1232525
22983.8868840836	21.1678988
22983.7308374178	21.127244
22983.574792871	20.8103269
22983.418750443	21.8132087
22983.2627101338	21.7669723
22983.1066719435	20.6071732
22982.9506358718	20.8010207
22982.7946019189	20.9552275
22982.6385700846	20.7905
22982.4825403689	21.1743991
22982.3265127718	20.7871292
22982.1704872932	20.7181546
22982.014463933	20.5315811
22981.8584426914	20.5470998
22981.7024235681	20.4347236
22981.5464065631	20.5718436
22981.3903916765	20.908643
22981.2343789081	20.2513007
22981.0783682579	20.5520623
22980.922359726	21.0364303
22980.7663533121	20.447159
22980.6103490164	20.5655239
22980.4543468387	20.9436953
22980.298346779	20.1218994
22980.1423488372	19.9255036
22979.9863530134	20.4649763
22979.8303593074	20.0549738
22979.6743677193	20.2070996
22979.518378249	20.4189234
22979.3623908964	20.8836577
22979.2064056615	20.9423504
22979.0504225443	20.9059985
22978.8944415447	20.3127697
22978.7384626627	19.5672875
22978.5824858981	20.4786655
22978.4265112511	20.9854067
22978.2705387216	20.0829201
22978.1145683094	20.1615196
22977.9586000146	20.1313314
22977.8026338371	20.1011452
22977.6466697768	20.1526241
22977.4907078338	20.179293
22977.334748008	20.8917827
22977.1787902993	20.0373402
22977.0228347078	19.7620268
22976.8668812332	19.9505015
22976.7109298757	19.4003626
22976.5549806352	20.0942302
22976.3990335116	20.095613
22976.2430885048	20.4574337
22976.0871456149	21.4526346
22975.9312048418	20.0466197
22975.7752661855	19.9904349
22975.6193296459	20.1642982
22975.4633952229	20.8390753
22975.3074629166	20.5545393
22975.1515327268	19.5560041
22974.9956046536	20.2010659
22974.8396786969	20.1617707
22974.6837548566	19.7926783
22974.5278331327	19.6196947
22974.3719135252	19.8547903
22974.2159960341	19.6107382
22974.0600806592	19.9294462
22973.9041674005	19.9495987
22973.748256258	19.9092305
22973.5923472317	19.9798318
22973.4364403215	19.6984771
22973.2805355274	19.7420109
22973.1246328493	20.3156001
22972.9687322871	19.5410928
22972.8128338409	19.6023742
22972.6569375106	19.8894154
22972.5010432961	20.4438968
22972.3451511975	20.3683115
22972.1892612146	20.3917773
22972.0333733474	20.0445799
22971.8774875959	19.746312
22971.72160396	19.9996488
22971.5657224398	19.6254977
22971.409843035	19.4910987
22971.2539657458	20.0511781
22971.098090572	20.7141476
22970.9422175137	19.6925951
22970.7863465707	19.9914398
22970.6304777431	20.1111074
22970.4746110307	21.2974602
22970.3187464336	20.7416656
22970.1628839517	20.9921113
22970.007023585	20.9387909
22969.8511653334	21.2930036
22969.6953091968	20.652432
22969.5394551753	19.2964254
22969.3836032688	20.0114339
22969.2277534772	19.8079489
22969.0719058005	19.4143361
22968.9160602387	19.9112755
22968.7602167917	20.0780469
22968.6043754594	19.8035546
22968.4485362419	19.409494
22968.2926991391	19.4194591
22968.1368641509	19.3372463
22967.9810312773	18.9373833
22967.8252005183	19.7579569
22967.6693718738	20.6744307
22967.5135453438	19.8342257
22967.3577209281	21.121202
22967.2018986269	19.0959025
22967.04607844	18.9957293
22966.8902603675	19.5884342
22966.7344444091	19.5532495
22966.578630565	19.276245
22966.4228188351	19.4469106
22966.2670092193	19.4608969
22966.1112017175	19.9609339
22965.9553963298	19.3244378
22965.7995930561	19.8714844
22965.6437918964	19.5610959
22965.4879928506	19.311311
22965.3321959186	19.0121256
22965.1764011005	19.0941412
22965.0206083961	19.8698505
22964.8648178055	19.4942877
22964.7090293286	19.460462
22964.5532429653	19.6124856
22964.3974587157	18.9922094
22964.2416765796	19.524659
22964.085896557	19.0215491
22963.930118648	19.3580538
22963.7743428523	19.6541738
22963.6185691701	19.2708736
22963.4627976012	20.2083307
22963.3070281456	19.5804918
22963.1512608033	19.7636477
22962.9954955742	19.6611392
22962.8397324583	19.8906723
22962.6839714555	19.2463738
22962.5282125658	18.9864773
22962.3724557892	19.7475519
22962.2167011256	18.7894737
22962.060948575	19.5052664
22961.9051981372	19.1162714
22961.7494498124	20.1214804
22961.5937036004	18.7964385
22961.4379595011	18.6669098
22961.2822175147	19.3654266
22961.1264776409	18.9468585
22960.9707398798	18.8694122
22960.8150042313	18.8944324
22960.6592706954	18.7393398
22960.5035392721	18.8486189
22960.3478099612	18.2755593
22960.1920827628	19.1574395
22960.0363576768	18.4119713
22959.8806347031	18.3630655
22959.7249138418	18.5001007
22959.5691950927	18.7350839
22959.4134784559	19.7559385
22959.2577639313	19.4420062
22959.1020515188	19.3525068
22958.9463412185	18.7068726
22958.7906330302	20.0030447
22958.6349269539	19.6430772
22958.4792229896	20.4201715
22958.3235211372	19.2526971
22958.1678213967	18.826504
22958.0121237681	18.5946456
22957.8564282512	19.306361
22957.7007348462	19.0516198
22957.5450435528	18.8569126
22957.3893543711	18.9861561
22957.2336673011	19.0631259
22957.0779823426	18.2652197
22956.9222994957	18.0686269
22956.7666187603	17.7785107
22956.6109401364	18.0130013
22956.4552636239	18.2371252
22956.2995892227	18.5428251
22956.1439169329	17.8176114
22955.9882467544	18.4075693
22955.8325786871	18.7875331
22955.676912731	18.3564259
22955.5212488861	17.9665453
22955.3655871523	17.9249273
22955.3655871523	18.0662868
22955.2069766567	17.4118234
22955.0483683529	18.4457366
22954.8897622408	18.1826329
22954.7311583205	18.6123899
22954.5725565919	18.414383
22954.413957055	18.6701504
22954.2553597096	17.9814915
22954.0967645558	18.3113487
22953.9381715935	18.5000434
22953.7795808227	18.6000959
22953.6209922433	17.6001985
22953.4624058552	17.7138531
22953.3038216585	18.4956777
22953.1452396531	18.5897754
22952.9866598389	18.7971712
22952.8280822159	18.1984088
22952.6695067841	18.229122
22952.5109335433	18.9453531
22952.3523624937	18.9701281
22952.193793635	18.2811143
22952.0352269673	18.6738827
22951.8766624905	18.2798516
22951.7181002046	18.5963157
22951.5595401095	18.395544
22951.4009822052	18.7139845
22951.2424264916	18.1281161
22951.0838729688	18.5276006
22950.9253216366	18.4684674
22950.7667724949	18.3140165
22950.6082255439	18.2045512
22950.4496807833	18.6164366
22950.2911382133	18.884016
22950.1325978336	19.1105437
22949.9740596443	18.79194
22949.8155236454	18.2715527
22949.6569898367	18.5548568
22949.4984582183	18.9892932
22949.33992879	18.5835247
22949.1814015519	18.4467159
22949.022876504	18.2015127
22948.864353646	18.2247603
22948.7058329781	18.4444385
22948.5473145002	18.1528567
22948.3887982122	18.0346664
22948.230284114	18.0839803
22948.0717722057	18.7599401
22947.9132624872	18.130129
22947.7547549584	17.6087106
22947.5962496193	18.1527196
22947.4377464698	18.3001666
22947.27924551	18.7358167
22947.1207467397	18.1367744
22946.9622501589	17.9197032
22946.8037557676	17.5152312
22946.6452635657	18.6899615
22946.4867735532	18.3049947
22946.3282857301	17.8514737
22946.1698000962	17.9882761
22946.0113166515	18.4089064
22945.8528353961	18.3644468
22945.6943563298	17.9714949
22945.5358794526	17.7265814
22945.3774047645	17.8269044
22945.2189322653	17.9195685
22945.0604619552	17.6564632
22944.901993834	17.8588857
22944.7435279016	18.4743197
22944.5850641581	18.1589001
22944.4266026034	18.1622433
22944.2681432374	17.1992977
22944.1096860601	17.3422405
22943.9512310715	17.7187828
22943.7927782714	17.4133916
22943.63432766	17.3691012
22943.475879237	17.9024757
22943.3174330025	17.5397989
22943.1589889565	17.6704067
22943.0005470988	17.8284022
22942.8421074294	17.6684213
22942.6836699484	17.5781862
22942.5252346556	17.3869217
22942.366801551	17.5125473
22942.2083706345	17.2977352
22942.0499419061	17.4326905
22941.8915153658	17.9194503
22941.7330910136	17.6762353
22941.5746688493	17.5775351
22941.4162488729	17.1778264
22941.2578310844	17.2984812
22941.0994154837	17.3417075
22940.9410020709	17.4860113
22940.7825908457	17.160795
22940.6241818083	17.4762449
22940.4657749585	17.5078768
22940.3073702964	17.113838
22940.1489678218	17.2170641
22939.9905675347	17.5241175
22939.8321694351	17.8442721
22939.6737735229	17.3244491
22939.5153797981	17.0059146
22939.3569882606	17.7518817
22939.1985989105	17.5497589
22939.0402117475	17.7901964
22938.8818267718	17.2569301
22938.7234439832	17.6855181
22938.5650633818	17.6296738
22938.4066849674	18.3956384
22938.24830874	17.864542
22938.0899346996	18.1239919
22937.9315628462	17.7133104
22937.7731931796	17.3247654
22937.6148256998	17.2914474
22937.4564604069	18.1153146
22937.2980973007	17.7129849
22937.1397363812	17.6455934
22936.9813776483	17.069482
22936.8230211021	16.683408
22936.6646667424	17.6935817
22936.5063145693	17.4029051
22936.3479645826	17.4966822
22936.1896167824	17.0907031
22936.0312711685	17.9936625
22935.872927741	17.6090447
22935.7145864998	17.4955392
22935.5562474448	17.8831116
22935.3979105761	17.4431833
22935.2395758935	17.742958
22935.081243397	17.9902278
22934.9229130866	17.9147092
22934.7645849622	17.6662712
22934.6062590238	17.76209
22934.4479352713	17.9534122
22934.2896137047	17.3465679
22934.1312943239	17.2533158
22933.972977129	17.5257291
22933.8146621198	17.3418459
22933.6563492963	17.5838749
22933.4980386585	17.5500407
22933.3397302062	17.6682025
22933.1814239396	18.1886555
22933.0231198585	17.3423264
22932.8648179628	17.6239059
22932.7065182526	17.3179804
22932.5482207278	17.7111301
22932.3899253883	17.0317822
22932.2316322342	17.502584
22932.0733412652	17.9196108
22931.9150524815	18.0102173
22931.756765883	18.0466179
22931.5984814696	17.7342037
22931.4401992412	16.8407366
22931.2819191979	17.554193
22931.1236413395	18.0183325
22930.9653656661	17.2173651
22930.8070921776	17.2021736
22930.6488208739	18.1355396
22930.4905517551	17.1057182
22930.332284821	17.1262564
22930.1740200716	16.7575672
22930.0157575068	16.5209919
22929.8574971267	16.8553416
22929.6992389312	17.3095294
22929.5409829202	17.5244192
22929.3827290937	17.1191053
22929.2244774516	16.9758223
22929.0662279939	17.2866067
22928.9079807206	16.6414238
22928.7497356315	17.0165152
22928.5914927267	16.7528652
22928.4332520062	17.3302887
22928.2750134698	17.0634512
22928.1167771175	16.5174736
22927.9585429493	16.8227721
22927.8003109652	17.6171147
22927.642081165	17.8381197
22927.4838535488	18.1410701
22927.3256281164	17.108959
22927.167404868	17.508619
22927.0091838033	17.1056608
22926.8509649224	17.4403544
22926.6927482252	17.088481
22926.5345337117	17.2163515
22926.3763213818	17.3092045
22926.2181112354	16.7177791
22926.0599032727	16.831952
22925.9016974934	17.0980261
22925.7434938975	17.4172677
22925.5852924851	17.1081358
22925.427093256	17.0826179
22925.2688962102	17.0620274
22925.1107013477	17.5718592
22924.9525086684	17.0990638
22924.7943181723	17.396741
22924.6361298593	17.7117121
22924.4779437294	17.3302393
22924.3197597825	17.0634151
22924.1615780186	16.86269
22924.0033984377	16.7517027
22923.8452210396	16.3324004
22923.6870458244	16.7815146
22923.5288727921	17.2263709
22923.3707019425	16.5291816
22923.2125332756	17.2048996
22923.0543667914	17.8248325
22922.8962024899	17.0240993
22922.7380403709	16.9654459
22922.5798804344	16.6135885
22922.4217226805	16.9423495
22922.263567109	16.6186133
22922.1054137199	16.9871252
22921.9472625132	17.2517929
22921.7891134888	17.112379
22921.6309666467	16.6206359
22921.4728219868	17.692208
22921.314679509	17.3682019
22921.1565392134	18.1615894
22920.9984010999	17.4327446
22920.8402651685	17.3588451
22920.682131419	17.6130664
22920.5239998515	17.8590741
22920.3658704659	17.0123652
22920.2077432621	17.3457822
22920.0496182402	16.9222531
22919.8914954001	16.6877429
22919.7333747417	17.1510485
22919.5752562649	17.0030923
22919.4171399698	17.5787513
22919.2590258563	16.8073214
22919.1009139244	16.5977396
22918.9428041739	17.2657076
22918.7846966049	17.1916616
22918.6265912173	16.7276344
22918.4684880111	17.2774602
22918.3103869862	16.7201391
22918.1522881426	16.2296892
22917.9941914802	16.8182891
22917.836096999	16.787122
22917.6780046989	16.2755116
22917.51991458	16.3287087
22917.3618266421	17.5386793
22917.2037408852	16.534798
22917.0456573092	15.7241814
22916.8875759142	16.0885024
22916.7294967	16.2383358
22916.5714196667	16.2555244
22916.4133448142	17.0482265
22916.2552721423	17.3104425
22916.0972016512	16.8728269
22915.9391333407	16.725125
22915.7810672108	16.2909745
22915.6230032615	16.5923456
22915.4649414927	17.0616156
22915.3068819043	16.4000943
22915.1488244964	16.6134046
22914.9907692688	16.9226084
22914.8327162216	16.2049416
22914.6746653547	16.5854603
22914.516616668	16.5355897
22914.3585701614	16.8956383
22914.2005258351	17.238162
22914.0424836888	16.64014
22913.8844437226	16.5956274
22913.7264059364	16.9368277
22913.5683703302	16.9300164
22913.4103369039	16.8203129
22913.2523056575	16.6198322
22913.0942765909	16.9295709
22912.9362497041	16.2322911
22912.778224997	16.4241904
22912.6202024697	16.7923101
22912.462182122	16.1764584
22912.3041639538	15.5093816
22912.1461479653	16.1736973
22911.9881341563	16.0884397
22911.8301225267	17.4003121
22911.6721130766	16.6652411
22911.5141058059	16.7808174
22911.3561007145	15.8175132
22911.1980978024	16.381479
22911.0400970695	16.4628183
22910.8820985158	17.209022
22910.7241021413	16.912851
22910.5661079459	16.8450001
22910.4081159296	16.597172
22910.2501260923	16.5941523
22910.092138434	16.4464361
22909.9341529546	16.4522247
22909.776169654	16.0230521
22909.6181885324	16.3865436
22909.4602095895	16.3057199
22909.3022328254	16.9479652
22909.1442582399	16.4529921
22908.9862858332	16.3768116
22908.828315605	15.9274013
22908.6703475555	16.5941419
22908.5123816844	16.4122995
22908.3544179918	16.6770799
22908.1964564777	16.4200042
22908.038497142	16.8002205
22907.8805399846	16.4200158
22907.7225850055	16.6276007
22907.5646322046	16.0322684
22907.406681582	16.6144486
22907.2487331375	16.4897525
22907.0907868712	16.5377001
22906.9328427829	16.7667799
22906.7749008727	16.6681081
22906.6169611404	16.7430446
22906.4590235861	17.3961023
22906.3010882096	16.8132099
22906.1431550111	17.1404344
22905.9852239903	16.0383218
22905.8272951473	16.2274045
22905.669368482	16.2343697
22905.5114439944	16.3580404
22905.3535216844	16.3994317
22905.1956015519	16.0418121
22905.037683597	15.7930861
22904.8797678196	16.6310571
22904.7218542197	16.5336081
22904.5639427971	17.0751498
22904.4060335519	17.5327926
22904.248126484	16.2348941
22904.0902215934	17.057418
22903.93231888	16.7307331
22903.7744183438	17.2200274
22903.6165199847	16.3707044
22903.4586238026	16.8493195
22903.3007297976	16.3501774
22903.1428379697	16.5826034
22902.9849483186	16.6747897
22902.8270608445	16.8162807
22902.6691755472	17.2035259
22902.5112924267	17.2841892
22902.353411483	17.8345026
22902.1955327161	16.7742129
22902.0376561258	17.8875231
22901.8797817121	17.7374544
22901.721909475	17.4003854
22901.5640394145	17.4057921
22901.4061715305	16.9079276
22901.2483058229	16.3802875
22901.0904422917	17.0761973
22900.9325809369	16.8090922
22900.7747217584	16.415459
22900.6168647562	16.4600944
22900.4590099303	16.8596794
22900.3011572805	16.6058535
22900.1433068068	17.0300276
22899.9854585092	17.5053799
22899.8276123877	17.34899
22899.6697684422	16.8333907
22899.5119266727	17.4623814
22899.354087079	16.8411349
22899.1962496612	16.8053654
22899.0384144193	17.563711
22898.8805813531	17.7324085
22898.7227504627	16.7165725
22898.5649217479	16.0773684
22898.4070952088	16.7033317
22898.2492708453	16.4363578
22898.0914486574	16.8104355
22897.9336286449	16.866195
22897.775810808	17.2767618
22897.6179951464	16.8978342
22897.4601816602	16.8071658
22897.3023703493	16.4566434
22897.1445612138	16.7154177
22896.9867542534	17.1122079
22896.8289494683	16.0347484
22896.6711468583	17.0650778
22896.5133464234	16.6136926
22896.3555481636	17.2365537
22896.1977520788	16.7859462
22896.0399581689	17.5045726
22895.882166434	16.6974318
22895.724376874	16.8700507
22895.5665894888	16.1165265
22895.4088042783	16.1107386
22895.2510212427	16.9297247
22895.0932403817	16.4430515
22894.9354616954	16.2041127
22894.7776851837	16.276054
22894.6199108465	16.4145568
22894.4621386839	16.5971097
22894.3043686957	17.6346932
22894.146600882	17.6163038
22893.9888352427	17.5433134
22893.8310717777	17.3780753
22893.673310487	16.9744569
22893.5155513705	16.8706568
22893.3577944283	17.097005
22893.2000396602	16.7061492
22893.0422870662	16.9684454
22892.8845366463	16.7250768
22892.7267884004	16.4175105
22892.5690423285	17.0092243
22892.4112984306	16.4108499
22892.2535567065	16.8907155
22892.0958171563	15.8900243
22891.9380797798	16.4567593
22891.7803445772	15.8201135
22891.6226115482	16.3448279
22891.4648806929	16.0786138
22891.3071520112	16.8088241
22891.1494255031	16.4021181
22890.9917011685	16.3465481
22890.8339790075	16.7488848
22890.6762590198	16.8270503
22890.5185412056	16.5272625
22890.3608255647	17.1036221
22890.2031120971	16.9847677
22890.0454008028	16.4071854
22889.8876916816	16.0233957
22889.7299847337	16.4352617
22889.5722799589	16.743628
22889.4145773571	17.4523917
22889.2568769285	17.2441258
22889.0991786727	17.7193844
22888.94148259	16.8140849
22888.7837886801	16.9406009
22888.6260969431	17.0122249
22888.4684073789	17.1462162
22888.3107199875	17.0080293
22888.1530347688	17.1708427
22887.9953517228	16.8508941
22887.8376708494	17.9700391
22887.6799921486	17.0746028
22887.5223156204	16.8864128
22887.3646412646	17.3318757
22887.2069690813	18.0901442
22887.0492990704	17.1799932
22886.8916312319	17.4237295
22886.7339655656	17.3720073
22886.5763020717	17.4492849
22886.41864075	17.1050253
22886.2609816004	17.6733072
22886.103324623	17.8502423
22885.9456698177	17.5439956
22885.7880171845	18.1422933
22885.6303667232	17.9947188
22885.4727184339	17.3611716
22885.3150723166	17.4553902
22885.1574283711	18.1464034
22884.9997865974	17.7517712
22884.8421469955	17.6835017
22884.6845095653	16.8878282
22884.5268743068	17.8558541
22884.36924122	17.061737
22884.2116103048	18.0025431
22884.0539815611	18.7241121
22883.8963549889	17.4238199
22883.7387305882	17.7206985
22883.5811083589	17.2050692
22883.423488301	17.3732669
22883.2658704144	17.5817127
22883.1082546992	18.0766334
22882.9506411551	17.2361236
22882.7930297823	17.4724844
22882.6354205806	17.7217833
22882.47781355	17.3846166
22882.3202086904	17.4970178
22882.1626060019	18.1922531
22882.0050054844	16.4575875
22881.8474071377	16.7485481
22881.689810962	17.5377542
22881.5322169571	18.708232
22881.374625123	17.7920504
22881.2170354596	16.8638047
22881.059447967	17.529329
22880.901862645	18.0435185
22880.7442794936	17.9704642
22880.5866985128	17.3859505
22880.4291197025	17.5449747
22880.2715430627	18.0091468
22880.1139685933	16.8598841
22879.9563962943	17.4423804
22879.7988261657	17.3759767
22879.6412582073	18.0034639
22879.4836924192	17.817274
22879.3261288013	19.1820029
22879.1685673536	17.7647835
22879.011008076	17.3956683
22878.8534509685	17.5002993
22878.695896031	18.0385226
22878.5383432635	17.3460411
22878.3807926659	17.788257
22878.2232442382	17.8967936
22878.0656979804	18.7818588
22877.9081538924	17.4169233
22877.7506119741	17.3611135
22877.5930722256	18.443621
22877.4355346467	17.5903881
22877.2779992375	17.989082
22877.1204659978	17.4555907
22876.9629349277	18.4358552
22876.805406027	19.6959832
22876.6478792959	19.2233441
22876.4903547341	18.6287543
22876.3328323416	17.7190512
22876.3328323416	18.1723026
22876.1758563707	17.2509777
22876.0188825541	17.651758
22875.8619108917	17.3008625
22875.7049413836	17.4946771
22875.5479740296	17.824181
22875.3910088298	18.5157626
22875.234045784	17.9807632
22875.0770848923	17.8232988
22874.9201261545	18.3706458
22874.7631695707	19.1352571
22874.6062151409	17.6816125
22874.4492628648	17.3792202
22874.2923127426	18.2617532
22874.1353647742	17.3678605
22873.9784189595	18.1745036
22873.8214752985	18.9465475
22873.6645337911	18.3660313
22873.5075944373	19.7171151
22873.350657237	19.4991126
22873.1937221903	18.930667
22873.036789297	17.7620112
22872.8798585572	17.9792654
22872.7229299707	18.1802271
22872.5660035376	18.164551
22872.4090792577	19.2995093
22872.252157131	18.995015
22872.0952371576	18.4763909
22871.9383193373	19.4736691
22871.7814036702	18.0994159
22871.624490156	18.6560397
22871.4675787949	18.6528544
22871.3106695868	18.0761974
22871.1537625316	18.6250935
22870.9968576293	18.6755856
22870.8399548799	17.9615276
22870.6830542832	19.2130035
22870.5261558393	19.0869886
22870.3692595481	18.4122502
22870.2123654095	18.3609601
22870.0554734236	18.6480763
22869.8985835902	18.347916
22869.7416959094	18.6069482
22869.5848103811	18.8402115
22869.4279270052	19.3516236
22869.2710457817	19.0084972
22869.1141667106	18.5370584
22868.9572897917	19.2071557
22868.8004150252	19.2776753
22868.6435424108	19.2939002
22868.4866719487	18.6924452
22868.3298036386	18.3703155
22868.1729374807	18.3890995
22868.0160734748	18.4722547
22867.8592116209	18.4357088
22867.7023519189	18.9580246
22867.5454943689	19.0298851
22867.3886389707	18.5738539
22867.2317857244	19.2558018
22867.0749346298	19.4976369
22866.918085687	20.5738687
22866.7612388958	20.2784855
22866.6043942563	19.6364561
22866.4475517684	19.076842
22866.2907114321	18.9255634
22866.1338732473	18.9418507
22865.9770372139	17.9803798
22865.820203332	18.4979107
22865.6633716014	18.9190907
22865.5065420222	18.5009822
22865.3497145942	18.3852439
22865.1928893176	17.9737243
22865.0360661921	18.8013816
22864.8792452178	18.7416783
22864.7224263945	19.044694
22864.5656097224	19.0464055
22864.4087952013	18.6153422
22864.2519828311	19.0221709
22864.0951726119	20.8126893
22863.9383645436	20.2968503
22863.7815586262	19.0249342
22863.6247548595	17.856149
22863.4679532436	19.113715
22863.3111537785	18.9178981
22863.154356464	18.1724132
22862.9975613001	19.6177255
22862.8407682868	20.0967401
22862.683977424	21.3824369
22862.5271887118	20.1663309
22862.3704021499	19.2139556
22862.2136177385	19.5548845
22862.0568354775	19.1063252
22861.9000553668	22.1299926
22861.7432774063	20.0143911
22861.5865015961	20.2836094
22861.429727936	20.3825989
22861.2729564261	19.5457894
22861.1161870663	18.7612265
22860.9594198566	20.0650816
22860.8026547968	19.3499148
22860.6458918871	19.6230327
22860.4891311272	18.8557888
22860.3323725172	18.098293
22860.1756160571	19.4641325
22860.0188617467	18.7805175
22859.8621095861	20.7308705
22859.7053595751	20.9514334
22859.5486117139	18.6252215
22859.3918660022	19.1595271
22859.2351224401	19.2613408
22859.0783810275	19.7890279
22858.9216417644	19.8520498
22858.7649046508	20.0517028
22858.6081696865	18.5954428
22858.4514368716	19.4913182
22858.2947062059	19.8849335
22858.1379776895	19.0731826
22857.9812513224	19.5260766
22857.8245271044	19.389136
22857.6678050355	22.2835352
22857.5110851157	23.1462156
22857.354367345	20.780529
22857.1976517232	19.0145292
22857.0409382504	19.84067
22856.8842269265	19.2882057
22856.7275177514	18.2205839
22856.5708107251	18.7747836
22856.4141058477	20.2859265
22856.2574031189	21.2790823
22856.1007025388	20.8874199
22855.9440041074	21.0660588
22855.7873078246	20.5590562
22855.6306136903	20.792295
22855.4739217045	20.2428994
22855.3172318672	20.5668595
22855.1605441783	19.5467543
22855.0038586377	19.2773486
22854.8471752455	19.5028505
22854.6904940016	19.3950112
22854.5338149059	20.5904997
22854.3771379584	20.5571827
22854.2204631591	19.959633
22854.0637905079	19.377956
22853.9071200047	21.5236409
22853.7504516495	20.9328104
22853.5937854424	20.1208179
22853.4371213831	20.4799706
22853.2804594718	19.7962889
22853.1237997082	20.1265697
22852.9671420925	20.1633673
22852.8104866245	20.4957061
22852.6538333043	20.6653918
22852.4971821317	22.6473736
22852.3405331067	23.253836
22852.1838862293	23.8026193
22852.0272414995	24.4693322
22851.8705989171	22.443545
22851.7139584822	21.9121055
22851.5573201947	22.0712827
22851.4006840545	22.3981972
22851.2440500616	22.0499382
22851.087418216	21.7065764
22850.9307885177	21.6627269
22850.7741609665	22.3071049
22850.6175355624	22.7979597
22850.4609123055	22.1226653
22850.3042911956	22.5424554
22850.1476722327	21.6311563
22849.9910554167	22.4775716
22849.8344407477	24.4771467
22849.6778282255	24.2077669
22849.5212178502	25.6478711
22849.3646096216	25.0973868
22849.2080035398	24.8975254
22849.0513996047	22.6174581
22848.8947978162	22.15009
22848.7381981743	21.6660786
22848.581600679	22.3943128
22848.4250053302	22.6911219
22848.2684121279	24.3700722
22848.111821072	24.2506954
22847.9552321625	21.7185281
22847.7986453994	22.9138384
22847.6420607825	22.891338
22847.4854783119	23.6168502
22847.3288979875	23.3789095
22847.1723198092	23.5860702
22847.0157437771	23.3852372
22846.8591698911	22.5220737
22846.7025981511	23.5527066
22846.546028557	23.389521
22846.389461109	24.2292629
22846.2328958068	23.8066853
22846.0763326504	22.5891697
22845.9197716399	23.7739501
22845.7632127752	23.350934
22845.6066560562	24.1427086
22845.4501014828	25.9843686
22845.2935490551	24.9684905
22845.136998773	23.7793123
22844.9804506364	22.3897503
22844.8239046454	22.957118
22844.6673607998	22.8026454
22844.5108190996	24.0644331
22844.3542795447	24.7708915
22844.1977421352	25.4044873
22844.041206871	24.2039787
22843.884673752	22.6277968
22843.7281427783	23.9774111
22843.5716139496	24.0538676
22843.4150872661	24.3214669
22843.2585627276	23.5367999
22843.1020403342	23.3585098
22842.9455200857	22.4318536
22842.7890019822	23.9595642
22842.6324860235	24.471377
22842.4759722097	24.7517208
22842.3194605407	24.4324339
22842.1629510164	22.3140545
22842.0064436368	23.8345744
22841.8499384019	24.9151055
22841.6934353117	23.733732
22841.536934366	21.6111438
22841.3804355648	22.7968067
22841.2239389081	21.8591591
22841.0674443959	22.8616126
22840.910952028	23.7992304
22840.7544618046	22.5357472
22840.5979737254	23.8181479
22840.4414877905	24.6803598
22840.2850039998	23.7940623
22840.1285223533	23.6089249
22839.972042851	25.6865093
22839.8155654927	26.3376741
22839.6590902785	26.1420081
22839.5026172083	25.4291312
22839.346146282	27.1779451
22839.1896774997	27.8069464
22839.0332108612	25.6315549
22838.8767463666	24.0751778
22838.7202840157	24.9979182
22838.5638238086	24.5991581
22838.4073657452	23.2919155
22838.2509098254	24.7491189
22838.0944560493	25.8285438
22837.9380044167	25.9798845
22837.7815549276	26.6170421
22837.625107582	26.4220548
22837.4686623798	23.7764695
22837.312219321	26.1668853
22837.1557784056	25.9293122
22836.9993396335	25.1735072
22836.8429030046	25.4079018
22836.6864685189	24.8647647
22836.5300361764	24.8560729
22836.373605977	25.5959627
22836.2171779207	25.8325927
22836.0607520074	26.062865
22835.9043282371	26.7536013
22835.7479066098	27.42296
22835.5914871253	26.1240924
22835.4350697838	25.407086
22835.278654585	26.3509066
22835.122241529	26.8360712
22834.9658306157	28.0786964
22834.8094218451	28.9487279
22834.6530152172	28.5466587
22834.4966107318	29.6736583
22834.340208389	27.8731521
22834.1838081887	28.2525699
22834.0274101309	29.6805766
22833.8710142155	27.3686591
22833.7146204425	27.0695363
22833.5582288117	29.5924304
22833.4018393233	29.7196822
22833.2454519771	27.1518639
22833.0890667731	27.0102732
22832.9326837113	26.8374609
22832.7763027916	30.5388809
22832.6199240139	29.6290157
22832.4635473783	28.2020047
22832.3071728846	29.5468848
22832.1508005329	31.563384
22831.9944303231	30.8172016
22831.8380622551	31.3117408
22831.6816963289	32.2800623
22831.5253325445	33.2152275
22831.3689709018	31.1350996
22831.2126114007	31.1320099
22831.0562540413	30.0816041
22830.8998988235	30.5533683
22830.7435457472	34.2021114
22830.5871948124	31.2288028
22830.430846019	30.6338833
22830.2744993671	34.0159528
22830.1181548565	33.2171847
22829.9618124873	31.5362772
22829.8054722593	31.5428004
22829.6491341725	33.629178
22829.4927982269	34.6115794
22829.3364644225	34.4146824
22829.1801327592	34.8293267
22829.0238032369	34.021449
22828.8674758556	37.1580744
22828.7111506153	40.0014456
22828.5548275159	39.6195897
22828.3985065574	42.6250757
22828.2421877397	46.8977343
22828.0858710629	44.9830718
22827.9295565267	46.0233961
22827.7732441313	44.639687
22827.6169338765	43.9634094
22827.4606257624	46.5962299
22827.3043197888	45.4767633
22827.1480159557	47.4551006
22826.9917142631	45.860577
22826.835414711	44.6571993
22826.6791172992	45.323204
22826.5228220278	43.5056692
22826.3665288967	42.0065557
22826.2102379059	43.6743153
22826.0539490553	44.2522502
22825.8976623449	44.8693839
22825.7413777746	44.348645
22825.5850953443	43.2235857
22825.4288150542	44.5275802
22825.272536904	46.3918285
22825.1162608938	46.1536925
22824.9599870234	44.23482
22824.803715293	42.5506777
22824.6474457024	42.5653753
22824.4911782515	42.6667836
22824.3349129404	42.2964071
22824.178649769	43.0895831
22824.0223887372	42.7489844
22823.8661298451	43.5617293
22823.7098730925	43.4104294
22823.5536184794	44.4778953
22823.3973660058	45.4672495
22823.2411156716	44.8485089
22823.0848674768	45.9568496
22822.9286214213	45.0323312
22822.7723775051	46.5582514
22822.6161357282	45.5432574
22822.4598960905	44.8398587
22822.3036585919	44.4254204
22822.1474232325	44.5603335
22821.9911900121	43.8987127
22821.8349589308	43.1602691
22821.6787299885	44.3865531
22821.5225031851	44.5017165
22821.3662785206	44.6218711
22821.210055995	44.2970487
22821.0538356081	45.4409864
22820.8976173601	45.5692281
22820.7414012508	45.7397183
22820.5851872801	47.3889143
22820.4289754481	47.2296626
22820.2727657547	50.7889332
22820.1165581998	46.2172315
22819.9603527834	44.8738385
22819.8041495055	45.6472617
22819.6479483661	46.2964027
22819.4917493649	46.4363605
22819.3355525022	45.7650349
22819.1793577777	46.2224168
22819.0231651914	44.0349174
22818.8669747433	45.7713693
22818.7107864334	44.9465827
22818.5546002616	45.3220741
22818.3984162279	44.8471334
22818.2422343322	47.1842093
22818.0860545745	46.2832751
22817.9298769547	45.7129729
22817.7737014728	45.8619692
22817.6175281287	45.8013919
22817.4613569224	45.2448673
22817.305187854	46.1117559
22817.1490209232	43.8341099
22816.9928561301	44.1074565
22816.8366934746	43.888181
22816.6805329567	46.2638521
22816.5243745763	46.6229946
22816.3682183334	44.7927873
22816.212064228	46.5553411
22816.05591226	45.0292483
22815.8997624294	45.1642892
22815.743614736	45.1443128
22815.58746918	45.9022729
22815.4313257612	46.599712
22815.2751844795	45.4443715
22815.119045335	46.9757195
22814.9629083277	46.2865443
22814.8067734573	48.3361982
22814.650640724	48.8809024
22814.4945101277	46.9980365
22814.3383816682	49.1154726
22814.1822553457	47.5986283
22814.02613116	49.9960856
22813.8700091111	46.6920169
22813.7138891989	47.1209505
22813.5577714234	46.8106815
22813.4016557846	49.0481712
22813.2455422825	48.6792668
22813.0894309169	46.3249474
22812.9333216878	48.8190823
22812.7772145952	46.9556501
22812.6211096391	47.1908113
22812.4650068193	45.2746466
22812.3089061359	47.1609676
22812.1528075888	45.8507702
22811.996711178	44.1633785
22811.8406169034	46.1340138
22811.684524765	47.2457948
22811.5284347627	45.8117041
22811.3723468965	47.887329
22811.2162611664	45.4485633
22811.0601775723	46.2782959
22810.9040961141	45.7443176
22810.7480167918	45.6319596
22810.5919396054	46.5904388
22810.4358645549	47.3539914
22810.2797916401	47.5161434
22810.1237208611	47.0278729
22809.9676522177	45.3377546
22809.81158571	46.5864175
22809.655521338	48.2434839
22809.4994591015	47.3598322
22809.3433990005	48.1210191
22809.187341035	47.8391979
22809.0312852049	48.3807561
22808.8752315102	48.2415948
22808.7191799509	47.8527005
22808.5631305268	47.6498165
22808.407083238	47.1433759
22808.2510380845	47.9837995
22808.0949950661	50.8612575
22807.9389541828	49.5648629
22807.7829154346	50.8651735
22807.6268788215	48.8251194
22807.4708443433	46.0343316
22807.3148120001	46.7508063
22807.1587817919	46.2196006
22807.0027537184	44.9952366
22806.8467277798	45.2455996
22806.690703976	47.4879341
22806.5346823069	46.1001565
22806.3786627725	45.7573239
22806.2226453727	45.768812
22806.0666301076	47.3439649
22805.910616977	47.1992103
22805.7546059809	46.1823191
22805.5985971193	45.3485003
22805.4425903921	47.1325109
22805.2865857993	46.0683987
22805.1305833408	46.0630753
22804.9745830166	46.3282314
22804.8185848267	46.1193608
22804.662588771	46.5863224
22804.5065948494	46.6127856
22804.350603062	45.8965282
22804.1946134086	48.2115327
22804.0386258893	47.8088211
22803.8826405039	46.5043977
22803.7266572525	45.9177228
22803.570676135	45.509189
22803.4146971514	46.6906475
22803.2587203016	47.021787
22803.1027455855	46.9691905
22802.9467730032	48.5322648
22802.7908025545	49.0648281
22802.6348342395	51.6300813
22802.4788680581	50.1281032
22802.3229040102	46.8363601
22802.1669420959	47.125012
22802.010982315	45.9593096
22801.8550246675	45.0101889
22801.6990691534	45.8624718
22801.5431157726	47.4223967
22801.3871645251	48.3194335
22801.2312154109	48.7144454
22801.0752684298	48.5685781
22800.9193235819	47.0334543
22800.7633808672	45.9984002
22800.6074402855	46.8787917
22800.4515018368	46.5620143
22800.2955655211	46.0072393
22800.1396313383	45.9809591
22799.9836992885	46.8794438
22799.8277693714	45.9300135
22799.6718415872	47.5933856
22799.5159159358	47.5343567
22799.359992417	48.8363516
22799.204071031	49.0086559
22799.0481517776	48.3667731
22798.8922346567	48.5072756
22798.7363196684	46.9894729
22798.5804068126	47.1154388
22798.4244960893	47.5781153
22798.2685874984	46.2448992
22798.1126810398	44.4884104
22798.1126810398	48.8320657
22797.9572548807	46.5594411
22797.8018308408	45.9238262
22797.64640892	46.3052818
22797.4909891184	45.285505
22797.3355714359	45.1871226
22797.1801558725	48.2812964
22797.024742428	46.9481044
22796.8693311025	47.1234511
22796.7139218959	46.6435986
22796.5585148082	47.5330577
22796.4031098394	44.7302597
22796.2477069893	45.2008437
22796.0923062579	45.4487853
22795.9369076453	45.4990576
22795.7815111513	44.9510051
22795.626116776	45.9459381
22795.4707245192	45.7583937
22795.3153343809	46.8191946
22795.1599463611	45.9889843
22795.0045604598	46.0940158
22794.8491766769	45.827547
22794.6937950123	46.9038547
22794.538415466	45.9659637
22794.383038038	46.3892664
22794.2276627282	46.5844217
22794.0722895366	46.5350741
22793.9169184632	45.9366369
22793.7615495078	47.2514005
22793.6061826705	46.7508908
22793.4508179512	45.3758791
22793.2954553499	45.5206798
22793.1400948664	45.3776207
22792.9847365009	44.399026
22792.8293802532	44.9174633
22792.6740261233	44.893507
22792.5186741111	45.6820345
22792.3633242167	44.4936182
22792.2079764399	44.5547263
22792.0526307807	45.1789249
22791.8972872391	44.7956296
22791.741945815	44.3153667
22791.5866065085	45.9389124
22791.4312693193	46.1427372
22791.2759342476	44.7078029
22791.1206012932	46.5345805
22790.9652704562	48.6308705
22790.8099417364	44.9121282
22790.6546151338	46.2634762
22790.4992906484	46.9148534
22790.3439682802	47.6384964
22790.1886480291	46.4072885
22790.033329895	46.8725257
22789.878013878	47.0647293
22789.7226999779	46.7671304
22789.5673881947	46.450571
22789.4120785284	48.7953468
22789.256770979	47.0879831
22789.1014655463	46.9756864
22788.9461622304	48.0367864
22788.7908610313	46.2009265
22788.6355619487	47.9978627
22788.4802649828	49.4085245
22788.3249701335	48.069604
22788.1696774008	47.806722
22788.0143867845	50.7662211
22787.8590982846	48.4802552
22787.7038119012	49.0065456
22787.5485276341	47.4022274
22787.3932454834	45.9881248
22787.2379654489	48.1807264
22787.0826875307	49.0656811
22786.9274117287	49.7241352
22786.7721380428	48.6053923
22786.616866473	49.8989155
22786.4615970192	50.2700196
22786.3063296815	48.3775104
22786.1510644598	48.6474117
22785.995801354	46.1503693
22785.8405403641	46.963188
22785.68528149	45.2177181
22785.5300247317	45.4920996
22785.3747700892	45.3205951
22785.2195175624	46.1217607
22785.0642671513	46.5382328
22784.9090188558	46.7193033
22784.7537726758	46.9259241
22784.5985286115	45.0680172
22784.4432866626	45.9930686
22784.2880468292	46.3205722
22784.1328091111	46.1040393
22783.9775735085	47.2008271
22783.8223400212	45.1918027
22783.6671086492	43.0265906
22783.5118793924	43.4483001
22783.3566522508	43.6421424
22783.2014272243	41.9933573
22783.046204313	42.007114
22782.8909835167	42.6009195
22782.7357648354	42.5856516
22782.5805482692	42.4735572
22782.4253338178	42.957548
22782.2701214814	43.2780423
22782.1149112598	42.8311889
22781.959703153	43.8652178
22781.804497161	44.0931682
22781.6492932837	43.3564023
22781.4940915211	44.373736
22781.3388918731	43.9086715
22781.1836943397	43.9995556
22781.0284989209	44.4250547
22780.8733056165	44.7544776
22780.7181144266	45.2974672
22780.5629253512	47.1166979
22780.4077383901	48.3483442
22780.2525535433	45.4327341
22780.0973708108	45.4227055
22779.9421901926	45.3818892
22779.7870116886	45.1660048
22779.6318352987	45.4632282
22779.4766610229	43.841709
22779.3214888613	45.025455
22779.1663188136	44.9255547
22779.0111508799	44.9670966
22778.8559850602	45.2406137
22778.7008213544	45.6595921
22778.5456597624	45.0877764
22778.3905002843	44.3655667
22778.2353429199	45.092986
22778.0801876692	45.2812851
22777.9250345322	45.698426
22777.7698835089	45.5059869
22777.6147345992	46.5054898
22777.459587803	46.3359794
22777.3044431203	46.6467627
22777.1493005511	46.2430189
22776.9941600953	45.7902475
22776.8390217529	45.919987
22776.6838855238	47.8992127
22776.5287514081	47.117549
22776.3736194056	46.1996618
22776.2184895162	47.3156268
22776.0633617401	46.3547293
22775.9082360771	46.7262057
22775.7531125271	47.4495553
22775.5979910902	46.7890756
22775.4428717663	45.9376962
22775.2877545553	45.4798722
22775.1326394573	44.6351611
22774.9775264721	45.4111404
22774.8224155997	43.7747303
22774.6673068401	44.0596386
22774.5122001932	44.8877045
22774.357095659	44.8730656
22774.2019932375	47.2849459
22774.0468929286	47.4068041
22773.8917947322	48.7398904
22773.7366986484	51.1074504
22773.581604677	48.4660769
22773.426512818	48.7548144
22773.2714230715	49.2697983
22773.1163354373	46.8835092
22772.9612499154	48.3949372
22772.8061665057	47.5923749
22772.6510852083	48.3187251
22772.496006023	47.6426805
22772.3409289499	46.6581769
22772.1858539888	47.4177461
22772.0307811398	46.0679284
22771.8757104028	47.1919581
22771.7206417778	47.0308051
22771.5655752646	45.4548283
22771.4105108634	44.6678066
22771.2554485739	45.8349027
22771.1003883963	46.4486818
22770.9453303304	44.8679976
22770.7902743762	43.6962894
22770.6352205336	45.1069854
22770.4801688026	45.6694342
22770.3251191833	45.7008709
22770.1700716754	49.5012938
22770.015026279	46.4236451
22769.8599829941	48.089775
22769.7049418205	46.9968082
22769.5499027584	44.9940487
22769.3948658075	45.347886
22769.2398309679	45.5893596
22769.0847982395	44.5470921
22768.9297676223	44.3588192
22768.7747391162	45.7355154
22768.6197127212	46.6009191
22768.4646884373	45.8455453
22768.3096662644	45.8177403
22768.1546462024	45.3418016
22767.9996282514	47.2068517
22767.8446124112	48.1084794
22767.6895986819	45.9706955
22767.5345870634	46.8189107
22767.3795775556	46.3358126
22767.2245701585	45.4371453
22767.0695648721	45.540784
22766.9145616963	45.2255981
22766.7595606311	45.0795145
22766.6045616764	44.7673613
22766.4495648322	45.2223079
22766.2945700985	45.0139036
22766.1395774752	43.8748165
22765.9845869622	44.9193062
22765.8295985595	45.4981967
22765.6746122671	47.0293002
22765.519628085	46.341256
22765.364646013	45.436315
22765.2096660512	46.6892258
22765.0546881995	48.4199384
22764.8997124578	47.5950553
22764.7447388262	48.1510271
22764.5897673045	47.9783555
22764.4347978928	46.6696631
22764.2798305909	46.6537482
22764.1248653989	46.2693871
22763.9699023167	46.7432701
22763.8149413443	46.1424737
22763.6599824815	46.0508254
22763.5050257285	45.4013306
22763.350071085	46.7027667
22763.1951185512	46.953694
22763.0401681269	48.8748985
22762.8852198121	48.2145394
22762.7302736067	45.8202459
22762.5753295108	45.0894026
22762.4203875242	45.7964895
22762.265447647	45.1273546
22762.110509879	45.6172166
22761.9555742203	45.8268384
22761.8006406708	45.688742
22761.6457092304	46.810067
22761.4907798991	48.2837953
22761.335852677	47.4792266
22761.1809275638	49.3827544
22761.0260045596	49.2265369
22760.8710836644	48.3589228
22760.716164878	46.4916042
22760.5612482005	48.8779966
22760.4063336319	45.4381009
22760.2514211719	44.7284043
22760.0965108208	44.0534273
22759.9416025783	44.5562418
22759.7866964444	43.974399
22759.6317924191	43.7437935
22759.4768905024	44.8651423
22759.3219906942	43.984069
22759.1670929944	46.2990395
22759.0121974031	47.3351538
22758.8573039201	46.7102805
22758.7024125455	48.6208074
22758.5475232792	47.7999935
22758.3926361212	46.1470285
22758.2377510713	45.4687996
22758.0828681296	45.0967647
22757.927987296	45.3153788
22757.7731085705	45.6064376
22757.6182319531	45.4133091
22757.4633574436	45.9807928
22757.3084850421	45.3499023
22757.1536147485	45.2668271
22756.9987465627	45.1694524
22756.8438804848	48.8723249
22756.6890165146	47.4370227
22756.5341546522	48.962953
22756.3792948975	46.0613264
22756.2244372504	45.6705247
22756.0695817109	46.3487111
22755.914728279	46.7199843
22755.7598769546	45.1597966
22755.6050277377	45.6526793
22755.4501806282	46.9633001
22755.2953356261	45.9348924
22755.1404927314	46.5129171
22754.9856519439	50.017721
22754.8308132637	46.3634036
22754.6759766908	45.947999
22754.521142225	46.0000785
22754.3663098663	43.8453612
22754.2114796147	44.4466961
22754.0566514702	45.3490237
22753.9018254327	45.525506
22753.7470015021	45.573352
22753.5921796785	44.2087305
22753.4373599617	45.5609994
22753.2825423517	46.9283251
22753.1277268486	46.4964654
22752.9729134522	47.3703217
22752.8181021625	47.9517616
22752.6632929794	47.3739192
22752.508485903	46.2176223
22752.3536809331	47.4761414
22752.1988780698	47.2507739
22752.0440773129	50.7207152
22751.8892786625	51.547357
22751.7344821185	47.6819792
22751.5796876809	47.1940948
22751.4248953495	48.2749688
22751.2701051245	46.8506666
22751.1153170057	45.9719628
22750.960530993	48.055114
22750.8057470865	49.2457744
22750.6509652861	48.0405659
22750.4961855917	49.2130544
22750.3414080034	49.8945108
22750.1866325211	47.8989259
22750.0318591446	47.5799522
22749.8770878741	48.5267342
22749.7223187094	47.3495403
22749.5675516504	47.8202173
22749.4127866973	46.4845235
22749.2580238498	45.9626578
22749.1032631081	46.2154606
22748.9485044719	46.1454896
22748.7937479414	46.0303628
22748.6389935163	46.5784816
22748.4842411968	45.9238775
22748.3294909828	46.5488657
22748.1747428741	47.944857
22748.0199968708	46.5520185
22747.8652529729	44.5326238
22747.7105111802	44.5239614
22747.5557714927	44.4553287
22747.4010339105	43.962664
22747.2462984334	42.4928926
22747.0915650614	43.576282
22746.9368337945	42.7503978
22746.7821046327	43.1010155
22746.6273775758	44.3485526
22746.4726526238	43.2120043
22746.3179297767	43.5148513
22746.1632090345	44.4429093
22746.0084903971	45.0715338
22745.8537738645	43.9762652
22745.6990594366	45.3299169
22745.5443471134	45.3979243
22745.3896368948	44.8767938
22745.2349287808	45.4077496
22745.0802227714	44.613666
22744.9255188664	44.1950005
22744.770817066	43.5577378
22744.6161173699	42.8410683
22744.4614197783	42.6707664
22744.306724291	44.3568931
22744.1520309079	43.7701248
22743.9973396292	45.5157689
22743.8426504546	45.5656656
22743.6879633842	45.4650284
22743.533278418	45.2327249
22743.3785955558	46.3043605
22743.2239147976	44.9002915
22743.0692361435	45.0190603
22742.9145595932	45.4908927
22742.759885147	43.6390896
22742.6052128045	45.0046073
22742.4505425659	43.1588893
22742.2958744311	43.1133059
22742.1412084	42.9358717
22741.9865444726	42.9623024
22741.8318826489	43.5529326
22741.6772229287	43.7231783
22741.5225653122	42.8031281
22741.3679097991	43.4251669
22741.2132563895	43.2396259
22741.0586050834	44.0881694
22740.9039558807	44.5989242
22740.7493087813	45.0975235
22740.5946637852	45.4716116
22740.4400208924	48.4915186
22740.2853801028	48.5365069
22740.1307414164	46.1930042
22739.9761048331	43.2991769
22739.8214703529	44.3180762
22739.6668379758	43.2804231
22739.5122077017	44.0711855
22739.3575795305	45.1688694
22739.2029534623	46.5305796
22739.0483294969	47.3502054
22738.8937076344	46.3252244
22738.7390878747	44.4215333
22738.5844702177	43.9530047
22738.4298546634	43.9075776
22738.2752412118	46.0200192
22738.1206298628	46.8913538
22737.9660206164	47.7347038
22737.8114134725	48.6730983
22737.6568084312	47.1294246
22737.5022054922	45.1468979
22737.3476046557	43.6422691
22737.1930059216	44.814433
22737.0384092897	46.0149411
22736.8838147602	44.8521565
22736.7292223329	47.202845
22736.5746320077	45.930545
22736.4200437847	45.645497
22736.2654576639	45.3315769
22736.1108736451	44.5747195
22735.9562917283	45.132143
22735.8017119135	45.3029672
22735.6471342006	47.5320847
22735.4925585896	48.2064259
22735.3379850805	45.7207662
22735.1834136732	43.914176
22735.0288443676	44.3381661
22734.8742771638	44.481011
22734.7197120616	43.8161978
22734.5651490611	45.0118099
22734.4105881622	45.1379032
22734.2560293648	45.9418973
22734.1014726689	45.07265
22733.9469180745	45.9963215
22733.7923655815	45.6797391
22733.6378151899	46.7132495
22733.4832668996	47.2804245
22733.3287207106	47.6879589
22733.1741766229	49.2525549
22733.0196346364	48.6575019
22732.865094751	48.6251728
22732.7105569668	49.768978
22732.5560212836	48.0664951
22732.4014877015	52.0960429
22732.2469562203	47.2735274
22732.0924268401	45.415585
22731.9378995609	45.856934
22731.7833743825	44.6631282
22731.6288513049	44.6487843
22731.474330328	45.2621911
22731.319811452	44.0123374
22731.1652946766	44.3609194
22731.0107800018	44.9427062
22730.8562674277	45.3455519
22730.7017569541	47.7664953
22730.5472485811	46.5573906
22730.3927423085	48.6098469
22730.2382381364	47.3329043
22730.0837360647	49.5078531
22729.9292360933	47.5694659
22729.7747382222	44.6101934
22729.6202424514	43.2252223
22729.4657487808	42.364895
22729.3112572104	42.2505475
22729.1567677401	42.8040872
22729.0022803699	42.6318218
22728.8477950998	43.2162453
22728.6933119296	42.9834282
22728.5388308595	42.5708858
22728.3843518892	42.4546346
22728.2298750188	40.5615644
22728.0754002483	41.6233983
22727.9209275776	42.2227654
22727.7664570066	41.7804083
22727.6119885353	42.0779294
22727.4575221637	43.8797818
22727.3030578917	43.3749049
22727.1485957193	44.7315596
22726.9941356464	45.6592233
22726.8396776731	45.5655058
22726.6852217991	45.8083686
22726.5307680246	45.6746538
22726.3763163494	45.7469655
22726.2218667736	45.450728
22726.0674192971	46.2287477
22725.9129739197	46.1087893
22725.7585306416	45.6670517
22725.6040894626	46.0964994
22725.4496503828	43.8694267
22725.295213402	45.4103924
22725.1407785202	44.8158561
22724.9863457374	44.464546
22724.8319150535	43.5755337
22724.6774864686	44.6026081
22724.5230599825	45.1094104
22724.3686355952	44.2294684
22724.2142133066	46.0725596
22724.0597931168	43.9505948
22723.9053750257	43.5181013
22723.7509590332	44.7391567
22723.5965451393	45.1241043
22723.4421333439	45.3986376
22723.2877236471	45.0322739
22723.1333160487	45.0858141
22722.9789105488	46.6838042
22722.8245071472	44.0577522
22722.670105844	44.99263
22722.515706639	44.7980409
22722.3613095324	44.9614703
22722.2069145239	42.3838514
22722.0525216136	42.9317744
22721.8981308014	41.6319354
22721.7437420873	41.0282555
22721.5893554713	41.5928767
22721.4349709532	41.28408
22721.2805885331	40.5978618
22721.1262082109	41.649008
22720.9718299865	42.4292245
22720.81745386	42.4233244
22720.6630798313	43.3059047
22720.6630798313	45.0813206
22720.508676927	44.048371
22720.3542761213	45.4224604
22720.1998774141	48.0486275
22720.0454808053	47.6425486
22719.8910862949	45.9231112
22719.7366938829	46.6334941
22719.5823035692	45.825896
22719.4279153538	45.6724528
22719.2735292366	44.0807649
22719.1191452177	45.6375719
22718.9647632969	46.8893619
22718.8103834742	43.5896901
22718.6560057495	47.0287997
22718.5016301229	42.7893984
22718.3472565943	43.9211554
22718.1928851636	42.9366551
22718.0385158308	40.5285124
22717.8841485959	41.8904099
22717.7297834588	41.2065707
22717.5754204194	41.4800494
22717.4210594778	41.1280677
22717.2667006338	41.2728108
22717.1123438875	43.148023
22716.9579892388	42.6567645
22716.8036366877	44.1512749
22716.649286234	44.3415315
22716.4949378778	44.0511459
22716.3405916191	43.1931131
22716.1862474577	44.2403542
22716.0319053937	43.6932283
22715.877565427	43.7061707
22715.7232275575	43.9910791
22715.5688917853	45.1251952
22715.4145581102	44.6750189
22715.2602265322	46.6087766
22715.1058970514	46.5360179
22714.9515696676	45.8414193
22714.7972443807	45.5316613
22714.6429211909	45.2718765
22714.4886000979	46.1617642
22714.3342811018	47.0198013
22714.1799642025	47.8487717
22714.0256494001	50.4643449
22713.8713366943	49.7652427
22713.7170260853	48.9307722
22713.5627175729	49.6829068
22713.4084111572	48.7344843
22713.254106838	47.9874362
22713.0998046153	46.4088636
22712.9455044892	50.9441474
22712.7912064594	50.2193646
22712.6369105261	50.7750054
22712.4826166891	50.1294214
22712.3283249485	46.4498254
22712.1740353041	48.0192817
22712.0197477559	45.1615825
22711.865462304	44.2382511
22711.7111789482	48.1500859
22711.5568976884	46.3810116
22711.4026185248	47.7596093
22711.2483414572	48.1540925
22711.0940664855	44.2695397
22710.9397936097	41.1883468
22710.7855228299	44.9962953
22710.6312541459	46.7684154
22710.4769875577	46.2805372
22710.3227230653	43.7252989
22710.1684606685	43.7281422
22710.0142003675	43.8836093
22709.8599421621	42.2542964
22709.7056860522	43.2325808
22709.551432038	44.2184918
22709.3971801192	46.0374901
22709.2429302959	46.694091
22709.088682568	45.3313441
22708.9344369355	45.3063923
22708.7801933983	45.6985776
22708.6259519564	47.7571574
22708.4717126097	45.3732089
22708.3174753583	45.6220933
22708.163240202	45.5031999
22708.0090071409	45.1426755
22707.8547761748	44.855362
22707.7005473037	44.416066
22707.5463205277	45.0026247
22707.3920958466	44.1027541
22707.2378732604	46.1331587
22707.083652769	43.2325724
22706.9294343725	43.7998363
22706.7752180708	44.8191645
22706.6210038638	45.2058548
22706.4667917514	45.2611646
22706.3125817338	47.9602974
22706.1583738107	48.4874379
22706.0041679822	46.5995534
22705.8499642483	48.9048432
22705.6957626088	45.0899575
22705.5415630637	46.0398697
22705.3873656131	47.171923
22705.2331702568	46.5136411
22705.0789769948	44.1128807
22704.9247858271	42.3733489
22704.7705967535	42.3371002
22704.6164097742	42.5783209
22704.462224889	43.936287
22704.3080420979	44.370593
22704.1538614009	44.7103779
22703.9996827979	43.0497232
22703.8455062888	42.3980939
22703.6913318737	41.8318675
22703.5371595524	42.3632409
22703.382989325	41.8510976
22703.2288211914	41.1450529
22703.0746551515	41.3572665
22702.9204912054	42.7126549
22702.7663293529	42.9929801
22702.612169594	42.7971892
22702.4580119288	40.4748897
22702.303856357	42.2487307
22702.1497028788	42.298599
22701.995551494	41.3745413
22701.8414022027	41.358247
22701.6872550047	40.8007852
22701.5331099	41.3381934
22701.3789668886	40.7836436
22701.2248259705	40.1508289
22701.0706871455	40.0114568
22700.9165504138	38.7538605
22700.7624157751	39.4694577
22700.6082832295	37.9435069
22700.4541527769	36.6336031
22700.3000244174	36.529889
22700.1458981507	35.5304208
22699.991773977	36.8169692
22699.8376518961	37.812475
22699.683531908	39.7496141
22699.5294140128	40.1565819
22699.3752982102	40.8511681
22699.2211845003	41.7760581
22699.0670728831	42.3722893
22698.9129633585	40.67006
22698.7588559264	40.2047741
22698.6047505869	40.5764168
22698.4506473398	40.8924161
22698.2965461852	41.0818206
22698.142447123	41.6540572
22697.9883501531	41.704121
22697.8342552755	40.263804
22697.6801624901	41.8044912
22697.526071797	42.8156351
22697.3719831961	43.3340994
22697.2178966873	43.5685525
22697.0638122706	42.8736705
22696.9097299459	42.6943986
22696.7556497133	43.188496
22696.6015715726	44.2655218
22696.4474955238	44.6996978
22696.293421567	45.1686474
22696.1393497019	45.5525887
22695.9852799286	45.9802008
22695.8312122471	46.1295134
22695.6771466573	47.2602624
22695.5230831592	48.1534734
22695.3690217527	46.7265519
22695.2149624378	43.0781133
22695.0609052144	42.9057984
22694.9068500825	40.2405432
22694.752797042	40.6570293
22694.598746093	39.4929972
22694.4446972353	39.3195496
22694.290650469	40.4267599
22694.1366057939	40.7850213
22693.9825632101	40.5888021
22693.8285227175	40.9625526
22693.674484316	40.8774727
22693.5204480057	40.7166778
22693.3664137864	42.679406
22693.2123816581	43.9647724
22693.0583516209	45.1573147
22692.9043236745	44.1499389
22692.7502978191	43.8417283
22692.5962740545	43.6941923
22692.4422523807	43.4639657
22692.2882327977	43.6750184
22692.1342153055	41.799234
22691.9801999039	39.7190006
22691.826186593	35.9190807
22691.6721753726	40.7366778
22691.5181662429	43.8031282
22691.3641592036	45.1064183
22691.2101542548	44.558696
22691.0561513965	44.3106359
22690.9021506285	42.5831544
22690.7481519509	42.4840775
22690.5941553636	42.5753107
22690.4401608665	40.5181892
22690.2861684597	40.1924377
22690.132178143	40.9300491
22689.9781899165	42.1802555
22689.82420378	41.8968871
22689.6702197336	41.7593443
22689.5162377773	42.942457
22689.3622579108	43.9587153
22689.2082801343	42.6607408
22689.0543044477	45.7589244
22688.9003308509	44.066524
22688.7463593439	45.2202756
22688.5923899267	44.4341721
22688.4384225991	45.0501048
22688.2844573612	44.0906513
22688.130494213	47.791295
22687.9765331543	49.0504607
22687.8225741852	48.3309931
22687.6686173055	48.8894135
22687.5146625153	50.5721795
22687.3607098146	47.2906183
22687.2067592031	42.7161682
22687.052810681	44.9109849
22686.8988642482	44.0858449
22686.7449199047	45.8032249
22686.5909776503	45.4701039
22686.4370374851	46.4274424
22686.283099409	47.6388103
22686.1291634219	43.7335638
22685.9752295239	42.0023758
22685.8212977149	42.3097184
22685.6673679948	44.0985234
22685.5134403636	42.3171632
22685.3595148213	44.9487992
22685.2055913678	43.7221211
22685.0516700031	42.1967622
22684.8977507271	44.4195213
22684.7438335397	43.3022679
22684.5899184411	44.0395121
22684.436005431	44.7881552
22684.2820945095	46.1258996
22684.1281856765	45.9527083
22683.9742789319	45.3428587
22683.8203742758	45.6444696
22683.6664717081	46.3294341
22683.5125712288	46.225956
22683.3586728377	46.7819543
22683.2047765349	47.8333657
22683.0508823203	47.0318851
22682.8969901939	48.9686412
22682.7431001557	48.9819252
22682.5892122055	46.9249008
22682.4353263434	44.1402527
22682.2814425692	46.8093745
22682.1275608831	42.8678054
22681.9736812848	43.0491664
22681.8198037745	43.6836632
22681.665928352	42.2251045
22681.5120550173	41.844164
22681.3581837703	42.0904279
22681.204314611	41.0636984
22681.0504475394	40.1122381
22680.8965825555	39.1578201
22680.7427196591	38.8294698
22680.5888588502	38.4860505
22680.4350001289	38.5123753
22680.281143495	38.6530768
22680.1272889485	39.7994206
22679.9734364894	40.1571028
22679.8195861176	39.9271722
22679.6657378331	42.519031
22679.5118916358	42.1603175
22679.3580475257	40.2806563
22679.2042055028	42.4644504
22679.050365567	41.2288709
22678.8965277183	40.9270618
22678.7426919566	42.178022
22678.5888582819	42.6359172
22678.4350266941	42.2730887
22678.2811971933	44.6692698
22678.1273697793	43.1077915
22677.9735444521	44.4643005
22677.8197212117	43.2393689
22677.665900058	43.6225677
22677.512080991	43.1044139
22677.3582640107	43.6645202
22677.2044491169	44.3452619
22677.0506363098	44.1130794
22676.8968255891	46.9628131
22676.7430169549	47.1667714
22676.5892104072	45.2531482
22676.4354059458	43.9636283
22676.2816035709	43.653444
22676.1278032822	41.2030585
22675.9740050797	42.8023176
22675.8202089635	42.1634643
22675.6664149335	41.041208
22675.5126229896	43.3017321
22675.3588331318	42.7211204
22675.2050453601	45.7489611
22675.0512596744	43.5799289
22674.8974760746	43.4367816
22674.7436945608	44.1417076
22674.5899151328	40.5801437
22674.4361377907	41.2486151
22674.2823625344	39.8815326
22674.1285893639	38.5395743
22673.974818279	42.00745
22673.8210492799	44.2851445
22673.6672823663	44.1843112
22673.5135175384	44.8146198
22673.359754796	43.6406906
22673.2059941391	44.4641837
22673.0522355676	45.2296103
22672.8984790816	44.8647167
22672.7447246809	45.4569702
22672.5909723656	42.9880751
22672.4372221355	43.4809003
22672.2834739907	37.0986082
22672.1297279312	35.6206162
22671.9759839567	36.9229439
22671.8222420674	39.8124267
22671.6685022632	42.0541177
22671.514764544	44.8468825
22671.3610289098	45.2566905
22671.2072953605	47.0652549
22671.0535638962	48.5673518
22670.8998345167	51.5991067
22670.7461072221	51.7335646
22670.5923820122	51.0403201
22670.438658887	48.7105712
22670.2849378466	44.8746398
22670.1312188908	43.8615528
22669.9775020196	46.9805282
22669.823787233	47.8366984
22669.6700745309	46.8429129
22669.5163639133	48.0594198
22669.3626553801	44.4833473
22669.2089489314	44.1277803
22669.055244567	42.9724645
22668.9015422869	43.8259357
22668.7478420911	43.1790673
22668.5941439795	42.9147755
22668.4404479521	44.5624677
22668.2867540088	45.9468615
22668.1330621496	44.3820927
22667.9793723745	44.136841
22667.8256846834	43.8737971
22667.6719990763	43.7562364
22667.5183155531	43.4957037
22667.3646341138	44.9917355
22667.2109547584	43.8461903
22667.0572774868	43.9248312
22666.9036022989	42.9406325
22666.7499291947	42.0280252
22666.5962581743	41.7376457
22666.4425892374	40.3250998
22666.2889223842	41.408313
22666.1352576145	40.7844063
22665.9815949283	41.1469159
22665.8279343256	41.8868702
22665.6742758063	42.0304156
22665.5206193703	42.8915826
22665.3669650178	42.8123791
22665.2133127485	40.9882492
22665.0596625625	40.5369379
22664.9060144596	39.5285149
22664.75236844	40.8184961
22664.5987245035	40.7118016
22664.44508265	41.2717793
22664.2914428796	42.2330604
22664.1378051923	45.6394429
22663.9841695878	43.139515
22663.8305360663	46.290049
22663.6769046276	46.5566166
22663.5232752718	48.1797244
22663.3696479988	45.7153431
22663.2160228085	44.0130674
22663.0623997009	44.692606
22662.908778676	42.6296873
22662.7551597337	43.3174116
22662.601542874	42.9130682
22662.4479280968	42.5366855
22662.2943154021	43.4902373
22662.1407047899	46.6675377
22661.98709626	51.5693269
22661.8334898125	48.9592057
22661.6798854474	44.6894849
22661.5262831645	43.8638732
22661.3726829639	43.5647723
22661.2190848454	44.7915129
22661.0654888091	43.3752045
22660.911894855	43.853715
22660.7583029829	45.0361335
22660.6047131928	44.262978
22660.4511254847	44.9037497
22660.2975398585	42.0376974
22660.1439563143	41.7255657
22659.9903748518	41.2649486
22659.8367954713	41.3568812
22659.6832181724	40.5502264
22659.5296429554	39.8568681
22659.37606982	40.3079637
22659.2224987662	39.0797708
22659.068929794	40.0066169
22658.9153629035	40.0475402
22658.7617980944	40.2931293
22658.6082353668	42.1411344
22658.4546747206	41.9868899
22658.3011161558	41.5080506
22658.1475596724	44.3327501
22657.9940052703	44.842072
22657.8404529494	47.7782079
22657.6869027098	46.5419846
22657.5333545514	48.2768575
22657.379808474	47.1624302
22657.2262644778	46.1136114
22657.0727225627	47.1590054
22656.9191827285	47.6634744
22656.7656449753	50.5975287
22656.612109303	52.4775286
22656.4585757117	51.7672848
22656.3050442011	48.862278
22656.1515147714	48.1457566
22655.9979874224	49.7495015
22655.8444621541	52.3479651
22655.6909389665	46.360504
22655.5374178595	42.597628
22655.3838988332	44.0583298
22655.2303818873	41.9156212
22655.076867022	40.7933359
22654.9233542371	39.5684628
22654.7698435327	39.1623238
22654.6163349086	41.4653595
22654.4628283648	41.0335553
22654.3093239014	41.162069
22654.1558215182	42.0115061
22654.0023212152	43.5454128
22653.8488229923	42.7590499
22653.6953268496	39.9072159
22653.541832787	42.042802
22653.3883408044	43.7613625
22653.2348509018	44.9948905
22653.0813630791	43.7864667
22652.9278773364	41.5905232
22652.7743936735	43.0516371
22652.6209120905	43.9812518
22652.4674325872	43.2946963
22652.3139551637	45.3731569
22652.1604798199	47.0201586
22652.0070065557	47.156116
22651.8535353712	49.6318679
22651.7000662662	48.2302474
22651.5465992407	47.1296461
22651.3931342948	47.1104928
22651.2396714283	46.9094486
22651.0862106412	46.621573
22650.9327519334	48.6984972
22650.779295305	49.7040979
22650.6258407558	48.6729261
22650.4723882859	46.663309
22650.3189378952	46.1101918
22650.1654895836	47.8300428
22650.0120433512	48.7854903
22649.8585991978	48.3264745
22649.7051571234	49.0084993
22649.551717128	43.589679
22649.3982792115	45.9423263
22649.244843374	46.0512348
22649.0914096152	44.5382652
22648.9379779353	48.2543332
22648.7845483342	45.487453
22648.6311208118	45.0318524
22648.4776953681	44.4466325
22648.324272003	48.6681304
22648.1708507165	47.6335116
22648.0174315086	45.9260324
22647.8640143792	45.3305418
22647.7105993283	49.5556677
22647.5571863558	49.0563687
22647.4037754617	47.2772877
22647.250366646	44.4863795
22647.0969599085	44.1268228
22646.9435552493	44.1699707
22646.7901526684	45.7203574
22646.6367521656	45.3586232
22646.4833537409	43.7244568
22646.3299573944	44.4907902
22646.1765631258	43.2474932
22646.0231709353	42.939287
22645.8697808228	40.6703343
22645.7163927882	40.3038346
22645.5630068315	38.8430162
22645.4096229526	38.4240161
22645.2562411515	38.063022
22645.1028614282	36.61565
22644.9494837826	37.0345022
22644.7961082146	34.6340894
22644.6427347243	37.0364182
22644.4893633116	41.0978438
22644.3359939764	40.5148997
22644.1826267187	38.4494755
22644.0292615385	38.5383379
22643.8758984357	40.3208517
22643.7225374103	41.5965214
22643.7225374103	45.5840156
22643.5696501749	47.9661441
22643.4167650041	44.5287682
22643.2638818978	45.3159027
22643.1110008559	43.8600365
22642.9581218784	40.4345227
22642.8052449653	40.7754299
22642.6523701165	38.7944378
22642.499497332	39.4215752
22642.3466266117	41.3472819
22642.1937579556	41.2814829
22642.0408913637	43.7251257
22641.8880268359	42.4377878
22641.7351643722	43.0725579
22641.5823039725	41.8438389
22641.4294456368	41.742421
22641.276589365	42.6026586
22641.1237351572	47.8693763
22640.9708830132	46.0451287
22640.818032933	50.2112234
22640.6651849166	47.6631777
22640.512338964	46.6503412
22640.359495075	43.0644882
22640.2066532497	41.7292919
22640.053813488	39.3160026
22639.9009757899	38.4271049
22639.7481401553	39.9634472
22639.5953065842	42.1104951
22639.4424750766	42.8356313
22639.2896456323	44.0260685
22639.1368182514	50.0887324
22638.9839929339	49.4687458
22638.8311696796	51.2401087
22638.6783484885	47.9962924
22638.5255293606	47.9659281
22638.3727122959	49.5374041
22638.2198972943	48.0576991
22638.0670843558	43.541007
22637.9142734803	44.6076517
22637.7614646678	42.6277814
22637.6086579182	40.0193284
22637.4558532316	41.0710123
22637.3030506078	39.7652303
22637.1502500468	40.48902
22636.9974515486	42.3886875
22636.8446551131	40.919166
22636.6918607403	40.2816519
22636.5390684302	38.966831
22636.3862781827	40.0910608
22636.2334899977	40.9729112
22636.0807038753	40.4741169
22635.9279198153	38.6837159
22635.7751378178	39.687541
22635.6223578827	39.0478052
22635.46958001	38.6026374
22635.3168041996	38.9492104
22635.1640304514	37.5286513
22635.0112587655	39.9227505
22634.8584891418	41.6384699
22634.7057215802	45.2526264
22634.5529560808	45.5210974
22634.4001926434	44.4876231
22634.247431268	45.3335081
22634.0946719546	46.5227687
22633.9419147032	46.3155543
22633.7891595136	46.25115
22633.636406386	44.9278443
22633.4836553201	45.7213598
22633.330906316	43.7187755
22633.1781593736	43.0224877
22633.025414493	45.1468423
22632.8726716739	39.6986704
22632.7199309165	39.0290658
22632.5671922207	38.4053168
22632.4144555864	37.7316222
22632.2617210135	37.8040525
22632.1089885021	36.9815691
22631.9562580521	37.0405878
22631.8035296635	36.9253128
22631.6508033362	35.9703408
22631.4980790701	35.7013119
22631.3453568653	35.4458976
22631.1926367217	36.833229
22631.0399186392	35.8699264
22630.8872026178	35.9953426
22630.7344886575	36.3242731
22630.5817767582	36.8725678
22630.4290669199	37.2753854
22630.2763591426	36.9174668
22630.1236534261	36.4299395
22629.9709497705	35.6674519
22629.8182481757	36.3416466
22629.6655486417	36.1925514
22629.5128511684	37.4285261
22629.3601557558	38.4896496
22629.2074624039	41.4552347
22629.0547711125	40.7944033
22628.9020818818	39.1066881
22628.7493947115	39.3127613
22628.5967096017	39.0295986
22628.4440265524	40.7258807
22628.2913455635	41.6456418
22628.1386666349	43.0760287
22627.9859897666	45.0785705
22627.8333149586	46.3741454
22627.6806422109	47.5266059
22627.5279715233	43.6742308
22627.3753028959	46.7781325
22627.2226363286	47.7121224
22627.0699718213	49.1584614
22626.9173093741	45.9814113
22626.7646489868	49.1151242
22626.6119906595	47.0243441
22626.4593343921	46.5437674
22626.3066801845	48.5975375
22626.1540280368	50.4964996
22626.0013779488	48.8230203
22625.8487299206	48.2713082
22625.696083952	48.5578262
22625.5434400431	45.7865014
22625.3907981938	46.5886389
22625.2381584041	48.670753
22625.0855206739	48.9956641
22624.9328850031	47.6921776
22624.7802513919	46.0753244
22624.62761984	51.1609292
22624.4749903474	48.9259677
22624.3223629142	53.8360657
22624.1697375402	49.7755662
22624.0171142255	53.0213776
22623.86449297	48.1617848
22623.7118737736	46.9994103
22623.5592566363	45.7671582
22623.4066415581	46.0404534
22623.2540285389	44.3222906
22623.1014175787	41.7306417
22622.9488086774	42.9766451
22622.796201835	42.2136537
22622.6435970515	41.0613195
22622.4909943268	36.8209094
22622.3383936609	37.7591994
22622.1857950537	36.6546393
22622.0331985051	37.4367146
22621.8806040153	38.1945442
22621.728011584	39.8156161
22621.5754212113	38.6357044
22621.4228328971	39.7791898
22621.2702466414	40.5884691
22621.1176624442	44.8557242
22620.9650803053	44.0921016
22620.8125002248	43.4787537
22620.6599222026	43.9770907
22620.5073462387	42.225621
22620.354772333	46.3247367
22620.2022004855	43.5422815
22620.0496306961	44.562014
22619.8970629649	45.9908874
22619.7444972917	42.2651657
22619.5919336765	42.8033942
22619.4393721194	41.9754697
22619.2868126201	41.9029814
22619.1342551788	42.0130707
22618.9816997953	39.2447886
22618.8291464696	42.5806522
22618.6765952017	44.1705241
22618.5240459915	43.406716
22618.3714988391	41.4341787
22618.2189537442	42.8881864
22618.066410707	43.4445232
22617.9138697273	43.7217279
22617.7613308052	39.778078
22617.6087939405	40.9933434
22617.4562591333	39.8971607
22617.3037263835	42.1091482
22617.151195691	43.7300688
22616.9986670559	41.5654725
22616.846140478	39.7989129
22616.6936159573	40.8671522
22616.5410934939	40.717802
22616.3885730876	41.1247477
22616.2360547384	44.2031648
22616.0835384462	45.7087763
22615.9310242111	46.152167
22615.778512033	49.7042812
22615.6260019118	46.5922506
22615.4734938475	42.3443515
22615.3209878401	36.365005
22615.1684838895	35.7591853
22615.0159819956	35.7262013
22614.8634821585	33.6645935
22614.7109843781	36.4223804
22614.5584886543	35.9582619
22614.4059949871	36.6850361
22614.2535033765	36.2821492
22614.1010138224	35.1361627
22613.9485263248	35.1668442
22613.7960408837	35.93393
22613.6435574989	35.6035577
22613.4910761705	36.2362331
22613.3385968984	36.3287384
22613.1861196826	36.2733646
22613.0336445231	36.7121584
22612.8811714197	37.0003473
22612.7287003724	42.8413305
22612.5762313813	43.2274678
22612.4237644463	38.0348495
22612.2712995672	38.0103506
22612.1188367442	39.7195105
22611.9663759771	37.3443571
22611.8139172658	38.4953375
22611.6614606105	40.3147598
22611.509006011	38.4275604
22611.3565534672	37.6296007
22611.2041029792	38.5703443
22611.0516545468	39.217879
22610.8992081702	36.5101156
22610.7467638491	36.907375
22610.5943215836	37.5626327
22610.4418813736	36.8347978
22610.2894432191	34.9649546
22610.13700712	38.2914731
22609.9845730764	38.0014853
22609.8321410881	38.8896856
22609.6797111551	40.029641
22609.5272832774	39.9481207
22609.374857455	37.6147434
22609.2224336877	39.3135132
22609.0700119756	37.9495032
22608.9175923186	41.4621455
22608.7651747166	37.929154
22608.6127591697	47.2846741
22608.4603456778	45.5046648
22608.3079342408	41.6696384
22608.1555248587	38.4241745
22608.0031175315	38.7978995
22607.8507122591	38.1401947
22607.6983090415	39.165307
22607.5459078786	45.2507279
22607.3935087704	48.0581677
22607.2411117169	51.8451894
22607.0887167179	48.2334908
22606.9363237736	45.6481037
22606.7839328837	45.5904592
22606.6315440484	42.4606092
22606.4791572675	41.6741767
22606.326772541	44.2132583
22606.1743898689	42.1389064
22606.0220092511	41.142901
22605.8696306875	39.8357625
22605.7172541782	42.3312476
22605.5648797231	43.9371326
22605.4125073222	46.8526978
22605.2601369754	41.3242908
22605.1077686826	42.480812
22604.9554024439	43.5684113
22604.8030382591	45.1548951
22604.6506761283	45.1316036
22604.4983160514	40.4273803
22604.3459580284	42.3767365
22604.1936020592	42.6520225
22604.0412481438	45.1777491
22603.8888962821	41.6936038
22603.7365464741	41.2733503
22603.5841987198	37.6519555
22603.4318530191	37.1589662
22603.279509372	37.9049519
22603.1271677783	37.0113626
22602.9748282382	37.5132776
22602.8224907516	39.4634921
22602.6701553183	36.1099602
22602.5178219384	38.2892726
22602.3654906118	35.8961866
22602.2131613385	35.2762242
22602.0608341185	36.5651419
22601.9085089516	36.8649438
22601.7561858379	40.6010665
22601.6038647773	38.94405
22601.4515457698	40.9156676
22601.2992288154	37.1353363
22601.1469139139	35.1905833
22600.9946010654	35.7203473
22600.8422902697	39.2455193
22600.689981527	38.1931538
22600.5376748371	42.1250333
22600.3853701999	41.0804797
22600.2330676155	38.0449622
22600.0807670838	37.1217218
22599.9284686048	35.7923553
22599.7761721784	35.0357844
22599.6238778045	36.1085772
22599.4715854832	37.3235537
22599.3192952144	39.8712286
22599.1670069981	36.0762121
22599.0147208341	37.1224007
22598.8624367225	34.5644331
22598.7101546633	34.6541167
22598.5578746563	35.8941935
22598.4055967016	35.385
22598.2533207991	34.7986394
22598.1010469487	36.9896589
22597.9487751505	39.0654117
22597.7965054043	42.1850494
22597.6442377102	42.9801121
22597.4919720681	43.869305
22597.3397084779	45.0446606
22597.1874469397	42.5783047
22597.0351874533	37.7465712
22596.8829300187	36.3742675
22596.730674636	36.58072
22596.578421305	34.2318457
22596.4261700257	35.9539903
22596.273920798	39.0903734
22596.121673622	38.6511207
22595.9694284975	38.1454872
22595.8171854246	37.7576423
22595.6649444032	36.9382358
22595.5127054333	38.4467731
22595.3604685148	45.1913181
22595.2082336476	43.3974174
22595.0560008318	42.2736693
22594.9037700672	40.1756057
22594.751541354	41.9587749
22594.5993146919	44.7533217
22594.447090081	49.2834238
22594.2948675212	45.0566081
22594.1426470125	46.4026158
22593.9904285548	47.6461285
22593.8382121482	43.5013951
22593.6859977925	40.3209849
22593.5337854877	43.3497158
22593.3815752338	41.2707246
22593.2293670307	40.3278989
22593.0771608784	43.380224
22592.9249567769	39.2710213
22592.7727547261	42.4446366
22592.620554726	42.8411321
22592.4683567765	46.0364915
22592.3161608775	47.7601237
22592.1639670291	46.1446971
22592.0117752313	43.657046
22591.8595854838	48.7753692
22591.7073977868	42.2310422
22591.5552121402	43.1181511
22591.4030285439	40.1356805
22591.250846998	40.5806832
22591.0986675022	38.0677702
22590.9464900567	40.0923124
22590.7943146614	39.7004002
22590.6421413162	40.3490929
22590.489970021	51.8604422
22590.3378007759	49.9543131
22590.1856335809	44.816295
22590.0334684358	42.4552623
22589.8813053406	41.8644929
22589.7291442953	45.718388
22589.5769852998	43.1325312
22589.4248283542	45.5251618
22589.2726734583	40.7101448
22589.1205206121	41.137661
22588.9683698156	41.439209
22588.8162210687	40.1410661
22588.6640743714	38.8168081
22588.5119297237	39.3346399
22588.3597871254	44.0780759
22588.2076465767	40.598681
22588.0555080773	39.4361764
22587.9033716274	40.7258817
22587.7512372268	45.551493
22587.5991048755	41.694318
22587.4469745735	44.4352182
22587.2948463206	39.5778147
22587.142720117	41.0463201
22586.9905959625	40.65757
22586.8384738571	37.1552937
22586.6863538007	36.4952095
22586.5342357934	38.9417099
22586.382119835	38.3933301
22586.2300059256	36.3841235
22586.077894065	39.8746869
22585.9257842533	42.368839
22585.7736764904	42.8960869
22585.6215707762	38.9068337
22585.4694671108	36.9996426
22585.3173654941	38.7941945
22585.165265926	39.4757754
22585.0131684065	38.089332
22584.8610729355	41.0508539
22584.7089795131	38.1448117
22584.5568881392	37.7604185
22584.4047988136	37.8628506
22584.2527115365	39.3752902
22584.1006263077	40.5090961
22583.9485431273	38.7118024
22583.7964619951	37.9834824
22583.6443829111	40.9191832
22583.4923058753	40.1955026
22583.3402308877	39.4380749
22583.1881579481	44.0049951
22583.0360870566	39.4061779
22582.8840182132	37.0588886
22582.7319514177	36.3351241
22582.5798866701	37.6022065
22582.4278239705	36.362491
22582.2757633187	36.7787524
22582.1237047147	35.1589716
22581.9716481585	35.3190483
22581.81959365	36.6389246
22581.6675411892	36.8614041
22581.515490776	37.3084192
22581.3634424105	36.6983982
22581.2113960925	36.9924347
22581.059351822	39.7057426
22580.907309599	39.4971257
22580.7552694235	37.1124565
22580.6032312953	35.1561705
22580.4511952146	34.1993926
22580.2991611811	34.7264371
22580.1471291949	34.1623365
22579.9950992559	33.3720596
22579.8430713642	32.9674249
22579.6910455195	33.399282
22579.539021722	35.0631095
22579.3869999716	36.0259326
22579.2349802682	35.397003
22579.0829626117	35.1927945
22578.9309470022	35.9755985
22578.7789334397	38.5887063
22578.6269219239	41.3315078
22578.474912455	37.1446512
22578.3229050329	36.4363679
22578.1708996575	36.8789792
22578.0188963288	35.851433
22577.8668950468	36.6214603
22577.7148958114	35.6249333
22577.5628986225	35.9066441
22577.4109034802	40.0153325
22577.2589103844	39.7495326
22577.106919335	39.4434529
22576.954930332	39.1834534
22576.8029433754	37.3438169
22576.6509584651	37.5054194
22576.4989756011	38.0791409
22576.3469947833	37.0467825
22576.1950160117	40.701859
22576.0430392863	39.4655098
22575.891064607	40.5922524
22575.7390919738	42.3164131
22575.5871213866	40.1770451
22575.4351528454	37.3480662
22575.2831863502	39.9143067
22575.1312219009	40.8270983
22574.9792594974	41.6636033
22574.8272991398	39.3601228
22574.6753408279	39.8058052
22574.5233845618	38.2334115
22574.3714303415	37.8168683
22574.2194781667	40.4736241
22574.0675280376	46.1518743
22573.9155799541	44.299758
22573.7636339161	41.8875217
22573.6116899236	44.445179
22573.4597479766	43.7872336
22573.3078080749	43.5409362
22573.1558702187	47.6669585
22573.0039344078	42.8596139
22572.8520006421	40.4996991
22572.7000689218	38.5613034
22572.5481392466	38.6018795
22572.3962116166	36.7758662
22572.2442860317	40.2406192
22572.0923624919	45.8291344
22571.9404409972	44.3924617
22571.7885215474	40.2289161
22571.6366041427	39.3232616
22571.4846887828	46.517619
22571.3327754678	43.1653753
22571.1808641976	39.5945478
22571.0289549723	36.3665848
22570.8770477917	35.9745263
22570.7251426558	35.8999409
22570.5732395646	37.9475891
22570.421338518	38.9215967
22570.269439516	37.0903271
22570.1175425585	34.681116
22569.9656476456	33.8288402
22569.8137547771	34.1863716
22569.6618639531	34.3363089
22569.5099751734	35.1104809
22569.3580884381	37.7685842
22569.206203747	36.6506637
22569.0543211003	35.9938689
22568.9024404977	37.3744564
22568.7505619393	35.8326402
22568.5986854251	38.0054627
22568.4468109549	41.4061061
22568.2949385288	39.020399
22568.1430681467	42.0139452
22567.9911998086	41.3958664
22567.8393335144	45.3167302
22567.6874692641	37.9140571
22567.5356070577	39.6156248
22567.5356070577	37.8427217
22567.3842663676	38.318887
22567.2329277073	37.7786486
22567.0815910768	38.2062643
22566.930256476	40.7617452
22566.7789239049	40.4981302
22566.6275933634	40.7017139
22566.4762648515	41.6564172
22566.3249383692	42.5282322
22566.1736139164	41.5497202
22566.0222914931	39.4696882
22565.8709710992	40.4585853
22565.7196527347	41.5639555
22565.5683363996	38.0810546
22565.4170220938	34.4346398
22565.2657098173	37.7727511
22565.11439957	38.9608557
22564.9630913519	39.0868365
22564.8117851629	42.1891917
22564.660481003	40.6401531
22564.5091788723	37.6521665
22564.3578787705	33.6394991
22564.2065806978	33.2675922
22564.055284654	32.8745039
22563.9039906391	32.0655166
22563.752698653	35.5319324
22563.6014086958	35.4478066
22563.4501207674	35.2557974
22563.2988348677	34.6949685
22563.1475509967	32.7786279
22562.9962691544	33.7419485
22562.8449893407	34.2847138
22562.6937115556	38.1310947
22562.542435799	37.9954041
22562.391162071	39.6771552
22562.2398903713	35.9376006
22562.0886207001	35.1573815
22561.9373530573	34.3634826
22561.7860874428	33.9614267
22561.6348238566	33.6188709
22561.4835622987	36.8142137
22561.332302769	36.9269419
22561.1810452674	38.7239803
22561.029789794	38.70262
22560.8785363487	38.5590339
22560.7272849314	41.5173139
22560.5760355421	40.5745498
22560.4247881808	40.0590598
22560.2735428475	40.5159242
22560.122299542	40.5245997
22559.9710582643	37.5182773
22559.8198190145	37.4883123
22559.6685817924	37.8094508
22559.5173465981	37.3612392
22559.3661134314	37.3671852
22559.2148822924	36.1264338
22559.063653181	34.9935629
22558.9124260971	38.922914
22558.7612010408	38.6129594
22558.6099780119	39.6115667
22558.4587570105	39.7979899
22558.3075380365	40.1741382
22558.1563210898	41.4415625
22558.0051061705	38.8898636
22557.8538932784	38.9317145
22557.7026824136	38.2127881
22557.5514735759	38.6178318
22557.4002667654	36.4337393
22557.2490619821	40.6769751
22557.0978592258	41.9761263
22556.9466584965	42.8585741
22556.7954597942	42.0307954
22556.6442631189	44.8447277
22556.4930684704	46.883314
22556.3418758489	42.4178932
22556.1906852541	37.4094182
22556.0394966862	38.1570886
22555.888310145	37.7888846
22555.7371256305	42.11276
22555.5859431427	38.6501439
22555.4347626815	38.5024251
22555.2835842468	41.8031004
22555.1324078388	43.3292429
22554.9812334572	43.8088376
22554.830061102	44.3865967
22554.6788907733	45.829435
22554.527722471	43.2259379
22554.376556195	44.0660282
22554.2253919453	40.4941179
22554.0742297219	37.1978489
22553.9230695247	38.3586278
22553.7719113537	44.1895857
22553.6207552088	46.8656505
22553.4696010899	49.6287711
22553.3184489972	41.8370342
22553.1672989304	40.6888762
22553.0161508896	38.0561
22552.8650048748	39.4300986
22552.7138608859	37.1319424
22552.5627189227	39.1986846
22552.4115789854	37.8904381
22552.2604410739	39.5765821
22552.1093051881	38.2623755
22551.958171328	38.4398168
22551.8070394935	37.8059043
22551.6559096847	36.8859847
22551.5047819014	35.2625788
22551.3536561436	33.4818161
22551.2025324113	34.6647264
22551.0514107044	34.849849
22550.900291023	31.6716934
22550.7491733669	33.444728
22550.5980577361	33.272383
22550.4469441306	33.3628622
22550.2958325504	34.4781854
22550.1447229953	33.9073504
22549.9936154654	32.0600559
22549.8425099606	33.2599622
22549.6914064809	33.3446863
22549.5403050262	33.7721814
22549.3892055966	32.4319477
22549.2381081918	33.2429271
22549.087012812	33.3867269
22548.9359194571	32.5357752
22548.784828127	31.9606938
22548.6337388217	34.0629629
22548.4826515411	34.6735263
22548.3315662852	36.5981915
22548.180483054	36.1550553
22548.0294018475	32.8268097
22547.8783226655	32.4163703
22547.7272455081	33.0578499
22547.5761703751	32.4749637
22547.4250972667	31.5808398
22547.2740261826	32.9404351
22547.122957123	32.3533417
22546.9718900877	32.6263621
22546.8208250767	34.2221047
22546.6697620899	31.2958459
22546.5187011274	32.1839295
22546.3676421891	31.7034235
22546.2165852749	31.4471028
22546.0655303848	31.8040486
22545.9144775187	31.9767308
22545.7634266767	32.659629
22545.6123778586	33.6978372
22545.4613310645	33.0328255
22545.3102862943	32.7279817
22545.1592435479	32.7699003
22545.0082028254	32.5812576
22544.8571641266	32.5350445
22544.7061274516	33.4768651
22544.5550928002	34.4422865
22544.4040601725	36.6995795
22544.2530295684	34.6630323
22544.1020009879	33.9794122
22543.9509744309	35.3941677
22543.7999498974	34.3806341
22543.6489273873	33.7865339
22543.4979069007	36.413825
22543.3468884374	36.3659903
22543.1958719975	38.3463101
22543.0448575808	39.8531186
22542.8938451874	44.3253857
22542.7428348171	40.9834675
22542.5918264701	38.7387131
22542.4408201462	38.5952123
22542.2898158453	37.017819
22542.1388135675	39.7223168
22541.9878133127	43.867101
22541.8368150808	46.7036127
22541.6858188719	38.7378743
22541.5348246858	40.0069939
22541.3838325226	38.5220739
22541.2328423822	40.221773
22541.0818542646	44.2575629
22540.9308681696	44.6048712
22540.7798840973	41.0774333
22540.6289020477	42.3413228
22540.4779220207	42.9801762
22540.3269440162	44.7257563
22540.1759680342	47.7701313
22540.0249940747	47.8111358
22539.8740221377	51.0487592
22539.723052223	44.4144783
22539.5720843307	43.5221608
22539.4211184606	42.2064841
22539.2701546129	50.6919886
22539.1191927874	46.442794
22538.968232984	50.8728994
22538.8172752029	46.7777745
22538.6663194438	46.1090662
22538.5153657068	42.4946483
22538.3644139918	42.3003051
22538.2134642988	45.5993662
22538.0625166277	44.3215017
22537.9115709786	44.8425928
22537.7606273513	48.773521
22537.6096857458	41.3267041
22537.4587461621	39.0985218
22537.3078086002	37.8572816
22537.15687306	36.6735094
22537.0059395414	37.3099445
22536.8550080444	36.2427425
22536.704078569	35.5677622
22536.5531511152	35.9128633
22536.4022256828	35.2108216
22536.2513022719	34.293113
22536.1003808824	34.1437479
22535.9494615144	34.3454856
22535.7985441676	35.0250318
22535.6476288421	35.7342914
22535.4967155379	37.047436
22535.3458042549	35.1288928
22535.1948949931	34.888519
22535.0439877523	34.8068794
22534.8930825327	37.8521158
22534.7421793342	42.3041927
22534.5912781566	37.9049817
22534.440379	36.0733731
22534.2894818644	36.4540965
22534.1385867496	40.0911542
22533.9876936557	36.9050869
22533.8368025826	35.8045659
22533.6859135303	38.9097414
22533.5350264986	39.2328997
22533.3841414877	38.8969393
22533.2332584974	38.3907964
22533.0823775277	36.8751057
22532.9314985786	37.5315799
22532.78062165	36.1661479
22532.6297467419	35.7376065
22532.4788738542	34.5815442
22532.328002987	35.937694
22532.1771341401	40.2388481
22532.0262673135	41.2437281
22531.8754025072	38.6202372
22531.7245397211	39.1531512
22531.5736789552	35.7252912
22531.4228202095	37.6193429
22531.2719634839	37.4172368
22531.1211087784	39.0024438
22530.9702560929	34.0135201
22530.8194054274	33.4615663
22530.6685567819	33.9995801
22530.5177101563	37.052001
22530.3668655505	40.9262638
22530.2160229646	40.3039258
22530.0651823985	39.0448528
22529.9143438521	37.3522884
22529.7635073254	39.9145864
22529.6126728185	43.7848116
22529.4618403311	42.0810033
22529.3110098633	38.7393709
22529.1601814151	36.5191955
22529.0093549864	36.1493744
22528.8585305772	37.54586
22528.7077081873	41.0390955
22528.5568878169	37.8347021
22528.4060694658	35.9670367
22528.2552531341	37.1499779
22528.1044388215	42.0852843
22527.9536265283	43.0090249
22527.8028162542	37.5700804
22527.6520079992	35.8550611
22527.5012017633	37.2786178
22527.3503975466	40.5446223
22527.1995953488	41.8880526
22527.04879517	42.1181888
22526.8979970101	35.4297508
22526.7472008692	34.3946754
22526.5964067471	33.196112
22526.4456146438	31.4702821
22526.2948245593	34.1809788
22526.1440364936	36.4926674
22525.9932504465	39.785359
22525.8424664181	38.0024778
22525.6916844084	35.3888419
22525.5409044172	35.3728054
22525.3901264445	33.3711553
22525.2393504903	32.7768811
22525.0885765546	33.1830505
22524.9378046373	34.1644202
22524.7870347384	34.195303
22524.6362668577	34.7769379
22524.4855009954	33.4762077
22524.3347371514	33.5040407
22524.1839753255	33.2261997
22524.0332155179	33.9521872
22523.8824577283	36.5374827
22523.7317019569	36.0905521
22523.5809482035	36.9486973
22523.4301964681	35.4773112
22523.2794467506	35.1052614
22523.1286990511	34.0700012
22522.9779533695	33.7024411
22522.8272097058	33.8739312
22522.6764680598	34.585861
22522.5257284316	34.916961
22522.3749908211	35.2784735
22522.2242552283	34.3927143
22522.0735216532	34.1289677
22521.9227900957	34.7007122
22521.7720605557	35.3228992
22521.6213330332	33.9936222
22521.4706075282	35.7413777
22521.3198840407	34.2083835
22521.1691625706	32.154201
22521.0184431178	32.3163356
22520.8677256824	32.9382357
22520.7170102642	35.5544167
22520.5662968633	38.1622816
22520.4155854795	39.5887115
22520.264876113	41.1824694
22520.1141687635	42.5925062
22519.9634634311	44.7571405
22519.8127601158	46.0865962
22519.6620588174	45.429139
22519.511359536	43.1557261
22519.3606622716	40.8330069
22519.209967024	41.5033273
22519.0592737932	41.160602
22518.9085825792	45.0851048
22518.757893382	38.5568449
22518.6072062015	39.3395093
22518.4565210376	40.8484037
22518.3058378904	41.6776665
22518.1551567598	39.1197584
22518.0044776457	40.5969399
22517.8538005482	41.4763619
22517.7031254671	38.869614
22517.5524524024	36.9918004
22517.4017813542	40.9403234
22517.2511123223	38.613468
22517.1004453066	39.4376851
22516.9497803073	37.868962
22516.7991173242	37.9208269
22516.6484563572	35.6395302
22516.4977974065	35.3957555
22516.3471404718	34.7433574
22516.1964855532	30.5904074
22516.0458326506	38.8767111
22515.895181764	35.2051189
22515.7445328933	34.800488
22515.5938860385	30.7494053
22515.4432411996	30.2846904
22515.2925983766	29.2408303
22515.1419575693	28.1616704
22514.9913187777	28.5048034
22514.8406820019	26.7568479
22514.6900472417	27.5147038
22514.5394144971	26.6504198
22514.3887837681	28.1179796
22514.2381550546	28.5305464
22514.0875283567	30.3638766
22513.9369036742	30.7626669
22513.7862810071	31.8582225
22513.6356603554	32.1927665
22513.4850417191	32.9889677
22513.334425098	32.2810177
22513.1838104922	34.5857851
22513.0331979016	35.0654502
22512.8825873261	36.114995
22512.7319787658	36.6816775
22512.5813722206	35.4173485
22512.4307676905	34.4161729
22512.2801651754	34.7759228
22512.1295646752	32.8591925
22511.97896619	34.7533418
22511.8283697197	34.0957795
22511.6777752642	33.7932592
22511.5271828235	34.2500698
22511.3765923976	34.3003714
22511.2260039864	36.5436447
22511.0754175899	35.8070314
22510.9248332081	35.7868577
22510.7742508409	36.1286845
22510.6236704882	37.3803942
22510.4730921501	34.2277598
22510.3225158265	32.8855225
22510.1719415173	34.1843757
22510.0213692225	36.2899671
22509.8707989421	35.4642742
22509.720230676	34.1303438
22509.5696644242	34.5722511
22509.4191001866	32.6121753
22509.2685379632	33.2967831
22509.117977754	32.2450252
22508.967419559	33.0867366
22508.816863378	33.6654687
22508.666309211	33.3129575
22508.5157570581	32.9259107
22508.3652069191	31.8546583
22508.2146587941	32.3967688
22508.0641126829	32.5166038
22507.9135685855	32.5489591
22507.763026502	31.4617558
22507.6124864322	32.2283419
22507.4619483762	31.7221831
22507.3114123338	31.585089
22507.160878305	31.4080024
22507.0103462899	32.4821614
22506.8598162883	30.6149926
22506.7092883003	30.8544939
22506.5587623257	30.8478727
22506.4082383645	30.5810185
22506.2577164167	32.6665641
22506.1071964823	31.0025733
22505.9566785613	29.9909342
22505.8061626535	30.9037112
22505.6556487589	29.9336132
22505.5051368775	30.4425936
22505.3546270093	29.6842234
22505.2041191542	30.475106
22505.0536133121	31.1721132
22504.9031094831	32.8266104
22504.7526076671	34.2459804
22504.602107864	37.4832838
22504.4516100739	37.0032449
22504.3011142966	36.7379753
22504.1506205322	35.631842
22504.0001287805	33.3395266
22503.8496390416	35.0413515
22503.6991513154	34.6841135
22503.5486656019	32.781052
22503.398181901	32.5505584
22503.2477002126	33.0663849
22503.0972205369	33.36301
22502.9467428736	33.2311085
22502.7962672228	32.1592284
22502.6457935845	30.9713689
22502.4953219585	32.4338829
22502.3448523449	31.0012988
22502.1943847435	31.3679981
22502.0439191545	30.795665
22501.8934555777	31.3548087
22501.742994013	28.7491881
22501.5925344605	28.6545429
22501.4420769201	29.965732
22501.2916213918	30.2381143
22501.1411678755	32.5748182
22500.9907163711	30.4891945
22500.8402668788	31.4830545
22500.6898193983	31.4261835
22500.5393739297	33.0671495
22500.3889304729	33.9497383
22500.2384890278	31.8508316
22500.0880495946	31.8718534
22499.937612173	32.840073
22499.7871767631	32.519723
22499.6367433648	32.6385235
22499.4863119781	32.8216109
22499.3358826029	33.2551986
22499.1854552392	33.5986241
22499.035029887	34.2405855
22498.8846065462	34.1927998
22498.7341852168	34.2678655
22498.5837658987	33.8186697
22498.4333485919	33.3487905
22498.2829332964	32.8550826
22498.132520012	32.3939386
22497.9821087389	32.6705825
22497.8316994769	32.63977
22497.681292226	33.13187
22497.5308869861	33.4764291
22497.3804837573	33.3867331
22497.2300825394	33.461763
22497.0796833325	34.2726518
22496.9292861365	34.2034096
22496.7788909513	33.7452109
22496.6284977769	33.1578098
22496.4781066133	32.7222178
22496.3277174605	32.3863356
22496.1773303183	32.514451
22496.0269451868	32.6685342
22495.8765620659	33.5782997
22495.7261809555	32.7965388
22495.5758018557	32.3477497
22495.4254247664	33.1175067
22495.2750496875	32.9399283
22495.1246766191	33.1945644
22494.974305561	32.6525406
22494.8239365132	33.8907349
22494.6735694758	33.753959
22494.5232044486	34.0329627
22494.3728414315	35.1920188
22494.2224804247	37.1694125
22494.072121428	36.2703352
22493.9217644414	35.5468905
22493.7714094648	34.4806468
22493.6210564982	37.1219852
22493.4707055416	39.6664751
22493.3203565949	36.8620217
22493.1700096581	38.5226858
22493.0196647312	37.1237814
22492.869321814	38.9722137
22492.7189809067	41.1187299
22492.568642009	45.2796004
22492.418305121	41.2790174
22492.2679702427	33.6703743
22492.117637374	36.0246348
22492.117637374	38.3322529
22491.96469613	36.2573971
22491.8117569659	40.4598822
22491.6588198817	40.6078838
22491.5058848773	40.7478294
22491.3529519527	40.9075862
22491.2000211079	40.5866865
22491.0470923428	39.7286575
22490.8941656573	39.3205321
22490.7412410514	38.3699568
22490.5883185252	36.1739881
22490.4353980784	39.3713912
22490.2824797112	37.3670565
22490.1295634234	37.6247906
22489.976649215	40.4631056
22489.823737086	38.4745987
22489.6708270363	34.7779983
22489.5179190659	32.8324412
22489.3650131747	36.6006627
22489.2121093627	38.2706991
22489.0592076298	38.7140913
22488.9063079761	39.1201643
22488.7534104015	47.3801681
22488.6005149058	42.3405741
22488.4476214892	43.1243812
22488.2947301515	41.2060844
22488.1418408927	40.4561676
22487.9889537127	39.1913472
22487.8360686116	36.9123018
22487.6831855892	37.6092534
22487.5303046456	40.6770126
22487.3774257806	42.7685206
22487.2245489943	44.9032229
22487.0716742866	49.0983598
22486.9188016575	52.3345446
22486.7659311069	47.9828257
22486.6130626347	46.7424745
22486.460196241	46.3378177
22486.3073319257	46.0704098
22486.1544696887	43.764572
22486.00160953	40.803836
22485.8487514496	39.2715767
22485.6958954474	41.3981537
22485.5430415234	44.017941
22485.3901896775	45.8503115
22485.2373399097	43.6446823
22485.08449222	42.6118714
22484.9316466083	43.3075514
22484.7788030745	40.1024359
22484.6259616187	38.7764385
22484.4731222407	43.4400287
22484.3202849406	42.2882305
22484.1674497183	44.6237728
22484.0146165737	45.3560679
22483.8617855069	43.3373457
22483.7089565177	41.4505818
22483.5561296061	43.6564929
22483.4033047721	45.0381705
22483.2504820157	44.2909683
22483.0976613368	48.1287727
22482.9448427353	42.1657768
22482.7920262112	41.0705341
22482.6392117646	40.6047394
22482.4863993952	37.2314158
22482.3335891032	36.5330733
22482.1807808883	38.9647865
22482.0279747507	35.1304614
22481.8751706903	36.5164029
22481.7223687069	36.1938094
22481.5695688007	33.0546748
22481.4167709714	33.5233226
22481.2639752192	33.2681066
22481.1111815439	33.3664847
22480.9583899456	33.6039366
22480.805600424	34.7291763
22480.6528129794	34.1937999
22480.5000276115	34.0419057
22480.3472443203	33.8665719
22480.1944631058	33.6765057
22480.041683968	33.9720257
22479.8889069068	32.4375074
22479.7361319221	33.0694801
22479.583359014	34.1921503
22479.4305881824	35.8778046
22479.2778194272	37.6828809
22479.1250527484	38.0955282
22478.972288146	37.7577778
22478.8195256198	36.6789906
22478.66676517	39.701333
22478.5140067964	40.9537505
22478.3612504989	41.5096911
22478.2084962776	41.750196
22478.0557441325	42.252002
22477.9029940633	39.8801946
22477.7502460702	42.1041836
22477.5975001531	41.3285202
22477.4447563119	42.9082098
22477.2920145466	40.0556898
22477.1392748571	37.4638858
22476.9865372435	38.789282
22476.8338017056	42.2086049
22476.6810682434	44.0732311
22476.528336857	41.313087
22476.3756075461	41.1592911
22476.2228803108	41.4896102
22476.0701551511	40.4270829
22475.917432067	38.9709422
22475.7647110582	38.7971944
22475.6119921249	40.5788865
22475.459275267	39.696013
22475.3065604845	40.8277299
22475.1538477772	42.8795516
22475.0011371452	44.7240571
22474.8484285884	40.4223487
22474.6957221067	39.6236549
22474.5430177002	36.1696054
22474.3903153688	35.2821799
22474.2376151124	35.9092828
22474.0849169311	34.9940581
22473.9322208247	35.5228838
22473.7795267932	35.4135402
22473.6268348366	34.5978152
22473.4741449548	34.8481462
22473.3214571478	35.1063604
22473.1687714156	35.2658371
22473.016087758	35.5370212
22472.8634061752	35.0889481
22472.7107266669	35.6258241
22472.5580492332	35.2674625
22472.4053738741	36.080727
22472.2527005895	35.888512
22472.1000293793	36.3271821
22471.9473602435	37.9607521
22471.7946931821	37.904862
22471.6420281951	42.6129875
22471.4893652823	42.7766038
22471.3367044437	42.0872995
22471.1840456794	38.2065251
22471.0313889892	38.7756578
22470.8787343731	37.069879
22470.7260818311	38.0931574
22470.5734313631	36.501589
22470.4207829691	37.006458
22470.2681366491	35.1914982
22470.1154924029	35.4398065
22469.9628502307	33.9455574
22469.8102101322	33.8726272
22469.6575721075	33.1041347
22469.5049361566	33.7883543
22469.3523022793	35.2519022
22469.1996704757	35.3900595
22469.0470407457	36.6089311
22468.8944130893	37.7163215
22468.7417875064	37.9672494
22468.5891639969	37.3485504
22468.4365425609	36.5197187
22468.2839231983	37.6468595
22468.1313059091	37.6218989
22467.9786906932	36.368905
22467.8260775505	36.6065348
22467.6734664811	37.2525996
22467.5208574848	38.2887481
22467.3682505617	39.0996856
22467.2156457117	40.0261251
22467.0630429348	40.235185
22466.9104422308	36.5882559
22466.7578435999	39.4605122
22466.6052470419	36.376318
22466.4526525567	35.2966829
22466.3000601444	39.4065081
22466.147469805	40.085369
22465.9948815382	39.1299415
22465.8422953442	42.1723668
22465.6897112229	43.4957784
22465.5371291742	42.6451553
22465.3845491981	37.4118336
22465.2319712946	38.290018
22465.0793954636	37.1056266
22464.926821705	41.1019686
22464.7742500189	40.7989585
22464.6216804051	38.0868368
22464.4691128637	38.8779774
22464.3165473946	40.5291759
22464.1639839977	39.8639795
22464.011422673	38.8563892
22463.8588634206	39.8374791
22463.7063062402	38.6351843
22463.553751132	37.9356083
22463.4011980957	34.062327
22463.2486471315	32.193245
22463.0960982393	30.9662578
22462.9435514189	29.016001
22462.7910066705	28.285794
22462.6384639939	28.6607085
22462.485923389	31.5835094
22462.3333848559	31.2302744
22462.1808483946	30.9814742
22462.0283140048	31.3836116
22461.8757816868	31.7881604
22461.7232514402	32.5841077
22461.5707232653	38.5473409
22461.4181971618	39.8616214
22461.2656731298	42.2983855
22461.1131511692	43.4053885
22460.9606312799	41.9171481
22460.808113462	39.1949448
22460.6555977154	36.5326702
22460.50308404	35.3657063
22460.3505724358	35.6505328
22460.1980629028	35.2835987
22460.0455554409	36.9440954
22459.89305005	39.7360252
22459.7405467302	37.8933702
22459.5880454814	39.4211806
22459.4355463036	40.5023177
22459.2830491966	42.8611441
22459.1305541605	40.0497685
22458.9780611952	42.3328139
22458.8255703007	41.9922617
22458.673081477	40.233402
22458.5205947239	38.8915365
22458.3681100415	38.4783021
22458.2156274297	36.3974488
22458.0631468885	35.7329974
22457.9106684177	35.9714418
22457.7581920175	36.664201
22457.6057176877	36.2106691
22457.4532454283	36.5733908
22457.3007752393	36.6621098
22457.1483071206	35.0200962
22456.9958410722	34.0889408
22456.843377094	33.9601155
22456.6909151859	34.0812151
22456.5384553481	33.7193353
22456.3859975803	34.0274273
22456.2335418826	33.7767644
22456.0810882549	33.8524923
22455.9286366972	34.4074201
22455.7761872094	34.2477729
22455.6237397915	34.7668302
22455.4712944435	35.5275006
22455.3188511653	35.837868
22455.1664099568	33.5201458
22455.0139708181	34.7703098
22454.861533749	35.3837098
22454.7090987496	34.9007051
22454.5566658198	34.5725081
22454.4042349596	34.2819878
22454.2518061688	35.3615178
22454.0993794476	35.3147599
22453.9469547957	35.0103227
22453.7945322133	34.4266862
22453.6421117002	35.4637731
22453.4896932564	36.6477313
22453.3372768818	34.505732
22453.1848625765	34.9949515
22453.0324503404	35.2389608
22452.8800401733	34.8921134
22452.7276320754	37.0941173
22452.5752260466	37.8124209
22452.4228220867	36.6520373
22452.2704201958	38.6166782
22452.1180203738	35.315709
22451.9656226207	35.779642
22451.8132269365	35.6321679
22451.6608333211	38.8028036
22451.5084417744	39.8558101
22451.3560522964	40.94764
22451.2036648871	40.24002
22451.0512795464	39.5482171
22450.8988962743	39.8983801
22450.7465150708	39.9975509
22450.5941359357	38.5635146
22450.4417588691	39.9711816
22450.289383871	42.2129674
22450.1370109412	43.7714047
22449.9846400797	47.5735852
22449.8322712865	40.8431954
22449.6799045616	44.7012739
22449.5275399049	40.7670913
22449.3751773164	43.0127887
22449.222816796	44.3268821
22449.0704583436	46.9978919
22448.9181019593	46.5756199
22448.7657476431	44.7709595
22448.6133953947	43.3946158
22448.4610452143	43.6422464
22448.3086971017	45.302272
22448.156351057	45.8243934
22448.0040070801	48.6995952
22447.8516651709	43.3828232
22447.6993253294	43.5152223
22447.5469875555	41.280711
22447.3946518493	39.6709045
22447.2423182107	45.3097349
22447.0899866396	46.0302506
22446.937657136	48.4559448
22446.7853296998	45.357894
22446.6330043311	45.990414
22446.4806810297	44.7620599
22446.3283597956	41.8700949
22446.1760406288	45.3072971
22446.0237235293	45.1489491
22445.8714084969	46.375485
22445.7190955318	41.3309455
22445.5667846337	41.2167677
22445.4144758027	40.9645619
22445.2621690387	40.5984724
22445.1098643417	42.3205748
22444.9575617117	38.4107995
22444.8052611485	38.3767976
22444.6529626523	37.2208731
22444.5006662228	38.4748397
22444.3483718601	38.937844
22444.1960795642	43.587875
22444.0437893349	39.3739184
22443.8915011723	38.1764348
22443.7392150763	34.2397862
22443.5869310469	32.4642014
22443.434649084	34.0425926
22443.2823691876	41.142465
22443.1300913576	44.822367
22442.977815594	44.5172697
22442.8255418968	40.7445963
22442.6732702659	39.1215682
22442.5210007012	41.6333707
22442.3687332028	41.2590559
22442.2164677706	43.1792812
22442.0642044045	49.3445865
22441.9119431046	40.8017251
22441.7596838706	39.5124456
22441.6074267028	38.4517749
22441.4551716008	37.298521
22441.3029185649	37.9059495
22441.1506675948	40.509304
22440.9984186906	36.6767047
22440.8461718521	37.6490754
22440.6939270795	39.9200897
22440.5416843726	41.2870263
22440.3894437313	38.7273571
22440.2372051557	36.7867603
22440.0849686457	36.3418737
22439.9327342013	36.696267
22439.7805018223	37.3108207
22439.6282715089	37.4929725
22439.4760432608	34.7437978
22439.3238170782	34.3990046
22439.1715929609	33.8594046
22439.0193709089	33.9226515
22438.8671509222	35.4067193
22438.7149330007	33.7184058
22438.5627171444	33.8286019
22438.4105033532	34.1929609
22438.2582916271	35.5082052
22438.106081966	39.2464698
22437.95387437	35.9200971
22437.801668839	36.8417661
22437.6494653728	35.4695222
22437.4972639716	39.424131
22437.3450646352	39.6176785
22437.1928673636	38.4879579
22437.0406721567	38.007955
22436.8884790146	37.2427787
22436.7362879372	37.3223354
22436.5840989243	38.4145782
22436.4319119761	34.3039939
22436.2797270924	31.7069326
22436.1275442732	31.305159
22435.9753635185	35.7566661
22435.8231848282	37.5779191
22435.6710082023	36.593531
22435.5188336408	38.4574746
22435.3666611435	33.9685863
22435.2144907105	32.6375711
22435.0623223417	34.0594956
22434.910156037	37.3008214
22434.7579917965	41.7792662
22434.6058296201	39.9743175
22434.4536695077	39.7570281
22434.3015114594	40.0177301
22434.149355475	36.341133
22433.9972015545	35.0816634
22433.8450496979	33.9902164
22433.6928999051	34.0618729
22433.5407521761	32.2960979
22433.3886065109	31.9638155
22433.2364629093	32.7606286
22433.0843213715	33.332217
22432.9321818972	31.8989094
22432.7800444866	31.738082
22432.6279091395	32.7916555
22432.4757758558	34.6912327
22432.3236446357	34.8733647
22432.1715154789	33.3890368
22432.0193883856	36.5654718
22431.8672633555	41.3083751
22431.7151403888	36.7191406
22431.5630194853	35.6204817
22431.410900645	40.9258502
22431.2587838678	44.440014
22431.1066691538	41.1051446
22430.9545565029	42.5471022
22430.802445915	45.316076
22430.6503373901	43.7556486
22430.4982309281	41.1375335
22430.3461265291	45.2355901
22430.1940241929	44.4510218
22430.0419239196	44.8550899
22429.889825709	42.5192238
22429.7377295612	48.230765
22429.5856354761	51.1385697
22429.4335434536	43.3401211
22429.2814534938	45.9785668
22429.1293655965	48.0628023
22428.9772797618	45.1115658
22428.8251959896	44.4222802
22428.6731142798	47.4265114
22428.5210346324	44.6205972
22428.3689570474	43.2542377
22428.2168815247	44.7664621
22428.0648080643	47.3825669
22427.9127366661	47.6875169
22427.7606673302	44.3002204
22427.6086000563	48.355726
22427.4565348446	48.4025416
22427.304471695	45.8741088
22427.1524106074	42.536124
22427.0003515818	49.0102303
22426.8482946181	50.6242529
22426.6962397164	49.5422555
22426.5441868765	46.6810407
22426.3921360984	47.7382713
22426.2400873821	48.8655425
22426.0880407275	43.7610341
22425.9359961347	41.7552396
22425.7839536035	43.5860246
22425.6319131339	51.3138881
22425.4798747258	42.0895064
22425.3278383793	39.9384566
22425.1758040943	46.9518091
22425.0237718707	48.3312767
22424.8717417085	44.7836114
22424.7197136077	44.6428356
22424.5676875682	50.47506
22424.41566359	46.860293
22424.263641673	47.7844699
22424.1116218172	44.7622103
22423.9596040225	48.6170142
22423.807588289	43.3341417
22423.6555746165	45.1452651
22423.503563005	47.8292549
22423.3515534545	43.1067558
22423.199545965	41.4236367
22423.0475405364	44.8872249
22422.8955371686	40.7771643
22422.7435358616	40.4433528
22422.5915366154	42.3577163
22422.43953943	39.6221402
22422.2875443052	38.1574494
22422.1355512411	41.2839642
22421.9835602375	41.8297192
22421.8315712946	35.4541571
22421.6795844121	39.030602
22421.5275995902	40.6568816
22421.3756168286	37.2237574
22421.2236361275	35.2699532
22421.0716574867	36.7479976
22420.9196809063	36.6583758
22420.7677063861	35.0363984
22420.6157339261	34.9936897
22420.4637635263	35.9414799
22420.3117951867	34.2240816
22420.1598289071	32.6545102
22420.0078646877	35.6386243
22419.8559025282	35.4432908
22419.7039424287	33.9278695
22419.5519843892	36.4431359
22419.4000284095	39.5880408
22419.2480744897	40.1574039
22419.0961226297	35.6314936
22418.9441728295	37.1361005
22418.792225089	37.5620967
22418.6402794081	35.1966316
22418.488335787	34.2014704
22418.3363942254	36.2080912
22418.1844547233	34.5796904
22418.0325172808	36.6615996
22417.8805818978	36.5701695
22417.7286485742	34.5338067
22417.57671731	35.5078289
22417.4247881051	36.1641374
22417.2728609596	33.2672283
22417.1209358733	33.3581586
22416.9690128462	34.7322586
22416.8170918783	34.4990199
22416.6651729695	34.6566772
22416.5132561199	36.6182661
22416.3613413293	39.7904974
22416.2094285977	39.0738734
22416.0575179251	37.1181892
22415.9056093114	36.3180779
22415.9056093114	40.5825415
22415.7547679846	40.3353469
22415.6039286879	40.4251289
22415.4530914212	40.2458371
22415.3022561845	41.5005109
22415.1514229777	49.6398066
22415.0005918008	48.7593148
22414.8497626539	50.1402305
22414.6989355367	47.6035886
22414.5481104493	51.7181866
22414.3972873917	49.647733
22414.2464663638	49.4639312
22414.0956473655	46.4538546
22413.9448303969	44.1246508
22413.7940154578	41.6023171
22413.6432025483	41.1245934
22413.4923916683	44.8450123
22413.3415828177	44.1931524
22413.1907759966	43.4558357
22413.0399712048	43.0171786
22412.8891684424	38.6232647
22412.7383677092	38.3199572
22412.5875690053	37.1243288
22412.4367723306	35.9674354
22412.2859776851	35.8898918
22412.1351850688	36.5342885
22411.9843944815	31.8306441
22411.8336059232	30.9171354
22411.682819394	30.5055063
22411.5320348937	30.5458665
22411.3812524224	29.9321797
22411.2304719799	29.4485356
22411.0796935663	31.5869828
22410.9289171815	36.8940697
22410.7781428254	37.7499454
22410.6273704981	36.9723468
22410.4766001995	37.00482
22410.3258319295	33.1917338
22410.175065688	32.5776915
22410.0243014752	32.3648847
22409.8735392908	33.1920142
22409.722779135	35.1865932
22409.5720210075	36.8738602
22409.4212649085	40.3946352
22409.2705108378	39.1526058
22409.1197587954	42.7709062
22408.9690087813	45.193446
22408.8182607954	40.2383177
22408.6675148377	38.6761939
22408.5167709082	40.1042293
22408.3660290067	38.7261615
22408.2152891334	40.1896861
22408.064551288	38.9229837
22407.9138154706	42.1068989
22407.7630816812	40.3859432
22407.6123499197	38.4731974
22407.461620186	40.9205651
22407.3108924802	37.8838105
22407.1601668021	37.5238151
22407.0094431518	39.3568715
22406.8587215292	38.9332118
22406.7080019342	37.458096
22406.5572843668	39.480964
22406.4065688271	39.0407607
22406.2558553148	39.7400951
22406.1051438301	40.705895
22405.9544343728	41.8756635
22405.8037269429	46.4328567
22405.6530215403	46.4763425
22405.5023181651	46.112239
22405.3516168172	45.5161219
22405.2009174966	45.3046238
22405.0502202031	43.1262031
22404.8995249368	37.0413024
22404.7488316977	38.7281511
22404.5981404856	38.0021733
22404.4474513005	38.8298876
22404.2967641425	42.2460843
22404.1460790114	46.5522028
22403.9953959073	46.945617
22403.84471483	47.2772407
22403.6940357795	45.2130137
22403.5433587559	45.7066638
22403.392683759	43.6233843
22403.2420107888	46.4128896
22403.0913398453	43.7100402
22402.9406709285	46.5027067
22402.7900040382	51.0538325
22402.6393391745	47.5281742
22402.4886763373	46.8027264
22402.3380155265	48.6058606
22402.1873567422	47.0779726
22402.0366999843	44.8605303
22401.8860452527	41.5191312
22401.7353925474	45.346199
22401.5847418684	45.1065965
22401.4340932157	49.4676819
22401.2834465891	47.2834311
22401.1328019886	46.2983267
22400.9821594143	47.1960599
22400.831518866	42.8063426
22400.6808803437	41.3874786
22400.5302438474	43.5540678
22400.3796093771	46.0746984
22400.2289769326	44.6963018
22400.078346514	39.3087292
22399.9277181212	41.1288481
22399.7770917542	43.6071113
22399.626467413	45.9354711
22399.4758450974	50.8855477
22399.3252248075	51.1487895
22399.1746065432	48.9108924
22399.0239903044	47.6011936
22398.8733760912	46.3386244
22398.7227639035	41.5912543
22398.5721537412	41.3069758
22398.4215456043	40.6880911
22398.2709394928	43.5833661
22398.1203354067	43.5452893
22397.9697333458	39.3138389
22397.8191333101	37.3324921
22397.6685352997	35.4296812
22397.5179393144	35.0377144
22397.3673453542	37.2732198
22397.2167534192	41.158308
22397.0661635091	36.9198329
22396.9155756241	35.4221756
22396.764989764	35.5724777
22396.6144059288	37.2762511
22396.4638241185	39.572908
22396.3132443331	38.2123989
22396.1626665724	39.3697644
22396.0120908365	35.9281413
22395.8615171253	35.268859
22395.7109454388	37.3560851
22395.5603757769	36.763168
22395.4098081396	36.3417529
22395.2592425268	34.6628412
22395.1086789386	34.1182418
22394.9581173748	34.7630993
22394.8075578355	35.2042993
22394.6570003205	35.0899132
22394.5064448299	35.2066686
22394.3558913636	35.5805801
22394.2053399216	36.6021653
22394.0547905037	36.8060444
22393.9042431101	37.6487218
22393.7536977406	37.9949317
22393.6031543952	38.4864953
22393.4526130738	37.2343348
22393.3020737765	35.6630849
22393.1515365032	34.0678788
22393.0010012538	33.3625809
22392.8504680283	32.8427501
22392.6999368266	32.5117773
22392.5494076488	32.8144509
22392.3988804947	32.6648365
22392.2483553644	33.444265
22392.0978322577	33.3866193
22391.9473111747	33.0481461
22391.7967921154	32.5966588
22391.6462750796	31.9223523
22391.4957600673	32.5323119
22391.3452470785	31.865977
22391.1947361131	32.5291069
22391.0442271712	32.7490495
22390.8937202526	30.8387884
22390.7432153574	30.4588331
22390.5927124854	29.0067068
22390.4422116367	30.1330105
22390.2917128112	31.0306263
22390.1412160088	32.5801078
22389.9907212296	33.9048935
22389.8402284735	34.9153069
22389.6897377403	34.4353862
22389.5392490302	34.7944635
22389.3887623431	33.9601655
22389.2382776788	33.6505248
22389.0877950375	37.214629
22388.9373144189	36.6773823
22388.7868358232	34.7617437
22388.6363592502	33.8195265
22388.4858847	32.8973918
22388.3354121724	32.9533522
22388.1849416674	32.2076558
22388.034473185	32.1464306
22387.8840067252	34.0786558
22387.7335422879	34.949901
22387.5830798731	38.4636288
22387.4326194806	40.2005413
22387.2821611106	36.4705636
22387.1317047629	36.632075
22386.9812504376	37.554771
22386.8307981344	38.5228445
22386.6803478536	38.2925096
22386.5298995948	36.8290228
22386.3794533583	36.8015845
22386.2290091438	36.7337272
22386.0785669514	35.5414382
22385.928126781	35.3623391
22385.7776886326	37.1528738
22385.6272525062	39.8777657
22385.4768184016	39.680708
22385.3263863189	39.1060962
22385.175956258	42.3133105
22385.0255282189	41.9403796
22384.8751022015	39.0420695
22384.7246782058	41.1773907
22384.5742562318	40.972422
22384.4238362794	39.5576765
22384.2734183485	39.2812584
22384.1230024392	38.4329987
22383.9725885514	36.8497725
22383.822176685	41.410778
22383.67176684	43.306672
22383.5213590164	43.0663673
22383.3709532141	44.3591737
22383.2205494331	37.7206466
22383.0701476734	38.3185145
22382.9197479348	35.6872353
22382.7693502175	41.7283976
22382.6189545212	42.2875791
22382.468560846	44.8994793
22382.3181691919	48.3798641
22382.1677795588	41.6130751
22382.0173919466	40.7713955
22381.8670063554	43.1601123
22381.716622785	41.2583584
22381.5662412355	41.4686627
22381.4158617067	40.0299382
22381.2654841988	42.569281
22381.1151087115	43.3676438
22380.9647352449	43.0062677
22380.814363799	45.395208
22380.6639943736	44.3003828
22380.5136269688	42.4908859
22380.3632615845	41.346625
22380.2128982207	40.7692338
22380.0625368773	39.3480592
22379.9121775543	39.6180886
22379.7618202517	37.0777752
22379.6114649693	38.3254632
22379.4611117072	39.502683
22379.3107604654	42.4396164
22379.1604112437	45.4804605
22379.0100640422	42.9040932
22378.8597188608	44.6980814
22378.7093756995	44.3973
22378.5590345582	46.0774072
22378.4086954368	43.775363
22378.2583583354	44.3127959
22378.108023254	43.2625968
22377.9576901923	41.4273823
22377.8073591505	43.3699431
22377.6570301285	43.563055
22377.5067031262	37.9886013
22377.3563781436	37.6509798
22377.2060551807	39.5232982
22377.0557342373	35.89828
22376.9054153136	36.2423511
22376.7550984094	34.2662148
22376.6047835247	32.961588
22376.4544706594	34.7626674
22376.3041598136	35.8324341
22376.1538509871	34.8849388
22376.00354418	36.0568938
22375.8532393921	39.283621
22375.7029366235	33.4504949
22375.5526358741	33.5436377
22375.4023371439	30.7982057
22375.2520404328	29.1292943
22375.1017457408	29.0433052
22374.9514530678	28.6337955
22374.8011624139	28.7647082
22374.6508737789	29.2837346
22374.5005871628	29.4857003
22374.3503025657	29.4152608
22374.2000199873	29.4351662
22374.0497394278	29.8657435
22373.899460887	29.5894292
22373.749184365	29.9918755
22373.5989098616	29.964749
22373.4486373769	30.3413677
22373.2983669108	30.7665143
22373.1480984632	29.6165256
22372.9978320341	29.4282893
22372.8475676236	31.8822937
22372.6973052314	32.1384949
22372.5470448577	33.2468745
22372.3967865023	31.6565887
22372.2465301652	31.481381
22372.0962758464	31.6593411
22371.9460235459	31.3112453
22371.7957732635	32.9988949
22371.6455249993	33.6309031
22371.4952787532	33.5872694
22371.3450345252	35.0984808
22371.1947923152	34.4384567
22371.0445521231	34.4507616
22370.8943139491	34.3229236
22370.7440777929	35.6667736
22370.5938436546	34.2041833
22370.4436115342	34.0596941
22370.2933814315	35.144294
22370.1431533466	32.9990099
22369.9929272793	33.1739255
22369.8427032298	33.5238999
22369.6924811978	33.1778286
22369.5422611835	33.6740909
22369.3920431867	34.3972375
22369.2418272074	35.7373638
22369.0916132455	36.4503001
22368.9414013011	35.4695334
22368.791191374	34.7551492
22368.6409834643	37.5690205
22368.4907775719	37.4618233
22368.3405736968	41.3815624
22368.1903718388	40.8444976
22368.0401719981	36.9890033
22367.8899741744	37.0777167
22367.7397783679	34.1626878
22367.5895845784	33.3139013
22367.439392806	34.3002645
22367.2892030505	33.894941
22367.1390153119	33.749826
22366.9888295903	32.8938322
22366.8386458855	33.4581884
22366.6884641975	32.8726166
22366.5382845262	33.0328925
22366.3881068717	37.4115656
22366.2379312339	33.4530748
22366.0877576128	35.719753
22365.9375860082	34.8445061
22365.7874164202	34.7573998
22365.6372488488	35.1932281
22365.4870832938	33.3356342
22365.3369197553	33.6019641
22365.1867582331	31.1672004
22365.0365987274	32.9650054
22364.8864412379	33.2973249
22364.7362857648	34.5968831
22364.5861323079	34.0676026
22364.4359808672	32.2133572
22364.2858314426	32.6502295
22364.1356840342	33.4206434
22363.9855386418	33.2442602
22363.8353952655	32.7356954
22363.6852539052	31.8030141
22363.5351145609	32.3719321
22363.3849772324	32.0783209
22363.2348419199	31.4767603
22363.0847086232	31.5921468
22362.9345773422	34.8583132
22362.7844480771	33.6766815
22362.6343208276	30.2048237
22362.4841955938	32.4702719
22362.3340723757	30.2607338
22362.1839511731	31.7071636
22362.0338319861	29.8105967
22361.8837148146	29.8347213
22361.7335996586	29.0659537
22361.583486518	28.7886955
22361.4333753928	29.0683611
22361.2832662829	28.443665
22361.1331591884	30.1635415
22360.9830541091	31.0709581
22360.8329510451	31.9976146
22360.6828499962	31.0803856
22360.5327509625	31.1123221
22360.3826539439	31.8457156
22360.2325589403	31.1762694
22360.0824659518	31.4320282
22359.9323749783	30.5610276
22359.7822860197	31.4391226
22359.632199076	31.3533079
22359.4821141472	31.4561758
22359.3320312332	30.1839938
22359.1819503339	32.2825577
22359.0318714494	33.4465112
22358.8817945797	33.0391383
22358.7317197245	31.8662876
22358.581646884	31.7719612
22358.4315760581	31.5652527
22358.2815072467	31.5261016
22358.1314404498	33.0571624
22357.9813756674	33.9980606
22357.8313128993	34.0873216
22357.6812521457	33.2400565
22357.5311934064	33.4721489
22357.3811366814	33.0824215
22357.2310819706	34.1964985
22357.081029274	33.5674846
22356.9309785917	33.8566801
22356.7809299234	33.8722177
22356.6308832693	34.3837971
22356.4808386292	33.0865215
22356.3307960031	38.5757523
22356.1807553909	38.1679228
22356.0307167927	34.5645601
22355.8806802084	33.8849113
22355.730645638	31.935272
22355.5806130813	32.5448751
22355.4305825384	33.8722934
22355.2805540093	34.0203595
22355.1305274938	30.078771
22354.980502992	30.0541623
22354.8304805038	30.6369123
22354.6804600291	30.5413916
22354.530441568	28.5421694
22354.3804251203	27.8493526
22354.2304106861	27.5553423
22354.0803982653	28.3250592
22353.9303878579	26.6187891
22353.7803794637	26.4261873
22353.6303730829	26.3422491
22353.4803687153	27.0708769
22353.3303663609	26.8946211
22353.1803660196	26.7462565
22353.0303676915	27.0468938
22352.8803713765	27.6727867
22352.7303770745	27.7449142
22352.5803847855	27.0042872
22352.4303945094	27.2729414
22352.2804062463	26.7239254
22352.130419996	27.5717425
22351.9804357586	28.4104159
22351.8304535339	28.8521273
22351.680473322	28.2603149
22351.5304951229	27.8016884
22351.3805189364	28.2897209
22351.2305447625	29.8126048
22351.0805726012	29.0608936
22350.9306024525	30.6419711
22350.7806343163	30.0923034
22350.6306681926	29.9891243
22350.4807040813	30.2443863
22350.3307419823	32.2056164
22350.1807818958	31.7792959
22350.0308238215	33.9395514
22349.8808677595	34.7404617
22349.7309137097	33.743561
22349.5809616722	32.4573749
22349.4310116467	32.9290428
22349.2810636334	33.1072223
22349.1311176321	32.1921989
22348.9811736429	32.3846093
22348.8312316656	35.2204545
22348.6812917003	34.9332692
22348.5313537469	34.7635205
22348.3814178054	34.2165047
22348.2314838756	34.1703264
22348.0815519577	33.9756942
22347.9316220515	33.668156
22347.781694157	32.3108621
22347.6317682742	31.4300143
22347.4818444029	31.3918452
22347.3319225433	31.4711536
22347.1820026952	32.575136
22347.0320848586	32.5482371
22346.8821690334	30.7438905
22346.7322552197	30.7610091
22346.5823434174	31.521916
22346.4324336263	30.3664422
22346.2825258466	29.8424448
22346.1326200782	28.971887
22345.9827163209	30.0195032
22345.8328145748	29.5448348
22345.6829148399	29.3030679
22345.533017116	28.7515447
22345.3831214032	28.3870283
22345.2332277015	27.7723879
22345.0833360106	28.3154138
22344.9334463308	28.9928582
22344.7835586618	28.8007088
22344.6336730036	28.778954
22344.4837893563	29.3768045
22344.3339077198	29.3610169
22344.1840280939	29.6305918
22344.0341504788	30.8367335
22343.8842748743	30.9364877
22343.7344012804	32.7358094
22343.5845296971	32.8961899
22343.4346601243	33.214736
22343.284792562	35.0736114
22343.1349270102	33.8260673
22342.9850634687	32.9495842
22342.8352019376	33.7565103
22342.6853424169	35.5369854
22342.5354849064	38.4905226
22342.3856294062	37.5178198
22342.2357759161	38.2144382
22342.0859244363	40.4073247
22341.9360749665	39.3529358
22341.7862275069	39.5507483
22341.6363820572	39.5533799
22341.4865386176	38.5189772
22341.336697188	39.5311769
22341.1868577682	38.2703074
22341.0370203584	37.1607425
22340.8871849584	37.2134811
22340.7373515681	37.0264222
22340.7373515681	38.4586868
22340.5877198284	40.9759247
22340.4380900931	38.2498643
22340.288462362	36.3785795
22340.1388366353	34.0103699
22339.9892129128	34.3704837
22339.8395911945	33.1638188
22339.6899714804	35.5813805
22339.5403537704	35.2126885
22339.3907380645	31.1783696
22339.2411243626	29.3964515
22339.0915126647	28.6920813
22338.9419029708	28.5575089
22338.7922952808	27.8144279
22338.6426895947	27.4149888
22338.4930859125	27.4090002
22338.343484234	27.2524891
22338.1938845593	28.6932509
22338.0442868884	29.2951627
22337.8946912211	30.0538347
22337.7450975574	31.7755055
22337.5955058974	32.04219
22337.4459162409	33.8975325
22337.2963285879	32.1836849
22337.1467429384	35.1966781
22336.9971592924	36.8800922
22336.8475776497	39.4093537
22336.6979980105	38.3718824
22336.5484203745	37.3133079
22336.3988447418	40.7404971
22336.2492711123	39.9008327
22336.0996994861	39.7626566
22335.950129863	38.3739338
22335.800562243	40.3373834
22335.6509966261	39.5185401
22335.5014330123	41.1093966
22335.3518714014	41.9849938
22335.2023117935	43.1436063
22335.0527541885	41.1418372
22334.9031985864	38.110264
22334.7536449871	32.3097735
22334.6040933906	33.1435435
22334.4545437969	33.0419689
22334.3049962059	35.1939982
22334.1554506176	35.6653046
22334.0059070319	37.5046872
22333.8563654488	36.5708961
22333.7068258682	33.8306578
22333.5572882902	31.1412712
22333.4077527146	30.2068045
22333.2582191415	30.7935578
22333.1086875708	33.3574326
22332.9591580024	36.5048455
22332.8096304364	36.5535122
22332.6601048726	37.5880366
22332.510581311	38.7596641
22332.3610597516	37.4122198
22332.2115401944	34.4113
22332.0620226393	34.0601228
22331.9125070863	35.4663135
22331.7629935353	34.3703407
22331.6134819863	34.2652293
22331.4639724393	31.8964674
22331.3144648941	33.7595395
22331.1649593508	35.876595
22331.0154558094	37.718144
22330.8659542698	38.1137812
22330.7164547319	37.7157276
22330.5669571957	37.5532931
22330.4174616612	35.1426096
22330.2679681283	34.7826933
22330.118476597	37.9975671
22329.9689870672	37.3635397
22329.819499539	40.8672859
22329.6700140122	39.0974583
22329.5205304869	37.9088955
22329.3710489629	35.7938566
22329.2215694403	34.6146468
22329.072091919	29.4162114
22328.922616399	27.576997
22328.7731428802	26.1157694
22328.6236713626	25.7064702
22328.4742018461	27.4465296
22328.3247343308	28.4243263
22328.1752688165	34.0141832
22328.0258053032	33.0188145
22327.876343791	34.8137373
22327.7268842796	33.6738966
22327.5774267692	41.5744184
22327.4279712597	40.9655317
22327.2785177509	43.0083312
22327.129066243	42.3636572
22326.9796167358	38.2576203
22326.8301692293	41.1618478
22326.6807237235	41.7495578
22326.5312802183	40.7826167
22326.3818387136	44.8913936
22326.2323992096	44.949201
22326.082961706	45.8119957
22325.9335262029	45.0321549
22325.7840927002	44.3492644
22325.6346611979	40.6973859
22325.485231696	42.1235935
22325.3358041943	40.9030214
22325.186378693	39.7799927
22325.0369551918	38.9580247
22324.8875336908	41.2520551
22324.73811419	39.9387066
22324.5886966893	42.9308112
22324.4392811886	44.8037085
22324.289867688	39.8061043
22324.1404561873	37.4291486
22323.9910466866	38.1720217
22323.8416391858	36.0087758
22323.6922336848	38.5957582
22323.5428301837	39.0287497
22323.3934286823	37.5408754
22323.2440291807	37.005512
22323.0946316788	39.7387437
22322.9452361766	37.4955252
22322.7958426739	36.5996452
22322.6464511709	33.4465138
22322.4970616674	33.5620018
22322.3476741634	33.8195095
22322.1982886588	35.8848264
22322.0489051537	35.3917177
22321.899523648	35.302549
22321.7501441416	35.2682016
22321.6007666345	32.8757479
22321.4513911266	32.4114546
22321.302017618	30.9596537
22321.1526461086	31.6187571
22321.0032765983	30.4250224
22320.8539090871	31.7053869
22320.7045435749	30.6355898
22320.5551800618	31.2172603
22320.4058185477	28.6784889
22320.2564590325	29.3895479
22320.1071015162	28.9017994
22319.9577459987	28.4499442
22319.8083924801	29.2020275
22319.6590409602	28.7973164
22319.5096914391	27.6447569
22319.3603439167	27.3030978
22319.2109983929	27.4467937
22319.0616548678	28.0929158
22318.9123133412	28.5091121
22318.7629738132	29.4628164
22318.6136362837	29.498472
22318.4643007526	29.6885928
22318.31496722	29.6607839
22318.1656356857	30.3647673
22318.0163061498	30.4042649
22317.8669786121	30.9526225
22317.7176530727	33.1448495
22317.5683295316	33.2231342
22317.4190079886	33.0831723
22317.2696884437	34.0863911
22317.120370897	36.4665388
22316.9710553483	37.9367553
22316.8217417976	35.9536345
22316.6724302449	33.7936955
22316.5231206901	32.0897866
22316.3738131332	31.6523491
22316.2245075742	29.517612
22316.075204013	28.6206822
22315.9259024496	27.3144706
22315.7766028839	27.6427147
22315.6273053159	26.8723379
22315.4780097455	25.8416682
22315.3287161728	26.4238406
22315.1794245977	26.4229427
22315.03013502	25.409347
22314.8808474399	25.5421856
22314.7315618572	25.7836903
22314.582278272	25.2282634
22314.4329966841	25.5881938
22314.2837170936	25.1617397
22314.1344395003	25.1073711
22313.9851639043	25.470989
22313.8358903055	25.8302189
22313.6866187039	25.2272164
22313.5373490995	25.749684
22313.3880814921	25.2478716
22313.2388158818	25.8392767
22313.0895522684	26.2860786
22312.9402906521	25.513702
22312.7910310327	25.7103052
22312.6417734102	25.5817091
22312.4925177845	26.814724
22312.3432641557	25.1113202
22312.1940125236	24.9778001
22312.0447628883	25.6712835
22311.8955152497	25.504506
22311.7462696077	25.6137521
22311.5970259623	25.38769
22311.4477843135	25.1412959
22311.2985446612	24.7418402
22311.1493070054	24.0951485
22311.0000713461	24.5295964
22310.8508376832	23.7199287
22310.7016060167	24.0185025
22310.5523763465	23.4131073
22310.4031486726	23.4823003
22310.2539229949	23.4310009
22310.1046993134	23.9850269
22309.9554776282	23.9227169
22309.806257939	23.7346063
22309.657040246	22.356768
22309.507824549	21.6165108
22309.358610848	22.4306034
22309.209399143	23.2807127
22309.0601894339	26.0232674
22308.9109817207	24.9389888
22308.7617760034	23.8879303
22308.6125722819	23.6475791
22308.4633705561	23.7836209
22308.3141708261	24.0106729
22308.1649730918	24.2458115
22308.0157773531	24.5484249
22307.86658361	24.9167798
22307.7173918625	26.033451
22307.5682021106	25.9595687
22307.4190143541	26.0870566
22307.2698285931	26.0635203
22307.1206448275	25.4147941
22306.9714630572	25.080125
22306.8222832823	24.6328661
22306.6731055027	24.4165295
22306.5239297184	24.5625711
22306.3747559292	25.367612
22306.2255841352	24.7215323
22306.0764143364	24.4394234
22305.9272465327	24.7768449
22305.778080724	24.5982708
22305.6289169103	24.8412535
22305.4797550915	24.1251187
22305.3305952678	24.6964207
22305.1814374389	24.9343932
22305.0322816048	24.5130801
22304.8831277656	24.7330455
22304.7339759211	25.194419
22304.5848260714	25.6350326
22304.4356782164	26.0625128
22304.286532356	28.1546146
22304.1373884902	28.8913028
22303.988246619	28.7822656
22303.8391067423	27.770465
22303.6899688601	29.5170741
22303.5408329724	30.0120847
22303.3916990791	30.7544276
22303.2425671801	31.2080523
22303.0934372755	30.5833057
22302.9443093652	29.583868
22302.7951834491	27.4690118
22302.6460595272	26.935021
22302.4969375995	26.8481329
22302.347817666	25.8919702
22302.1986997265	25.635286
22302.0495837811	25.8764692
22301.9004698297	26.4677656
22301.7513578722	26.630628
22301.6022479087	25.7134477
22301.4531399391	26.0878536
22301.3040339634	25.7941003
22301.1549299814	24.9404417
22301.0058279932	24.0990304
22300.8567279988	23.4407467
22300.707629998	23.8545041
22300.5585339909	24.0194429
22300.4094399774	24.1599018
22300.2603479575	23.4182338
22300.1112579311	22.5540211
22299.9621698982	22.7329984
22299.8130838587	24.3472027
22299.6639998127	25.8664703
22299.51491776	25.2604478
22299.3658377007	25.3885724
22299.2167596346	24.9039554
22299.0676835618	24.813612
22298.9186094823	27.3902264
22298.7695373958	29.6821785
22298.6204673026	32.9787151
22298.4713992024	32.906526
22298.3223330952	27.5335327
22298.1732689811	24.9404174
22298.0242068599	25.7663595
22297.8751467317	25.048163
22297.7260885964	26.4499743
22297.5770324539	26.438296
22297.4279783042	26.6498508
22297.2789261473	26.1237528
22297.1298759832	26.498939
22296.9808278117	27.9131915
22296.8317816329	28.5234229
22296.6827374467	29.6032951
22296.533695253	29.3708453
22296.3846550519	30.2549488
22296.2356168433	28.606304
22296.0865806272	27.2703446
22295.9375464034	27.8054238
22295.788514172	27.7124153
22295.639483933	27.2129577
22295.4904556862	28.1428956
22295.3414294317	28.017253
22295.1924051695	28.5905328
22295.0433828993	26.4864165
22294.8943626214	27.926662
22294.7453443355	26.5609479
22294.5963280416	29.2972454
22294.4473137398	28.3297394
22294.29830143	28.2070356
22294.149291112	27.3158176
22294.000282786	27.0757349
22293.8512764518	28.2642004
22293.7022721095	25.6475541
22293.5532697589	26.9888931
22293.4042694	27.1267906
22293.2552710329	25.0934667
22293.1062746574	26.5520731
22292.9572802735	26.0646729
22292.8082878812	24.9871597
22292.6592974804	25.2558894
22292.5103090711	24.9383068
22292.3613226532	25.0349654
22292.2123382268	24.0413141
22292.0633557918	24.0803739
22291.914375348	25.5530125
22291.7653968956	25.2321825
22291.6164204344	25.6799442
22291.4674459645	25.4647362
22291.3184734857	26.2225905
22291.169502998	27.9240609
22291.0205345015	26.0950069
22290.871567996	26.8902015
22290.7226034815	25.8434676
22290.573640958	26.6435688
22290.4246804254	25.2012097
22290.2757218837	26.3389176
22290.1267653329	26.2208937
22289.9778107729	24.7693559
22289.8288582036	25.1141604
22289.6799076251	26.3502735
22289.5309590373	26.2826802
22289.3820124402	26.1317247
22289.2330678336	26.8573202
22289.0841252177	26.5305155
22288.9351845923	26.2192328
22288.7862459573	25.951137
22288.6373093128	24.8065511
22288.4883746588	27.4191896
22288.3394419951	28.7860654
22288.1905113218	26.3530572
22288.0415826387	27.823421
22287.8926559459	27.4380876
22287.7437312433	28.0440336
22287.5948085309	27.0016003
22287.4458878087	26.7603267
22287.2969690765	26.6777652
22287.1480523344	25.5365334
22286.9991375823	25.4415245
22286.8502248202	25.4628714
22286.701314048	24.8699625
22286.5524052657	25.1589148
22286.4034984733	24.7512524
22286.2545936707	25.4943043
22286.1056908578	24.9939451
22285.9567900347	25.358075
22285.8078912013	25.7125664
22285.6589943576	25.0348212
22285.5100995035	25.6030541
22285.3612066389	26.0712951
22285.2123157639	26.3210342
22285.0634268784	27.1815731
22284.9145399824	29.5234384
22284.7656550757	28.6969655
22284.6167721585	28.3233395
22284.4678912306	27.3533032
22284.319012292	25.5105457
22284.1701353426	25.6293649
22284.0212603825	24.8112632
22283.8723874115	27.5956297
22283.7235164297	26.8218216
22283.574647437	27.9643654
22283.4257804333	26.0959466
22283.2769154187	24.8159208
22283.128052393	25.5668067
22282.9791913563	24.6749431
22282.8303323085	24.6961831
22282.6814752495	24.4151719
22282.5326201794	24.3430364
22282.383767098	24.7274098
22282.2349160054	24.6760778
22282.0860669015	24.7168315
22281.9372197863	23.8988159
22281.7883746596	23.755659
22281.6395315216	23.5385074
22281.4906903721	24.2440648
22281.3418512111	24.2986546
22281.1930140385	24.9562765
22281.0441788544	24.7493378
22280.8953456587	25.5979531
22280.7465144513	25.1717316
22280.5976852322	24.6630582
22280.4488580013	26.4029104
22280.3000327587	25.0710065
22280.1512095043	24.5529814
22280.002388238	23.8247322
22279.8535689598	24.0451849
22279.7047516697	24.2126039
22279.5559363676	23.9474273
22279.4071230535	24.6127726
22279.2583117274	24.3135833
22279.1095023891	24.5155413
22278.9606950387	24.5017574
22278.8118896761	24.2369541
22278.6630863013	24.0042469
22278.5142849143	23.8239836
22278.365485515	24.4980081
22278.2166881033	25.1304726
22278.0678926792	25.707565
22277.9190992428	25.7312479
22277.7703077939	25.9637015
22277.6215183325	25.5831142
22277.4727308585	25.2580222
22277.323945372	25.2946717
22277.1751618729	25.0812706
22277.0263803611	25.0586242
22276.8776008366	24.0863671
22276.7288232994	23.6418061
22276.5800477494	23.404637
22276.4312741866	23.1959958
22276.282502611	23.2868988
22276.1337330224	23.5394897
22275.9849654209	23.6204057
22275.8361998065	24.0989252
22275.687436179	23.723278
22275.5386745385	23.5439501
22275.3899148849	23.59457
22275.2411572182	24.0003729
22275.0924015383	24.2563953
22274.9436478452	23.6918237
22274.7948961388	23.5846072
22274.6461464192	23.3639035
22274.4973986862	23.661347
22274.3486529398	24.2807655
22274.1999091801	24.2631478
22274.0511674069	24.5434101
22273.9024276202	24.3258435
22273.7536898199	24.5913767
22273.6049540061	23.8149634
22273.4562201787	24.6821513
22273.3074883377	23.6990853
22273.1587584829	24.8104215
22273.0100306144	23.9394071
22272.8613047322	24.4787869
22272.7125808361	25.8019247
22272.5638589262	25.6241893
22272.4151390025	25.2216968
22272.2664210647	25.1063636
22272.1177051131	26.756558
22271.9689911474	25.3597065
22271.8202791676	26.7447057
22271.6715691738	26.6376528
22271.5228611659	28.2604104
22271.3741551438	28.0304846
22271.2254511075	28.2456867
22271.0767490569	26.4301247
22270.928048992	27.6817677
22270.7793509129	28.004592
22270.6306548193	27.3604665
22270.4819607114	28.1648779
22270.333268589	28.0484987
22270.1845784522	27.3492698
22270.0358903008	26.507687
22269.8872041348	26.3418808
22269.7385199542	25.1863559
22269.589837759	25.7580821
22269.4411575492	26.4968911
22269.2924793246	28.4182774
22269.1438030852	26.8379917
22268.995128831	28.2954258
22268.846456562	26.3586895
22268.6977862781	27.4225068
22268.5491179793	27.0615939
22268.4004516655	28.9932091
22268.2517873367	26.0618178
22268.1031249929	27.5328777
22267.954464634	26.3480604
22267.80580626	26.7570984
22267.6571498708	26.1977022
22267.5084954664	25.5935837
22267.3598430468	26.1162857
22267.2111926119	25.4607558
22267.0625441617	24.4260409
22266.9138976961	24.2975151
22266.7652532152	24.5830758
22266.6166107187	25.7047237
22266.4679702069	25.9722549
22266.3193316795	25.2666444
22266.1706951365	26.6403655
22266.1459060462	31.4232668
22266.1459060462	28.642399
22265.9971429172	29.511763
22265.848381776	31.7868797
22265.6996226225	30.824312
22265.5508654568	32.2565967
22265.4021102787	31.6542671
22265.2533570883	30.8726697
22265.1046058855	28.9245495
22264.9558566703	31.1065731
22264.8071094425	30.9157285
22264.6583642023	31.4734023
22264.5096209495	33.2004519
22264.3608796841	32.2105637
22264.212140406	32.4286878
22264.0634031153	36.4738789
22263.9146678119	37.7110558
22263.7659344957	36.9934768
22263.6172031667	35.9619729
22263.4684738248	34.7193584
22263.3197464701	32.7774816
22263.1710211025	31.485563
22263.0222977219	34.7737098
22262.8735763283	30.1417087
22262.7248569217	31.1484575
22262.576139502	31.1119902
22262.4274240692	35.2246947
22262.2787106232	38.2385551
22262.129999164	32.2596451
22261.9812896916	32.1958883
22261.832582206	31.8457713
22261.683876707	31.9324765
22261.5351731946	30.5742274
22261.3864716689	29.5932097
22261.2377721297	27.0608904
22261.0890745771	23.6815978
22260.9403790109	29.3784508
22260.7916854312	32.1966409
22260.6429938379	38.3162934
22260.4943042309	34.3826139
22260.3456166103	34.7871521
22260.196930976	35.8246744
22260.0482473279	33.1254488
22259.899565666	30.4215617
22259.7508859903	28.5321255
22259.6022083007	31.138946
22259.4535325972	32.3222068
22259.3048588798	36.1343135
22259.1561871483	31.8520922
22259.0075174028	31.6123742
22258.8588496433	28.0994866
22258.7101838696	25.3332719
22258.5615200818	24.2750141
22258.4128582798	29.8484227
22258.2641984636	29.7496011
22258.1155406331	27.3556676
22257.9668847883	27.6635317
22257.8182309291	24.6439557
22257.6695790556	25.2135982
22257.5209291676	23.7931974
22257.3722812651	23.1231361
22257.2236353482	24.6452398
22257.0749914167	30.3114026
22256.9263494706	30.955283
22256.7777095099	29.8192199
22256.6290715345	26.3429422
22256.4804355444	27.396909
22256.3318015395	23.8841238
22256.1831695199	23.2948018
22256.0345394854	23.3183346
22255.8859114361	23.3439794
22255.7372853718	22.8549116
22255.5886612927	23.4592076
22255.4400391985	23.7102377
22255.2914190893	22.7117383
22255.142800965	23.3146178
22254.9941848257	22.9488047
22254.8455706711	22.5452977
22254.6969585014	22.6395175
22254.5483483165	22.7108456
22254.3997401163	23.2902327
22254.2511339008	22.631301
22254.10252967	23.7895088
22253.9539274238	22.3176899
22253.8053271621	22.0720618
22253.656728885	24.3257669
22253.5081325924	21.1659968
22253.3595382842	21.0726703
22253.2109459605	20.9687956
22253.0623556211	21.3370968
22252.9137672661	21.4803995
22252.7651808954	21.013786
22252.6165965089	21.3878256
22252.4680141067	20.8171751
22252.3194336886	20.8546504
22252.1708552546	20.15606
22252.0222788048	20.3088651
22251.873704339	20.8223901
22251.7251318573	21.4635608
22251.5765613595	22.6209435
22251.4279928457	21.8821494
22251.2794263157	21.1491205
22251.1308617697	20.5787886
22250.9822992074	21.0652022
22250.8337386289	22.4232143
22250.6851800342	22.3191303
22250.5366234232	24.6395164
22250.3880687958	26.2374759
22250.2395161521	24.1006884
22250.0909654919	23.972602
22249.9424168153	25.0436878
22249.7938701222	25.5991399
22249.6453254125	32.758983
22249.4967826863	31.6971153
22249.3482419434	30.130955
22249.1997031839	28.3100935
22249.0511664077	29.9494837
22248.9026316148	28.5417174
22248.7540988051	26.5012161
22248.6055679786	27.390058
22248.4570391352	29.9623381
22248.3085122749	29.4836225
22248.1599873977	32.3392994
22248.0114645035	29.4411371
22247.8629435923	29.5456939
22247.7144246641	28.5277463
22247.5659077188	27.6162892
22247.4173927563	26.936933
22247.2688797767	28.482703
22247.1203687798	33.9159973
22246.9718597657	31.9448729
22246.8233527343	33.0604996
22246.6748476856	36.2605505
22246.5263446195	31.0583482
22246.377843536	31.1917829
22246.229344435	28.651077
22246.0808473166	26.9667895
22245.9323521806	26.361162
22245.783859027	30.0149694
22245.6353678559	28.0546578
22245.4868786671	25.539466
22245.3383914606	24.8291052
22245.1899062364	29.1431333
22245.0414229944	34.6970823
22244.8929417346	29.192033
22244.7444624569	27.2287681
22244.5959851614	27.8000912
22244.4475098479	29.8201223
22244.2990365165	24.7233426
22244.1505651671	24.573969
22244.0020957996	26.2370902
22243.8536284141	28.7121794
22243.7051630104	26.8269128
22243.5566995885	31.1605875
22243.4082381485	32.9621806
22243.2597786902	28.6807172
22243.1113212136	33.0452744
22242.9628657187	35.4947276
22242.8144122054	34.023687
22242.6659606738	32.9562688
22242.5175111237	32.1558253
22242.3690635551	35.0144678
22242.220617968	34.6956851
22242.0721743623	30.7453811
22241.923732738	28.4990924
22241.7752930951	36.1638422
22241.6268554335	38.8502986
22241.4784197532	33.7744891
22241.3299860541	32.4397718
22241.1815543362	32.208049
22241.0331245995	31.2930275
22240.8846968439	34.3178389
22240.7362710694	34.3500284
22240.5878472759	37.8195814
22240.4394254635	32.2961298
22240.291005632	31.2706713
22240.1425877814	35.0326427
22239.9941719117	33.0863526
22239.8457580228	28.8904844
22239.6973461148	27.5341268
22239.5489361875	26.7637108
22239.4005282409	24.3152173
22239.252122275	24.6597101
22239.1037182898	27.3434312
22238.9553162852	39.3773447
22238.8069162611	31.8008564
22238.6585182176	34.0554189
22238.5101221545	31.6441428
22238.3617280719	33.437082
22238.2133359698	33.3293803
22238.0649458479	33.8937546
22237.9165577064	33.0239355
22237.7681715452	30.5271549
22237.6197873643	32.625467
22237.4714051635	35.9618264
22237.3230249429	38.7973562
22237.1746467025	40.7797659
22237.0262704421	35.9855618
22236.8778961618	36.2375266
22236.7295238615	41.6370794
22236.5811535412	41.5751592
22236.4327852008	41.0534892
22236.2844188403	44.6430558
22236.1360544597	47.4732126
22235.9876920588	43.4817266
22235.8393316378	41.5300628
22235.6909731964	37.9505233
22235.5426167348	36.4212504
22235.3942622528	35.6642722
22235.2459097505	37.2569432
22235.0975592277	36.6451103
22234.9492106844	39.8047204
22234.8008641207	39.3053539
22234.6525195364	41.1123181
22234.5041769315	39.7842411
22234.355836306	37.5709342
22234.2074976598	37.6698766
22234.0591609929	36.0688705
22233.9108263053	36.4583021
22233.7624935969	36.8614862
22233.6141628677	36.1546688
22233.4658341176	36.5889128
22233.3175073467	42.9339756
22233.1691825547	41.5940765
22233.0208597419	39.4716015
22232.8725389079	33.525397
22232.724220053	40.7296687
22232.5759031769	40.7741156
22232.4275882797	39.6083756
22232.2792753613	35.4010879
22232.1309644217	29.8405417
22231.9826554608	31.5440316
22231.8343484787	31.6381037
22231.6860434752	29.2098186
22231.5377404503	31.623978
22231.389439404	33.8002721
22231.2411403363	32.6566659
22231.0928432471	30.4647439
22230.9445481363	34.0931914
22230.796255004	34.3535152
22230.64796385	33.7499443
22230.4996746744	34.2139447
22230.3513874771	33.9196179
22230.2031022581	31.834781
22230.0548190173	31.4931411
22229.9065377547	31.4524119
22229.7582584702	32.9859392
22229.6099811639	33.7654398
22229.4617058356	31.6061438
22229.3134324854	31.3020838
22229.1651611131	29.7607487
22229.0168917188	33.0494619
22228.8686243024	32.9446014
22228.7203588639	31.4929246
22228.5720954032	31.5847036
22228.4238339203	34.4414227
22228.2755744152	32.3029643
22228.1273168877	32.6622268
22227.979061338	31.4351397
22227.8308077659	31.2138058
22227.6825561713	32.9565975
22227.5343065544	30.9933032
22227.3860589149	27.3708259
22227.2378132529	27.6141658
22227.0895695684	27.3194597
22226.9413278613	26.530193
22226.7930881315	30.1121105
22226.644850379	29.0622249
22226.4966146038	28.3901554
22226.3483808059	28.802984
22226.2001489852	27.6685132
22226.0519191416	26.9156105
22225.9036912751	26.0993927
22225.7554653857	27.7442959
22225.6072414734	25.2567673
22225.459019538	26.2479221
22225.3107995797	25.7581942
22225.1625815982	25.6603242
22225.0143655936	24.1046713
22224.8661515659	24.2564442
22224.717939515	24.2277576
22224.5697294408	22.8896883
22224.4215213434	23.1630889
22224.2733152227	23.6766942
22224.1251110786	23.6903942
22223.9769089111	24.9550582
22223.8287087201	25.1377576
22223.6805105057	25.5450722
22223.5323142678	26.4295623
22223.3841200064	25.8416318
22223.2359277213	27.8041622
22223.0877374126	27.6642862
22222.9395490803	27.7443161
22222.7913627242	27.8865353
22222.6431783444	26.4673485
22222.4949959408	26.5686452
22222.3468155134	25.7122581
22222.1986370621	25.8047443
22222.0504605869	25.0731496
22221.9022860877	25.4749134
22221.7541135646	24.589121
22221.6059430174	25.1242366
22221.4577744462	25.4078865
22221.3096078508	25.3975169
22221.1614432314	25.1331801
22221.0132805877	25.6688149
22220.8651199198	23.4536836
22220.7169612276	23.8122001
22220.5688045112	23.2768824
22220.4206497704	22.4289839
22220.2724970052	21.8217291
22220.1243462156	20.9071636
22219.9761974016	19.8964408
22219.828050563	21.1608866
22219.6799056999	21.066177
22219.5317628122	20.8037739
22219.3836218999	21.4297099
22219.235482963	21.4476047
22219.0873460013	21.8920441
22218.9392110149	25.1941427
22218.7910780037	24.5145989
22218.6429469678	24.248807
22218.4948179069	22.039309
22218.3466908212	21.0950988
22218.1985657105	22.338092
22218.0504425749	20.1200199
22217.9023214142	19.1492041
22217.7542022285	19.0730299
22217.6060850177	18.9377202
22217.4579697817	18.4644549
22217.3098565206	18.8888511
22217.1617452343	18.3323948
22217.0136359227	17.9023172
22216.8655285859	18.3630572
22216.7174232237	17.9229155
22216.5693198361	17.8276976
22216.4212184231	18.7148919
22216.2731189847	17.9329923
22216.1250215208	18.2041246
22215.9769260314	19.0109823
22215.8288325164	19.4742398
22215.6807409758	19.3679431
22215.5326514095	18.7058389
22215.3845638176	19.2241418
22215.2364781999	19.0614177
22215.0883945565	21.0950461
22214.9403128873	19.7458282
22214.7922331922	18.4284076
22214.6441554712	18.4206864
22214.4960797244	18.7672624
22214.3480059515	19.2987368
22214.1999341527	19.2230388
22214.0518643278	19.8294424
22213.9037964768	21.7709176
22213.7557305997	20.7131664
22213.6076666965	20.9316951
22213.4596047671	21.3734039
22213.3115448114	21.2518328
22213.1634868294	23.4953799
22213.0154308212	24.8080802
22212.8673767865	24.3753106
22212.7193247255	28.4142867
22212.5712746381	26.0401383
22212.4232265241	24.6449626
22212.2751803837	24.3529339
22212.1271362167	24.4940513
22211.9790940231	23.1080909
22211.8310538029	24.7989294
22211.683015556	25.3735005
22211.5349792824	23.8216506
22211.386944982	25.2158637
22211.2389126548	26.8772843
22211.0908823009	23.1034434
22210.94285392	26.0142748
22210.7948275123	23.3861594
22210.6468030775	21.6111721
22210.4987806159	20.1659763
22210.3507601271	20.96826
22210.2027416113	19.927482
22210.0547250685	19.9135655
22209.9067104984	20.5718519
22209.7586979012	20.2764722
22209.6106872767	20.1089871
22209.462678625	19.7266735
22209.314671946	19.4615316
22209.1666672397	19.1154484
22209.0186645059	19.3871161
22208.8706637448	18.9941172
22208.7226649561	18.8208848
22208.57466814	18.6009942
22208.4266732964	18.0731881
22208.2786804251	18.8701803
22208.1306895263	18.7897159
22207.9827005998	18.4247233
22207.8347136455	18.4214677
22207.6867286636	17.8997122
22207.5387456539	18.3396632
22207.3907646163	17.9933137
22207.2427855509	17.5241711
22207.0948084576	18.0236244
22206.9468333364	18.0360517
22206.7988601872	19.2008121
22206.65088901	18.8613842
22206.5029198047	18.1924068
22206.3549525714	18.4559
22206.2069873099	19.0548703
22206.0590240202	18.8717258
22205.9110627023	19.4199163
22205.7631033562	17.8937867
22205.6151459818	17.8102302
22205.4671905791	17.4593851
22205.319237148	17.0538492
22205.1712856885	16.9012537
22205.0233362005	17.4300992
22204.8753886841	16.8756842
22204.7274431391	17.176712
22204.5794995656	16.924636
22204.4315579634	16.9243474
22204.2836183327	17.2645967
22204.1356806732	17.0091852
22203.987744985	16.8407602
22203.8398112681	17.2676971
22203.6918795223	17.1579282
22203.5439497477	17.4042378
22203.3960219443	17.4513857
22203.2480961119	19.0657525
22203.1001722505	18.4348519
22202.9522503602	18.2942498
22202.8043304408	19.1223737
22202.6564124924	18.9994168
22202.5084965148	18.7259612
22202.3605825081	18.2793116
22202.2126704721	18.4949368
22202.064760407	19.0417908
22201.9168523125	18.3543093
22201.7689461888	17.4155873
22201.6210420357	18.6121943
22201.4731398532	17.6549582
22201.3252396413	17.5150091
22201.1773413999	17.3131261
22201.029445129	17.2151319
22200.8815508285	16.9763388
22200.7336584985	18.7176909
22200.5857681388	20.0041248
22200.4378797495	23.2129548
22200.2899933305	19.2972928
22200.1421088817	18.8244182
22199.9942264031	19.6716484
22199.8463458947	18.8803809
22199.6984673564	17.8320559
22199.5505907883	19.5185498
22199.4027161902	18.3795352
22199.2548435621	18.4452014
22199.106972904	17.4957257
22198.9591042158	17.2901503
22198.8112374975	17.4136717
22198.6633727491	16.9524463
22198.5155099705	18.1104048
22198.3676491617	17.3707316
22198.2197903226	16.7492495
22198.0719334532	17.8983899
22197.9240785535	17.3081986
22197.7762256234	17.1981814
22197.6283746629	17.2411619
22197.480525672	17.0664587
22197.3326786505	17.4682883
22197.1848335985	16.8913999
22197.036990516	16.8702065
22196.8891494028	16.9227355
22196.741310259	16.0034806
22196.5934730845	17.0095192
22196.4456378793	17.1165034
22196.2978046432	16.4589164
22196.1499733764	17.3036
22196.0021440788	16.9734962
22195.8543167502	17.1099062
22195.7064913907	16.1959452
22195.5586680003	16.7397667
22195.4108465788	16.6685236
22195.2630271263	16.5754595
22195.1152096427	17.3904704
22194.967394128	17.6040408
22194.8195805822	17.0805374
22194.6717690051	17.1755747
22194.5239593968	16.9635056
22194.3761517572	16.7507741
22194.2283460863	17.2169674
22194.080542384	17.5614466
22193.9327406503	17.8942269
22193.7849408852	17.7840521
22193.6371430886	18.1818516
22193.4893472605	17.6260482
22193.3415534008	17.4481276
22193.1937615096	17.152418
22193.0459715867	18.2402166
22192.8981836321	18.0756385
22192.7503976458	18.5484031
22192.6026136278	20.3633738
22192.454831578	20.0546748
22192.3070514963	20.2962134
22192.1592733828	19.7969747
22192.0114972373	20.0901176
22192.0114972373	21.2326776
22191.8629941913	20.8431142
22191.7144931328	20.1591079
22191.5659940616	19.2496324
22191.4174969779	18.708517
22191.2690018816	19.0607777
22191.1205087725	18.7365855
22190.9720176507	19.829919
22190.8235285162	18.9080402
22190.6750413688	20.3242375
22190.5265562086	19.4899892
22190.3780730356	20.6815258
22190.2295918496	21.0118054
22190.0811126506	21.9710999
22189.9326354386	21.3137291
22189.7841602136	22.7104935
22189.6356869754	22.6800372
22189.4872157242	23.6687912
22189.3387464598	23.7963001
22189.1902791822	25.4827838
22189.0418138913	26.2400557
22188.8933505872	25.7324047
22188.7448892697	24.8317599
22188.5964299389	26.4521972
22188.4479725946	24.5784549
22188.299517237	25.1781914
22188.1510638658	24.1322281
22188.0026124811	24.5153738
22187.8541630828	23.5453754
22187.705715671	24.0034803
22187.5572702455	24.2015102
22187.4088268063	24.5465306
22187.2603853534	26.0386373
22187.1119458867	24.7330741
22186.9635084062	26.8172376
22186.8150729119	27.5432842
22186.6666394037	23.9431607
22186.5182078816	23.6011908
22186.3697783455	22.0678928
22186.2213507954	21.8633085
22186.0729252312	20.1905329
22185.924501653	20.68612
22185.7760800607	18.9193147
22185.6276604542	20.3200367
22185.4792428334	20.4572471
22185.3308271985	20.0997028
22185.1824135493	19.9641376
22185.0340018857	19.0601781
22184.8855922078	19.4785093
22184.7371845155	18.5838302
22184.5887788087	18.6807806
22184.4403750875	19.1299984
22184.2919733517	18.8561096
22184.1435736014	18.7812562
22183.9951758365	19.5177603
22183.8467800569	18.2090738
22183.6983862627	18.369163
22183.5499944537	18.3543193
22183.40160463	18.0424051
22183.2532167914	18.7822591
22183.1048309381	18.3405369
22182.9564470698	18.0283019
22182.8080651867	17.7984191
22182.6596852885	17.9599655
22182.5113073754	17.6983546
22182.3629314473	17.6006123
22182.214557504	18.093915
22182.0661855457	18.3321038
22181.9178155721	17.8510296
22181.7694475834	18.0710713
22181.6210815795	18.6914339
22181.4727175602	18.663882
22181.3243555257	19.3047642
22181.1759954758	18.9459573
22181.0276374105	18.8646701
22180.8792813297	19.5819161
22180.7309272335	17.9080515
22180.5825751218	17.457088
22180.4342249945	17.8379667
22180.2858768516	17.3827191
22180.1375306931	17.2012453
22179.9891865189	17.4032373
22179.840844329	17.3737545
22179.6925041233	16.6974124
22179.5441659018	17.5233226
22179.3958296645	16.9035937
22179.2474954114	16.3562372
22179.0991631423	17.0026946
22178.9508328572	17.0102463
22178.8025045562	17.0793998
22178.6541782391	17.0961574
22178.5058539059	16.6327952
22178.3575315567	16.989478
22178.2092111913	17.5913076
22178.0608928097	17.559581
22177.9125764118	18.4397489
22177.7642619977	18.2095087
22177.6159495673	18.7281044
22177.4676391205	19.309341
22177.3193306573	20.6894098
22177.1710241777	19.4729065
22177.0227196816	18.1668634
22176.874417169	18.8373542
22176.7261166399	18.790442
22176.5778180941	19.491755
22176.4295215318	19.4746346
22176.2812269527	21.2425513
22176.132934357	19.1119897
22175.9846437445	18.6222907
22175.8363551152	18.2083191
22175.6880684691	18.9252318
22175.5397838061	17.4036237
22175.3915011262	17.9039025
22175.2432204293	17.7427788
22175.0949417155	16.9775656
22174.9466649846	17.2275573
22174.7983902367	16.9595064
22174.6501174716	17.6798475
22174.5018466894	17.5356187
22174.35357789	16.7462032
22174.2053110734	18.4342473
22174.0570462395	17.2347295
22173.9087833883	18.279518
22173.7605225198	18.2501178
22173.6122636339	18.1586676
22173.4640067305	17.5156629
22173.3157518097	18.0687342
22173.1674988714	17.4733292
22173.0192479155	17.3832266
22172.8709989421	17.8156186
22172.722751951	17.1664658
22172.5745069422	17.5068359
22172.4262639158	17.2782318
22172.2780228716	16.5878731
22172.1297838096	16.4721259
22171.9815467298	16.7991004
22171.8333116321	16.2921318
22171.6850785166	16.3140268
22171.536847383	16.6362788
22171.3886182315	16.5192792
22171.240391062	16.3887291
22171.0921658744	16.8001944
22170.9439426687	16.9553227
22170.7957214449	16.1784341
22170.6475022029	17.2356043
22170.4992849426	17.2981086
22170.3510696641	16.3349044
22170.2028563673	16.5145315
22170.0546450522	16.2435637
22169.9064357187	16.5417443
22169.7582283667	17.3066766
22169.6100229963	17.5882715
22169.4618196074	16.8687084
22169.3136182	17.1949864
22169.165418774	17.4410082
22169.0172213293	17.2609796
22168.869025866	17.2706725
22168.720832384	17.3493619
22168.5726408833	17.2873784
22168.4244513637	17.4541735
22168.2762638254	17.6438948
22168.1280782682	17.4525144
22167.9798946921	17.7070161
22167.8317130971	17.66461
22167.6835334831	18.326993
22167.53535585	18.34743
22167.387180198	18.300529
22167.2390065268	18.7739142
22167.0908348365	18.7083091
22166.942665127	18.2322291
22166.7944973983	18.4980242
22166.6463316503	18.1834824
22166.4981678831	18.2286187
22166.3500060965	18.1666174
22166.2018462905	18.9853665
22166.0536884651	18.1902275
22165.9055326203	17.650714
22165.757378756	17.7614281
22165.6092268721	18.0117631
22165.4610769687	18.7064704
22165.3129290456	18.0499017
22165.164783103	18.0854698
22165.0166391406	17.8803248
22164.8684971584	17.8032584
22164.7203571566	17.8678123
22164.5722191349	19.2764881
22164.4240830933	19.3532701
22164.2759490319	18.9744468
22164.1278169505	18.4410156
22163.9796868491	17.7527723
22163.8315587278	17.3693055
22163.6834325864	17.0908888
22163.5353084249	16.7831964
22163.3871862433	17.341336
22163.2390660415	18.2319072
22163.0909478195	18.1709718
22162.9428315773	17.8008138
22162.7947173147	17.7165727
22162.6466050319	17.8196185
22162.4984947286	18.6198511
22162.350386405	19.0366244
22162.2022800609	18.0979355
22162.0541756964	18.6413059
22161.9060733113	18.1652668
22161.7579729056	19.0510743
22161.6098744794	18.8709266
22161.4617780325	17.7323712
22161.3136835649	19.7319685
22161.1655910766	20.3904107
22161.0175005675	19.2455658
22160.8694120376	18.2297231
22160.7213254869	18.5021656
22160.5732409153	18.6179559
22160.4251583228	18.8908303
22160.2770777093	19.4977873
22160.1289990748	18.9586239
22159.9809224192	18.1816807
22159.8328477426	17.9238286
22159.6847750449	18.1550139
22159.536704326	18.7176927
22159.3886355859	19.0712184
22159.2405688246	18.827276
22159.092504042	18.3474389
22158.944441238	18.0106676
22158.7963804127	17.7566886
22158.648321566	18.5617346
22158.5002646979	18.6919867
22158.3522098083	20.4849199
22158.2041568972	20.1478073
22158.0561059645	19.7603764
22157.9080570102	19.966331
22157.7600100343	21.5217221
22157.6119650367	21.1117793
22157.4639220174	21.4172876
22157.3158809764	21.8087549
22157.1678419135	22.1705707
22157.0198048288	21.2243621
22156.8717697222	22.3312998
22156.7237365938	22.0702842
22156.5757054433	23.1258826
22156.4276762709	20.1528543
22156.2796490765	20.2205027
22156.1316238599	22.0272001
22155.9836006213	21.5277185
22155.8355793605	22.2874356
22155.6875600775	24.1748442
22155.5395427723	24.9315405
22155.3915274448	23.8200032
22155.243514095	19.5665737
22155.0955027229	20.2111219
22154.9474933283	19.9322256
22154.7994859113	18.5589566
22154.6514804719	17.9341106
22154.50347701	19.0696756
22154.3554755255	17.3623034
22154.2074760184	18.119216
22154.0594784887	17.7353078
22153.9114829363	17.8270432
22153.7634893612	17.675815
22153.6154977634	19.0681582
22153.4675081428	18.6353576
22153.3195204994	18.9662512
22153.1715348331	18.3491376
22153.0235511438	19.0672956
22152.8755694317	18.0273679
22152.7275896966	18.2246526
22152.5796119384	18.9773847
22152.4316361572	18.6362685
22152.2836623528	18.9478807
22152.1356905254	19.2185116
22151.9877206747	18.8546768
22151.8397528008	19.1005636
22151.6917869037	20.3606604
22151.5438229833	22.5108697
22151.3958610395	20.8648387
22151.2479010724	21.3809768
22151.0999430818	21.9153233
22150.9519870677	20.189042
22150.8040330302	20.5395611
22150.6560809691	19.029107
22150.5081308845	19.536596
22150.3601827762	19.139651
22150.2122366443	19.5785988
22150.0642924887	18.8947546
22149.9163503093	18.9071018
22149.7684101062	19.5477107
22149.6204718792	19.3760922
22149.4725356284	19.6217202
22149.3246013537	18.7361846
22149.1766690551	18.7683526
22149.0287387325	18.4699684
22148.8808103858	18.5875454
22148.7328840152	18.3226786
22148.5849596204	18.281853
22148.4370372015	18.6928678
22148.2891167584	18.4479305
22148.1411982911	17.5370008
22147.9932817996	17.216519
22147.8453672838	17.3697537
22147.6974547436	16.5004734
22147.5495441791	17.535838
22147.4016355901	17.989778
22147.2537289767	17.5452622
22147.1058243389	17.5704961
22146.9579216765	16.7710823
22146.8100209895	16.4528186
22146.6621222779	15.9545945
22146.5142255417	18.4171533
22146.3663307808	17.0770371
22146.2184379951	17.2962941
22146.0705471847	17.2496129
22145.9226583495	17.3079553
22145.7747714894	17.4872853
22145.6268866045	16.9722983
22145.4790036946	17.0138484
22145.3311227598	17.7436108
22145.1832438	17.2790036
22145.0353668151	17.0820208
22144.8874918051	17.3329997
22144.7396187701	18.5666128
22144.5917477098	18.6825916
22144.4438786244	19.3750348
22144.2960115137	19.101067
22144.1481463777	19.759538
22144.0002832165	19.2216249
22143.8524220298	20.2369856
22143.7045628178	20.440363
22143.5567055803	22.2371476
22143.4088503173	22.6667812
22143.2609970289	21.0187803
22143.1131457148	19.6805878
22142.9652963752	20.0604089
22142.8174490099	18.9326569
22142.669603619	18.4724591
22142.5217602023	17.2249571
22142.3739187599	18.9610288
22142.2260792917	19.5096042
22142.0782417977	19.0617707
22141.9304062778	19.0700185
22141.7825727319	18.8374866
22141.6347411602	18.3825622
22141.4869115624	17.6213234
22141.3390839386	18.2083268
22141.1912582887	18.5863107
22141.0434346128	17.7346547
22140.8956129106	17.2547445
22140.7477931823	17.7796013
22140.5999754277	18.3610619
22140.4521596469	16.7716887
22140.3043458398	17.1386019
22140.1565340063	17.1754022
22140.0087241465	17.6762927
22139.8609162602	18.1959583
22139.7131103474	18.3180979
22139.5653064081	17.644767
22139.4175044423	18.6647697
22139.2697044499	18.9723119
22139.1219064309	19.0178657
22138.9741103852	18.1620543
22138.8263163129	20.5798516
22138.6785242137	19.3776193
22138.5307340878	17.8618449
22138.3829459351	17.3919097
22138.2351597555	17.3260197
22138.087375549	16.8336014
22137.9395933156	16.2156144
22137.7918130551	16.7126127
22137.6440347677	16.9050671
22137.4962584532	17.193524
22137.3484841116	16.9378158
22137.2007117429	18.906893
22137.052941347	17.6440511
22136.9051729238	16.5949261
22136.7574064735	16.9309509
22136.6096419958	17.4125837
22136.4618794908	17.2301447
22136.3141189584	17.3561395
22136.1663603986	17.0023191
22136.0186038113	16.715223
22135.8708491966	16.7232878
22135.7230965543	16.9423737
22135.5753458844	17.2618276
22135.4275971869	17.1535821
22135.2798504618	16.6431191
22135.132105709	17.0922455
22134.9843629284	16.5840311
22134.8366221201	17.1844005
22134.688883284	17.0704695
22134.54114642	17.6664709
22134.3934115282	17.2594067
22134.2456786084	17.4701472
22134.0979476606	16.4241375
22133.9502186848	16.7620309
22133.802491681	17.5686069
22133.6547666491	18.52436
22133.5070435891	18.7926657
22133.3593225009	19.0272705
22133.2116033845	17.5172201
22133.0638862399	18.3081898
22132.916171067	18.5748719
22132.7684578657	18.6187593
22132.6207466361	17.2835133
22132.4730373781	16.7252707
22132.3253300916	17.0931576
22132.1776247767	16.504277
22132.0299214333	16.8556298
22131.8822200613	16.1990139
22131.7345206606	15.529209
22131.5868232314	16.2858591
22131.4391277735	16.7538928
22131.2914342868	16.3861563
22131.1437427714	16.4867756
22130.9960532272	15.9818516
22130.8483656542	15.81522
22130.7006800523	16.4624786
22130.5529964214	16.4766393
22130.4053147617	16.8952945
22130.2576350729	16.5811557
22130.1099573551	16.2395566
22129.9622816082	16.8858999
22129.8146078322	16.6412191
22129.6669360271	16.4800967
22129.5192661927	16.315286
22129.3715983292	17.2082721
22129.2239324363	17.7671383
22129.0762685142	19.4793352
22128.9286065627	19.0014525
22128.7809465818	19.1900403
22128.6332885715	18.2272606
22128.4856325317	19.8748049
22128.3379784624	20.0982479
22128.1903263636	19.5324204
22128.0426762352	18.0368831
22127.8950280771	18.8973858
22127.7473818894	18.257513
22127.599737672	18.5648634
22127.4520954248	18.6051169
22127.3044551479	18.1285468
22127.1568168411	18.6349978
22127.0091805045	20.3546036
22126.861546138	20.9721596
22126.7139137415	22.5272314
22126.5662833151	25.6928973
22126.4186548586	21.3306546
22126.2710283721	20.96534
22126.1234038555	21.9753058
22125.9757813087	21.9534499
22125.8281607318	23.9733035
22125.6805421246	24.7283416
22125.5329254872	21.1338055
22125.3853108195	19.8022964
22125.2376981215	19.9138582
22125.0900873931	22.1523489
22124.9424786342	23.1047348
22124.794871845	22.3929266
22124.6472670252	20.5711024
22124.4996641749	18.5264421
22124.352063294	19.4936213
22124.2044643825	19.5779113
22124.0568674404	21.4112189
22123.9092724675	18.4436703
22123.761679464	19.7372023
22123.6140884297	18.5431152
22123.4664993645	18.9159935
22123.3189122686	16.8476055
22123.1713271417	17.1544972
22123.0237439839	17.0375052
22122.8761627951	17.0477972
22122.7285835754	15.8095516
22122.5810063246	15.9947982
22122.4334310427	16.7370527
22122.2858577297	16.6104431
22122.1382863855	15.8927543
22121.9907170101	16.1007594
22121.8431496035	16.1379855
22121.6955841656	16.9305328
22121.5480206963	19.756103
22121.4004591958	18.0951045
22121.2528996638	17.4632298
22121.1053421004	17.4663021
22120.9577865055	16.1910303
22120.8102328791	15.8803975
22120.6626812211	16.4702072
22120.5151315315	17.9162192
22120.3675838103	20.6388809
22120.2200380574	17.9457811
22120.0724942728	18.2540774
22119.9249524565	17.7523725
22119.7774126084	17.1975398
22119.6298747284	17.9523365
22119.4823388166	18.9443673
22119.3348048728	18.2069471
22119.1872728971	18.0918105
22119.0397428894	18.6670025
22118.8922148497	18.1696687
22118.7446887779	19.8379239
22118.597164674	18.1318266
22118.449642538	16.5592018
22118.3021223697	18.1323034
22118.1546041693	19.2299896
22118.0070879366	19.0713876
22118.0070879366	22.0124108
22117.8622936223	22.0057763
22117.7175012037	22.3922677
22117.5727106809	21.3198729
22117.4279220538	21.5672519
22117.2831353223	20.7366309
22117.1383504865	21.5794462
22116.9935675462	23.0244136
22116.8487865015	24.9973048
22116.7040073523	23.5216752
22116.5592300985	24.9539663
22116.4144547402	27.5794232
22116.2696812772	23.9901072
22116.1249097097	26.0160986
22115.9801400374	27.2734408
22115.8353722604	25.7367285
22115.6906063786	22.2504349
22115.5458423921	22.0615009
22115.4010803007	23.4488235
22115.2563201045	22.9260917
22115.1115618033	21.9842475
22114.9668053972	23.1332933
22114.8220508862	22.9146626
22114.6772982701	26.6662652
22114.5325475489	27.6390148
22114.3877987227	26.9519522
22114.2430517913	25.6358289
22114.0983067548	26.3667823
22113.953563613	29.3419605
22113.808822366	35.1440967
22113.6640830138	30.6784432
22113.5193455562	30.2778974
22113.3746099933	27.950809
22113.2298763249	31.5058798
22113.0851445512	25.5759807
22112.940414672	25.1864828
22112.7956866873	25.9831213
22112.650960597	26.6988617
22112.5062364012	27.8432733
22112.3615140997	28.217842
22112.2167936927	28.671493
22112.0720751799	26.9907039
22111.9273585614	28.3871846
22111.7826438371	28.1604747
22111.637931007	32.9660121
22111.4932200711	29.3774081
22111.3485110294	26.9554307
22111.2038038817	28.1041503
22111.059098628	26.0063786
22110.9143952684	23.3276715
22110.7696938028	25.9024055
22110.6249942311	24.2242636
22110.4802965533	25.2165183
22110.3356007693	28.7727367
22110.1909068792	26.0763341
22110.0462148829	26.6713074
22109.9015247804	23.3309305
22109.7568365715	22.5908945
22109.6121502564	23.6788992
22109.4674658348	23.5844958
22109.3227833069	23.8058446
22109.1781026726	26.881533
22109.0334239318	24.9353517
22108.8887470844	23.8633285
22108.7440721306	22.2684446
22108.5993990701	23.6800846
22108.4547279031	24.0304724
22108.3100586294	21.8664204
22108.165391249	23.1129551
22108.0207257618	26.0124439
22107.8760621679	23.6546148
22107.7314004672	23.1077479
22107.5867406597	24.8962878
22107.4420827453	25.4367859
22107.2974267239	26.2320508
22107.1527725956	25.4157938
22107.0081203604	25.2362941
22106.8634700181	24.9483056
22106.7188215687	24.8285523
22106.5741750122	26.4478349
22106.4295303486	24.7925141
22106.2848875779	23.5169981
22106.1402466999	24.4083296
22105.9956077146	26.2376557
22105.8509706221	25.192539
22105.7063354223	23.3691942
22105.5617021151	22.9463888
22105.4170707005	24.0699694
22105.2724411784	24.7604331
22105.1278135489	26.3343747
22104.9831878119	25.3721378
22104.8385639673	25.4045329
22104.6939420152	22.7806627
22104.5493219554	23.8412856
22104.404703788	23.9404783
22104.2600875128	23.8393576
22104.11547313	22.9925778
22103.9708606394	23.0945999
22103.8262500409	23.7970705
22103.6816413347	23.0630804
22103.5370345205	23.2846452
22103.3924295984	22.3327409
22103.2478265684	23.2079148
22103.1032254304	23.207357
22102.9586261843	25.3834405
22102.8140288302	26.4259322
22102.669433368	22.4220556
22102.5248397977	24.5048234
22102.3802481191	22.7990615
22102.2356583324	22.5058797
22102.0910704374	23.2899475
22101.9464844341	24.4461197
22101.8019003225	23.4954731
22101.6573181025	25.2226391
22101.5127377741	24.9019644
22101.3681593373	24.4099699
22101.223582792	24.972599
22101.0790081382	24.3266181
22100.9344353759	23.8686263
22100.7898645049	26.6381166
22100.6452955254	26.8539369
22100.5007284371	28.5033087
22100.3561632402	30.5342614
22100.2115999346	30.291923
22100.0670385202	28.1938549
22099.9224789969	28.5965671
22099.7779213649	29.6140539
22099.6333656239	28.8970433
22099.488811774	26.1254005
22099.3442598152	24.504029
22099.1997097473	25.9609936
22099.0551615705	24.5443816
22098.9106152846	25.1903097
22098.7660708895	24.7519036
22098.6215283853	22.9107454
22098.476987772	22.8859279
22098.3324490494	23.4560101
22098.1879122176	22.7902813
22098.0433772765	23.6235368
22097.898844226	24.7625706
22097.7543130662	28.1724534
22097.609783797	28.4098709
22097.4652564183	27.9073188
22097.3207309302	28.2489128
22097.1762073326	24.6374956
22097.0316856254	23.9033083
22096.8871658086	25.070485
22096.7426478822	27.2633775
22096.5981318461	26.8672574
22096.4536177004	29.2342969
22096.3091054448	32.5423168
22096.1645950796	29.4119373
22096.0200866045	28.8986446
22095.8755800196	26.5394874
22095.7310753247	24.2456262
22095.58657252	26.6455503
22095.4420716053	24.9138472
22095.2975725806	30.2904982
22095.1530754459	35.3314304
22095.0085802011	33.7857336
22094.8640868462	28.5410576
22094.7195953811	28.9097719
22094.5751058059	24.8005267
22094.4306181205	24.4591628
22094.2861323248	27.1848606
22094.1416484188	26.6676558
22093.9971664024	28.6791288
22093.8526862758	33.4689128
22093.7082080387	26.8601543
22093.5637316911	23.7146312
22093.4192572331	25.3851262
22093.2747846646	23.2115736
22093.1303139855	23.1326076
22092.9858451958	24.1235845
22092.8413782956	28.3442626
22092.6969132846	25.7748683
22092.552450163	24.2448841
22092.4079889306	22.9720516
22092.2635295874	23.4937806
22092.1190721334	25.6912991
22091.9746165686	25.9878883
22091.8301628929	25.6342561
22091.6857111063	29.325692
22091.5412612087	29.5424819
22091.3968132001	30.3534735
22091.2523670805	29.0310259
22091.1079228498	28.3796714
22090.963480508	24.9056528
22090.819040055	25.0089487
22090.6746014909	24.4441909
22090.5301648155	25.9749257
22090.3857300289	25.1697321
22090.2412971311	26.3499642
22090.0968661218	26.602102
22089.9524370012	27.1819755
22089.8080097692	25.6386759
22089.6635844258	28.9284139
22089.5191609709	26.9153434
22089.3747394045	26.1398912
22089.2303197265	28.3239612
22089.0859019369	27.0500507
22088.9414860357	25.8824048
22088.7970720229	30.0457108
22088.6526598983	27.0097492
22088.508249662	25.3438761
22088.3638413139	33.2788624
22088.2194348541	30.040913
22088.0750302823	27.3165897
22087.9306275987	27.6479146
22087.7862268032	30.2377565
22087.6418278957	30.2837928
22087.4974308762	31.8674074
22087.3530357446	29.5074582
22087.208642501	30.6395953
22087.0642511453	33.3600892
22086.9198616775	32.824018
22086.7754740974	30.1197315
22086.6310884052	37.0797451
22086.4867046007	40.3330658
22086.3423226839	34.8980408
22086.1979426548	30.3741733
22086.0535645133	31.5052684
22085.9091882594	30.7246473
22085.764813893	36.5911009
22085.6204414142	37.0451875
22085.4760708229	41.451459
22085.331702119	40.4237719
22085.1873353025	40.6716197
22085.0429703734	41.7310888
22084.8986073316	44.9575191
22084.7542461772	40.725103
22084.60988691	45.0079799
22084.46552953	38.2569195
22084.3211740372	43.404619
22084.1768204316	43.6056114
22084.0324687131	44.2659035
22083.8881188816	43.8915957
22083.7437709372	40.309366
22083.5994248798	39.4065941
22083.4550807094	45.1459065
22083.3107384259	40.051947
22083.1663980293	37.8855628
22083.0220595195	41.0871765
22082.8777228966	40.7154193
22082.7333881605	40.0703545
22082.5890553111	43.4587472
22082.4447243484	41.6492308
22082.3003952723	43.421386
22082.1560680829	40.0435174
22082.0117427802	41.4627375
22081.8674193639	41.8102227
22081.7230978342	39.518227
22081.578778191	45.6322613
22081.4344604342	39.4273531
22081.2901445638	40.3555155
22081.1458305799	40.6031449
22081.0015184822	38.4486426
22080.8572082709	45.8727802
22080.7128999458	47.2235696
22080.5685935069	45.2924736
22080.4242889543	44.6504552
22080.2799862877	44.7154724
22080.1356855073	42.9693796
22079.991386613	43.6692006
22079.8470896048	42.093345
22079.7027944825	50.0822325
22079.5585012462	47.0103624
22079.4142098958	44.6992955
22079.2699204313	49.0860186
22079.1256328527	49.0744794
22078.9813471599	46.1678031
22078.8370633529	45.4839228
22078.6927814316	46.1139011
22078.5485013961	45.4455255
22078.4042232462	42.8190457
22078.2599469819	43.1046724
22078.1156726033	38.2306066
22077.9714001102	44.0634679
22077.8271295026	41.1310938
22077.6828607805	41.1878155
22077.5385939439	41.9918472
22077.3943289927	40.5083391
22077.2500659269	43.3057766
22077.1058047464	43.2447713
22076.9615454512	45.814277
22076.8172880412	44.8497896
22076.6730325165	46.4851005
22076.528778877	43.6554925
22076.3845271227	47.9921022
22076.2402772535	46.4128535
22076.0960292693	45.3403113
22075.9517831702	44.341595
22075.8075389561	45.9214625
22075.663296627	45.3009738
22075.5190561828	42.9940181
22075.3748176235	41.8933475
22075.230580949	42.2717692
22075.0863461594	42.8018166
22074.9421132546	41.7017071
22074.7978822345	41.9853152
22074.6536530991	43.4179901
22074.5094258484	46.5411024
22074.3652004824	46.894876
22074.2209770009	46.1640395
22074.076755404	47.9401798
22073.9325356916	52.4402945
22073.7883178638	47.042246
22073.6441019203	45.7351067
22073.4998878613	47.2078535
22073.3556756867	43.2628678
22073.2114653964	46.734336
22073.0672569904	45.8181961
22072.9230504687	48.6506986
22072.7788458312	45.2713625
22072.6346430779	47.4867417
22072.4904422088	44.3111924
22072.3462432238	44.5004351
22072.2020461229	47.6012607
22072.057850906	46.6711249
22071.9136575731	46.1835162
22071.7694661242	47.8559086
22071.6252765593	46.4474118
22071.4810888782	47.6391114
22071.336903081	47.4066259
22071.1927191677	45.5831952
22071.0485371381	46.4425474
22070.9043569922	46.1317992
22070.7601787301	44.8726909
22070.6160023517	43.2820559
22070.4718278569	43.6406791
22070.3276552457	44.8013806
22070.1834845181	45.1196568
22070.039315674	46.8432387
22069.8951487134	45.5075604
22069.7509836362	43.4879855
22069.6068204425	43.1014161
22069.4626591322	47.7518806
22069.3184997051	47.9316006
22069.1743421615	45.1713553
22069.030186501	48.0562745
22068.8860327239	47.7317862
22068.7418808299	48.3725094
22068.597730819	46.1688034
22068.4535826913	44.539643
22068.3094364467	46.8064463
22068.1652920852	46.816768
22068.0211496066	48.4666474
22067.877009011	45.8363844
22067.7328702984	49.0893397
22067.5887334687	47.4407449
22067.4445985218	48.1350283
22067.3004654578	51.7602751
22067.1563342765	48.6384338
22067.012204978	47.7293707
22066.8680775622	44.269936
22066.7239520292	46.2055614
22066.5798283787	42.3562391
22066.4357066109	44.537892
22066.2915867256	44.0194752
22066.1474687229	43.0100507
22066.0033526026	45.3692738
22065.8592383649	46.377775
22065.7151260095	46.2468227
22065.5710155365	45.7509405
22065.4269069459	49.4277283
22065.2828002376	49.1192014
22065.1386954116	50.9235047
22064.9945924678	48.5703345
22064.8504914062	50.0000023
22064.7063922268	47.1478931
22064.5622949295	48.4573502
22064.4181995143	47.8302709
22064.2741059811	50.3652153
22064.13001433	49.0466188
22063.9859245608	48.7572652
22063.8418366736	50.639585
22063.6977506683	50.5216756
22063.5536665449	49.6434665
22063.4095843033	50.7002434
22063.2655039435	52.015343
22063.1214254654	48.2058701
22062.9773488691	46.289837
22062.8332741545	49.2080966
22062.6892013215	45.2170214
22062.5451303701	46.4888685
22062.4010613003	47.6350068
22062.2569941121	48.7857332
22062.1129288053	48.9770152
22061.96886538	50.4709398
22061.8248038361	46.9816797
22061.6807441737	51.1327011
22061.5366863926	48.0380561
22061.3926304927	46.643821
22061.2485764742	45.9391556
22061.1045243369	46.685075
22060.9604740809	46.5523384
22060.816425706	46.4777887
22060.6723792122	45.6740313
22060.5283345995	46.383269
22060.3842918679	48.3208903
22060.2402510173	51.2696138
22060.0962120477	50.1644701
22059.952174959	51.1201526
22059.8081397513	50.1861615
22059.6641064244	48.8090818
22059.5200749784	49.7450165
22059.3760454131	50.674339
22059.2320177287	49.3358699
22059.0879919249	52.4942547
22058.9439680019	49.4175896
22058.7999459595	48.2984943
22058.6559257977	49.8570059
22058.5119075165	51.410067
22058.3678911158	47.8181605
22058.2238765957	50.5718385
22058.079863956	50.7652983
22057.9358531968	51.2095876
22057.7918443179	48.7694901
22057.6478373194	49.3159959
22057.5038322012	50.989691
22057.3598289634	51.2384433
22057.2158276057	48.9525353
22057.0718281283	49.545359
22056.927830531	52.0297041
22056.7838348139	48.6776844
22056.6398409769	49.8777291
22056.49584902	49.0732605
22056.3518589431	51.2196192
22056.2078707461	50.1020876
22056.0638844292	53.2395279
22055.9198999921	50.1255679
22055.7759174349	51.3152962
22055.6319367576	51.7360966
22055.4879579601	52.2420651
22055.3439810423	52.1858713
22055.2000060043	52.4293983
22055.056032846	53.3740237
22054.9120615673	52.3201757
22054.7680921683	51.6051478
22054.6241246488	48.622623
22054.4801590089	47.4195323
22054.3361952485	47.2782166
22054.1922333676	50.0099867
22054.0482733661	49.2424113
22053.9043152441	49.4388514
22053.7603590013	45.1549569
22053.616404638	47.0073019
22053.4724521539	49.7491886
22053.328501549	51.8734823
22053.1845528234	46.2603574
22053.040605977	46.8021767
22052.8966610097	46.5223849
22052.7527179215	46.328638
22052.6087767124	48.3971504
22052.4648373823	44.5433287
22052.3208999312	46.4231865
22052.1769643591	49.0685381
22052.0330306659	48.1087181
22051.8890988516	48.4187564
22051.7451689161	51.8786951
22051.6012408595	46.2941033
22051.4573146816	49.4002188
22051.3133903825	49.0100775
22051.169467962	53.0469054
22051.0255474203	50.1672121
22050.8816287571	50.0865471
22050.7377119726	51.021038
22050.5937970666	48.6973772
22050.4498840392	45.0605272
22050.3059728902	45.8204102
22050.1620636196	47.2736948
22050.0181562275	45.3026587
22049.8742507137	45.3279007
22049.7303470783	46.1599065
22049.5864453212	46.5684111
22049.4425454423	46.2325836
22049.2986474417	47.1448365
22049.1547513192	45.8666716
22049.0108570749	45.1828109
22048.8669647088	45.6565967
22048.7230742207	47.1123655
22048.5791856106	46.7357249
22048.4352988785	46.7977629
22048.2914140244	46.6082659
22048.1475310483	47.222351
22048.00364995	47.9245518
22047.8597707296	45.0300937
22047.715893387	44.8094521
22047.5720179222	44.8980562
22047.4281443351	46.3884844
22047.2842726258	46.9677513
22047.1404027941	47.3188702
22046.99653484	45.6750067
22046.8526687636	45.7519267
22046.7088045647	45.4569829
22046.5649422434	45.9143083
22046.4210817995	46.3920894
22046.2772232331	45.4600014
22046.1333665441	44.5000684
22045.9895117325	45.7200611
22045.8456587982	44.8520441
22045.8456587982	44.0941142
22045.7008940369	41.6636491
22045.5561311768	44.8056289
22045.4113702178	44.8147033
22045.26661116	45.5942682
22045.1218540032	43.7715339
22044.9770987475	43.6277751
22044.8323453928	42.9852094
22044.687593939	44.5621047
22044.5428443862	44.358259
22044.3980967343	42.9817874
22044.2533509832	42.2864296
22044.108607133	43.7316075
22043.9638651835	43.1940695
22043.8191251348	43.7168918
22043.6743869867	44.0699114
22043.5296507394	43.8288216
22043.3849163927	42.7182871
22043.2401839465	44.2470591
22043.095453401	43.4228541
22042.9507247559	43.4484809
22042.8059980113	43.4125619
22042.6612731672	43.9671413
22042.5165502235	42.7446431
22042.3718291801	42.6721402
22042.2271100371	41.5487132
22042.0823927944	42.2327266
22041.9376774519	42.7429341
22041.7929640096	43.1620911
22041.6482524676	42.9688405
22041.5035428256	45.2358824
22041.3588350838	43.7052573
22041.2141292421	41.7854315
22041.0694253004	43.2085618
22040.9247232586	42.3014951
22040.7800231169	43.5023951
22040.635324875	44.2658267
22040.490628533	43.8606092
22040.3459340909	43.1957391
22040.2012415486	43.8365667
22040.0565509061	43.3222816
22039.9118621632	44.0989816
22039.7671753201	44.9845127
22039.6224903767	46.313661
22039.4778073328	44.6590866
22039.3331261886	45.8140053
22039.1884469439	45.4441021
22039.0437695987	44.6100233
22038.8990941529	45.5453197
22038.7544206066	44.062188
22038.6097489597	44.3973324
22038.4650792122	45.6862572
22038.320411364	44.7400681
22038.175745415	47.822709
22038.0310813653	44.9187138
22037.8864192149	47.5278744
22037.7417589635	45.5865341
22037.5971006114	43.0013861
22037.4524441583	42.8543527
22037.3077896043	44.6823649
22037.1631369493	43.3855284
22037.0184861933	42.7435021
22036.8738373362	42.9451886
22036.729190378	43.2120276
22036.5845453187	42.4654692
22036.4399021583	43.0254298
22036.2952608966	43.9730215
22036.1506215337	43.4961435
22036.0059840696	44.166873
22035.8613485041	44.5050599
22035.7167148373	44.2110313
22035.572083069	42.2377043
22035.4274531994	43.5990529
22035.2828252283	44.8545599
22035.1381991556	43.9360318
22034.9935749815	42.6263642
22034.8489527058	45.9334531
22034.7043323284	41.101291
22034.5597138494	43.0511643
22034.4150972687	46.3834561
22034.2704825863	43.2817009
22034.1258698021	45.5828196
22033.9812589162	45.3247693
22033.8366499283	44.8025156
22033.6920428387	43.9006562
22033.5474376471	42.4066043
22033.4028343535	45.2224638
22033.258232958	46.1010858
22033.1136334604	42.6312427
22032.9690358608	43.0780253
22032.824440159	46.7074761
22032.6798463552	45.8988448
22032.5352544491	45.7781433
22032.3906644409	45.4395185
22032.2460763304	46.6423984
22032.1014901176	45.6548349
22031.9569058025	44.078161
22031.812323385	42.4022992
22031.6677428652	47.1915285
22031.5231642429	44.6167548
22031.3785875181	46.0659839
22031.2340126908	42.4604503
22031.089439761	46.6414196
22030.9448687285	44.9300038
22030.8002995935	43.7785039
22030.6557323558	45.6290631
22030.5111670154	41.5017326
22030.3666035723	47.5496152
22030.2220420264	44.2895991
22030.0774823776	41.82318
22029.9329246261	46.2321636
22029.7883687716	44.3982094
22029.6438148143	48.1171339
22029.499262754	46.5974736
22029.3547125906	44.99311
22029.2101643243	43.4446854
22029.0656179548	46.5658691
22028.9210734823	44.219842
22028.7765309066	43.0924166
22028.6319902278	46.0820078
22028.4874514457	43.7816552
22028.3429145604	42.5561745
22028.1983795717	45.1574668
22028.0538464798	43.6447976
22027.9093152844	43.2540478
22027.7647859857	42.6974095
22027.6202585835	44.8863883
22027.4757330778	44.8265382
22027.3312094686	43.9207203
22027.1866877559	43.8177715
22027.0421679396	42.8795167
22026.8976500196	45.9616089
22026.753133996	44.0417169
22026.6086198686	42.1501686
22026.4641076375	42.8031974
22026.3195973027	44.7959113
22026.175088864	43.5523417
22026.0305823215	45.1695269
22025.886077675	43.6194362
22025.7415749247	44.2234268
22025.5970740703	44.0248873
22025.452575112	43.6400157
22025.3080780497	44.4714238
22025.1635828832	42.6677332
22025.0190896126	43.5597979
22024.8745982379	43.4049435
22024.730108759	43.9554539
22024.5856211759	45.1542281
22024.4411354885	43.6527499
22024.2966516968	43.9259985
22024.1521698008	42.5766628
22024.0076898003	42.2324692
22023.8632116955	43.051046
22023.7187354862	44.9175672
22023.5742611724	42.7584394
22023.4297887541	44.4266009
22023.2853182313	43.1839453
22023.1408496038	41.0891893
22022.9963828717	43.5902693
22022.8519180349	42.5875642
22022.7074550935	41.5825342
22022.5629940472	44.1560525
22022.4185348962	44.6596583
22022.2740776403	44.6590296
22022.1296222796	44.2727488
22021.985168814	44.6878065
22021.8407172435	43.6101966
22021.6962675679	42.365925
22021.5518197874	42.3112691
22021.4073739018	43.6166107
22021.2629299112	42.9274382
22021.1184878154	42.010047
22020.9740476144	43.4250777
22020.8296093083	42.9974791
22020.6851728969	42.8556069
22020.5407383802	43.0776522
22020.3963057583	43.6038217
22020.2518750309	41.4561374
22020.1074461982	42.3536756
22019.9630192601	41.8306234
22019.8185942166	42.1307214
22019.6741710675	43.519453
22019.5297498129	44.4423427
22019.3853304527	42.1251312
22019.2409129869	42.9607625
22019.0964974155	42.8282945
22018.9520837384	42.164081
22018.8076719556	43.0026482
22018.663262067	42.6717061
22018.5188540726	42.9063449
22018.3744479724	41.0638444
22018.2300437663	42.9085227
22018.0856414543	44.3221718
22017.9412410364	41.6279486
22017.7968425125	42.6414143
22017.6524458826	42.0835645
22017.5080511466	40.0369519
22017.3636583045	42.6995197
22017.2192673563	42.2314586
22017.0748783019	40.9983632
22016.9304911414	42.2763412
22016.7861058745	43.3516371
22016.6417225015	40.0342505
22016.497341022	40.3156965
22016.3529614363	42.6023973
22016.2085837441	43.544665
22016.0642079456	43.6832695
22015.9198340405	44.4815401
22015.775462029	42.5229567
22015.6310919109	43.7839023
22015.4867236862	41.150169
22015.3423573549	43.1970256
22015.197992917	43.5066469
22015.0536303724	42.645454
22014.9092697211	41.0406627
22014.764910963	42.240691
22014.6205540981	39.5981676
22014.4761991263	41.9222702
22014.3318460477	39.4136372
22014.1874948622	41.3210159
22014.0431455697	42.8409662
22013.8987981703	44.3637363
22013.7544526638	43.1325442
22013.6101090502	44.0205019
22013.4657673296	44.2948743
22013.3214275018	41.1109147
22013.1770895669	43.132075
22013.0327535247	44.1573911
22012.8884193753	44.2363085
22012.7440871186	42.1524897
22012.5997567546	40.5177024
22012.4554282832	42.5917743
22012.3111017045	42.6872211
22012.1667770183	42.1512498
22012.0224542246	42.1426861
22011.8781333234	42.1885459
22011.7338143147	43.7048039
22011.5894971984	43.7839874
22011.4451819745	43.7484378
22011.3008686429	46.7691357
22011.1565572037	42.9946854
22011.0122476567	43.3549615
22010.8679400019	42.8116549
22010.7236342393	44.8794665
22010.5793303689	43.0331034
22010.4350283906	40.9088687
22010.2907283044	43.7870565
22010.1464301102	42.6447676
22010.0021338081	41.996013
22009.8578393979	42.0131063
22009.7135468796	44.1137172
22009.5692562533	44.2052461
22009.4249675188	43.9841295
22009.2806806761	43.7693781
22009.1363957252	43.2421108
22008.9921126661	41.1700084
22008.8478314987	39.7019833
22008.7035522229	42.0757278
22008.5592748388	42.0509538
22008.4149993463	40.0028117
22008.2707257454	41.9060061
22008.1264540359	41.9744752
22007.982184218	44.2393879
22007.8379162915	41.6519558
22007.6936502564	41.4906533
22007.5493861127	41.4832066
22007.4051238604	40.7066378
22007.2608634993	40.2908315
22007.1166050295	40.8955743
22006.972348451	40.3622786
22006.8280937636	41.080342
22006.6838409674	41.1246189
22006.5395900623	42.0914284
22006.3953410482	41.2136945
22006.2510939252	41.9015072
22006.1068486933	41.4931115
22005.9626053522	40.6536635
22005.8183639022	41.3483774
22005.674124343	38.8518411
22005.5298866746	39.1086699
22005.3856508971	40.4438209
22005.2414170104	40.0069107
22005.0971850144	39.4731763
22004.9529549091	40.5573059
22004.8087266945	39.274433
22004.6645003705	39.6576713
22004.5202759371	40.0690945
22004.3760533943	39.1203636
22004.231832742	40.1866954
22004.0876139802	39.1350705
22003.9433971088	40.4620974
22003.7991821279	39.6470533
22003.6549690373	40.177325
22003.510757837	39.1519711
22003.366548527	39.5589818
22003.2223411073	40.5411491
22003.0781355779	40.4562748
22002.9339319386	39.5602265
22002.7897301894	40.7229987
22002.6455303304	40.5313853
22002.5013323615	40.5992283
22002.3571362826	40.3208791
22002.2129420936	41.8770001
22002.0687497947	41.5740424
22001.9245593857	42.3953323
22001.7803708665	40.901463
22001.6361842373	40.93992
22001.4919994978	42.249295
22001.3478166481	42.2375025
22001.2036356882	42.1662299
22001.0594566179	45.5536265
22000.9152794373	42.5884886
22000.7711041464	42.1043616
22000.626930745	42.6609933
22000.4827592332	43.242609
22000.338589611	42.876838
22000.1944218782	43.2765935
22000.0502560348	42.9381576
21999.9060920809	43.0545087
21999.7619300163	41.0670257
21999.617769841	43.9391153
21999.4736115551	44.41065
21999.3294551584	42.50476
21999.1853006509	42.7048866
21999.0411480326	42.5666252
21998.8969973035	42.1895908
21998.7528484634	41.2207441
21998.6087015125	43.7153605
21998.4645564505	44.7798334
21998.3204132776	45.3097895
21998.1762719936	43.1405003
21998.0321325986	44.8309622
21997.8879950924	45.1900821
21997.7438594751	41.3329136
21997.5997257466	43.6568507
21997.4555939069	42.0099643
21997.3114639559	43.7244982
21997.1673358936	43.5587359
21997.02320972	42.5456737
21996.879085435	42.410456
21996.7349630386	44.2792818
21996.5908425307	42.4114769
21996.4467239114	41.9168345
21996.3026071805	42.747166
21996.1584923381	41.9435761
21996.0143793841	41.8225837
21995.8702683184	41.8269484
21995.7261591411	43.7303632
21995.5820518521	43.0306609
21995.4379464513	41.8628846
21995.2938429388	42.6553373
21995.1497413144	41.3914665
21995.0056415782	40.133182
21994.8615437301	40.9824957
21994.71744777	42.9642025
21994.573353698	41.8341767
21994.429261514	40.8429384
21994.2851712179	42.3925275
21994.1410828098	42.1233811
21993.9969962895	41.7600893
21993.8529116571	41.1410687
21993.7088289125	43.6055616
21993.5647480557	41.8266315
21993.4206690866	43.32519
21993.2765920052	43.5852796
21993.1325168115	43.1594306
21992.9884435054	43.0860101
21992.8443720868	42.7495
21992.7003025559	43.9585094
21992.5562349124	43.1378302
21992.4121691564	42.2199829
21992.2681052879	42.5524513
21992.1240433068	41.9689968
21991.979983213	41.7399293
21991.8359250065	42.1805577
21991.6918686874	43.5336677
21991.5478142555	43.2846411
21991.4037617108	45.4644524
21991.2597110533	44.9203252
21991.1156622829	42.767268
21990.9716153997	43.0287918
21990.8275704035	41.2035554
21990.6835272943	43.6356274
21990.5394860722	43.3985927
21990.395446737	42.8228438
21990.2514092887	42.0295218
21990.1073737273	41.278218
21989.9633400527	42.2082289
21989.819308265	39.7608006
21989.675278364	38.6653717
21989.5312503498	39.6001945
21989.3872242222	38.8746041
21989.2431999813	41.9983903
21989.0991776271	41.6543333
21988.9551571594	42.3924008
21988.8111385783	43.0198781
21988.6671218837	41.6724776
21988.5231070755	42.3017777
21988.3790941538	42.9922405
21988.2350831185	42.0668405
21988.0910739696	41.8135112
21987.947066707	44.7829153
21987.8030613307	43.8520845
21987.6590578406	41.8133933
21987.5150562368	44.3181827
21987.3710565191	45.0436236
21987.2270586876	41.5602976
21987.0830627421	42.8159135
21986.9390686828	43.0881564
21986.7950765095	43.273849
21986.6510862221	42.4203671
21986.5070978208	44.1583265
21986.3631113053	42.6115955
21986.2191266757	44.3000413
21986.075143932	42.717173
21985.9311630741	43.1090051
21985.7871841019	41.9610766
21985.6432070155	41.182664
21985.4992318148	40.8867882
21985.3552584997	40.8368766
21985.2112870703	46.7463456
21985.0673175264	42.6053973
21984.9233498681	43.9231642
21984.7793840953	45.9903048
21984.635420208	41.8568088
21984.4914582062	43.3541095
21984.3474980897	43.5456372
21984.2035398586	42.3147096
21984.0595835128	41.3332133
21983.9156290523	42.6059034
21983.771676477	41.2069812
21983.627725787	41.7769235
21983.4837769821	43.491582
21983.3398300624	42.0150447
21983.1958850278	42.2136802
21983.0519418783	41.4369888
21982.9080006138	42.9097914
21982.7640612343	41.295843
21982.6201237397	45.0320422
21982.4761881301	41.7285833
21982.3322544053	43.8293722
21982.1883225654	42.8613308
21982.0443926103	43.7385326
21981.9004645399	41.8499824
21981.7565383543	43.1726177
21981.6126140534	41.7950848
21981.4686916372	44.4501261
21981.3247711056	45.2801376
21981.1808524585	42.1653812
21981.0369356961	43.0769064
21980.8930208181	44.2429427
21980.7491078246	43.7767485
21980.6051967155	43.7604108
21980.4612874909	48.1593217
21980.3173801506	45.8426593
21980.1734746946	42.3181735
21980.0295711229	43.603297
21979.8856694355	42.2928687
21979.7417696323	42.1482401
21979.5978717133	44.1230199
21979.4539756784	39.151347
21979.3100815276	36.4192264
21979.1661892609	38.6798471
21979.0222988782	42.4269762
21978.8784103795	42.4049381
21978.7345237647	41.7853445
21978.5906390339	42.9338714
21978.446756187	44.6203602
21978.3028752239	42.917874
21978.1589961446	47.0733586
21978.0151189491	44.7486015
21977.8712436374	46.0278444
21977.7273702093	42.9662318
21977.5834986649	41.2418884
21977.4396290041	44.2787202
21977.2957612269	42.9017271
21977.1518953332	40.8898319
21977.0080313231	40.3668941
21976.8641691964	39.5092212
21976.7203089532	39.7211875
21976.5764505934	46.2069008
21976.4325941169	43.3212755
21976.2887395238	40.6801955
21976.144886814	44.5447836
21976.0010359874	43.7159229
21975.857187044	41.1545272
21975.7133399838	41.4838718
21975.5694948068	39.6306412
21975.4256515128	48.1194887
21975.281810102	42.6819715
21975.1379705741	43.1084639
21974.9941329293	41.4936171
21974.8502971674	44.0175211
21974.7064632884	43.5333646
21974.5626312924	42.4925866
21974.4188011791	43.4863452
21974.2749729487	44.1203963
21974.1311466011	45.37574
21973.9873221361	44.0952013
21973.8434995539	41.5028197
21973.6996788544	44.2117644
21973.6996788544	43.0796612
21973.5557731268	47.622386
21973.411869284	46.5223559
21973.2679673261	39.7698999
21973.124067253	39.7754705
21972.9801690646	36.4543212
21972.8362727609	35.6262871
21972.692378342	39.8926542
21972.5484858076	39.7078385
21972.4045951579	37.678758
21972.2607063927	39.046723
21972.1168195121	41.3834353
21971.9729345159	42.3938505
21971.8290514043	42.8095299
21971.685170177	42.6363758
21971.5412908341	45.8368052
21971.3974133756	43.8253073
21971.2535378014	43.9306735
21971.1096641114	44.6184395
21970.9657923057	43.7996302
21970.8219223842	39.8204088
21970.6780543468	40.9228858
21970.5341881936	41.3180512
21970.3903239244	42.3744205
21970.2464615393	42.3411452
21970.1026010383	43.3722783
21969.9587424211	44.6235586
21969.814885688	49.7174099
21969.6710308387	47.9754817
21969.5271778733	45.2291831
21969.3833267917	45.4472244
21969.2394775939	44.31974
21969.0956302799	42.5545313
21968.9517848496	43.453173
21968.807941303	44.9581403
21968.66409964	44.7739346
21968.5202598606	43.2437555
21968.3764219648	42.3796568
21968.2325859525	42.0186945
21968.0887518237	43.6371314
21967.9449195784	43.1112094
21967.8010892165	40.1330969
21967.657260738	42.3656846
21967.5134341428	41.1416796
21967.3696094309	45.7161934
21967.2257866023	43.466533
21967.081965657	40.8161428
21966.9381465948	40.235108
21966.7943294158	40.2107917
21966.6505141199	41.6646783
21966.5067007071	38.7022752
21966.3628891774	41.1629582
21966.2190795307	43.6790884
21966.0752717669	41.7536158
21965.9314658861	40.7853703
21965.7876618882	40.8558031
21965.6438597732	44.9249927
21965.500059541	42.3053881
21965.3562611916	40.9366324
21965.2124647249	39.1042154
21965.068670141	39.4084349
21964.9248774397	42.4404562
21964.7810866211	42.8281676
21964.6372976851	40.5269418
21964.4935106317	40.3687711
21964.3497254608	40.497217
21964.2059421724	39.5424657
21964.0621607664	42.0172246
21963.9183812429	41.0945115
21963.7746036018	43.0871412
21963.630827843	42.3156157
21963.4870539665	42.1033686
21963.3432819723	41.7335374
21963.1995118603	39.1926352
21963.0557436306	42.5672723
21962.911977283	40.1422438
21962.7682128175	41.4882133
21962.6244502341	42.2896564
21962.4806895328	40.9889487
21962.3369307135	42.9655054
21962.1931737761	42.6569354
21962.0494187207	43.5872147
21961.9056655472	41.8837199
21961.7619142556	42.7616677
21961.6181648458	40.7302759
21961.4744173178	40.7526589
21961.3306716716	40.9199317
21961.1869279071	39.3337683
21961.0431860242	40.2387938
21960.899446023	40.0509425
21960.7557079035	41.7638989
21960.6119716655	42.1007462
21960.468237309	41.82599
21960.324504834	41.5909084
21960.1807742405	37.4599526
21960.0370455284	40.7526828
21959.8933186977	37.3128628
21959.7495937484	37.6759141
21959.6058706803	36.3061035
21959.4621494936	36.8057116
21959.3184301881	36.5386994
21959.1747127637	37.8304351
21959.0309972206	39.5125802
21958.8872835586	39.6428047
21958.7435717776	41.2014542
21958.5998618778	41.5504536
21958.4561538589	41.6247736
21958.312447721	42.5818735
21958.1687434641	42.4553032
21958.0250410881	43.4680313
21957.881340593	43.0034534
21957.7376419786	42.1013198
21957.5939452451	44.2650496
21957.4502503924	43.7489697
21957.3065574203	42.2813047
21957.162866329	41.6928489
21957.0191771183	41.0660862
21956.8754897882	42.7558782
21956.7318043387	43.8804748
21956.5881207697	43.4811156
21956.4444390812	43.592417
21956.3007592732	42.0626887
21956.1570813456	40.7188546
21956.0134052984	37.2123217
21955.8697311316	41.3405335
21955.7260588451	43.2343921
21955.5823884388	43.8564108
21955.4387199128	43.3230658
21955.2950532671	44.6048221
21955.1513885014	43.8817223
21955.0077256159	40.9124874
21954.8640646105	41.9188503
21954.7204054852	42.3964655
21954.5767482399	42.6677797
21954.4330928746	40.7981312
21954.2894393892	41.3711274
21954.1457877837	42.7511461
21954.0021380581	42.1710209
21953.8584902124	45.3094594
21953.7148442464	42.3592138
21953.5712001602	45.6344985
21953.4275579537	45.8382259
21953.283917627	42.2873638
21953.1402791798	44.1773538
21952.9966426123	43.2802129
21952.8530079244	43.0623005
21952.709375116	42.3650032
21952.5657441871	42.3353544
21952.4221151377	42.2663512
21952.2784879677	42.8590643
21952.1348626771	40.8436743
21951.9912392659	43.8057901
21951.847617734	43.3400978
21951.7039980813	43.1254814
21951.5603803079	40.3741391
21951.4167644138	42.4094474
21951.2731503988	39.9977291
21951.1295382629	37.8473356
21950.9859280061	42.4425617
21950.8423196284	43.4520364
21950.6987131298	41.2406095
21950.5551085101	39.1529229
21950.4115057693	41.1897625
21950.2679049075	41.3445308
21950.1243059246	39.5966494
21949.9807088205	41.8600277
21949.8371135952	44.4702351
21949.6935202486	43.0363606
21949.5499287808	42.0174246
21949.4063391917	42.6736102
21949.2627514813	42.3297288
21949.1191656494	42.7352816
21948.9755816962	42.2084029
21948.8319996215	39.9130902
21948.6884194253	39.4879157
21948.5448411076	37.9748299
21948.4012646683	38.8347022
21948.2576901074	39.539968
21948.1141174249	35.3782137
21947.9705466207	34.675544
21947.8269776948	35.3307393
21947.6834106471	36.438243
21947.5398454777	38.0385328
21947.3962821864	39.1065965
21947.2527207733	39.4871532
21947.1091612382	38.9533805
21946.9656035813	40.523018
21946.8220478024	38.6769
21946.6784939014	40.0770822
21946.5349418785	40.0716786
21946.3913917334	39.3994182
21946.2478434662	38.816788
21946.1042970769	39.7448812
21945.9607525654	38.6183138
21945.8172099316	37.1078855
21945.6736691756	37.4458584
21945.5301302973	37.0530699
21945.3865932967	36.6453407
21945.2430581736	37.5014242
21945.0995249282	36.5791535
21944.9559935603	37.6210672
21944.8124640699	37.0520414
21944.668936457	36.5490869
21944.5254107216	36.8887049
21944.3818868635	36.1455735
21944.2383648828	36.8880027
21944.0948447795	37.4632092
21943.9513265534	37.5908656
21943.8078102046	37.5255211
21943.664295733	37.6961074
21943.5207831386	37.2131098
21943.3772724214	36.9581106
21943.2337635812	36.1059959
21943.0902566181	36.2069001
21942.9467515321	34.9495181
21942.8032483231	34.5550986
21942.659746991	34.3773268
21942.5162475358	34.4201448
21942.3727499576	34.0837746
21942.2292542562	34.7879423
21942.0857604315	34.5324365
21941.9422684837	34.4345513
21941.7987784126	33.8372898
21941.6552902183	33.4483526
21941.5118039006	33.2472383
21941.3683194595	32.588989
21941.224836895	32.3353972
21941.0813562071	32.8695187
21940.9378773956	32.5765219
21940.7944004607	32.3766751
21940.6509254022	33.2614591
21940.5074522202	33.0580408
21940.3639809145	32.9348677
21940.2205114851	34.0861327
21940.077043932	34.2111416
21939.9335782552	34.4047908
21939.7901144547	35.8229306
21939.6466525303	35.0195787
21939.5031924821	36.2881594
21939.3597343099	35.8908068
21939.2162780139	35.6181443
21939.0728235939	36.7404367
21938.9293710499	36.5092394
21938.7859203819	35.3988346
21938.6424715898	35.9238451
21938.4990246736	35.0038639
21938.3555796332	35.4338193
21938.2121364687	36.3986933
21938.06869518	35.8888077
21937.925255767	36.2452147
21937.7818182297	34.6268684
21937.6383825681	36.4910188
21937.4949487821	37.8444888
21937.3515168717	35.8877284
21937.2080868369	37.7564607
21937.0646586776	37.5029302
21936.9212323938	36.32517
21936.7778079855	36.4614831
21936.6343854526	38.3170741
21936.490964795	39.2964573
21936.3475460128	38.8875924
21936.2041291059	38.8691826
21936.0607140743	38.668576
21935.9173009179	38.6345578
21935.7738896367	39.276478
21935.6304802307	40.9512158
21935.4870726997	41.1365816
21935.3436670439	41.2717195
21935.2002632631	41.7689517
21935.0568613573	42.0330393
21934.9134613265	40.0960309
21934.7700631707	40.3491792
21934.6266668897	42.1827311
21934.4832724836	42.9068961
21934.3398799523	42.9526504
21934.1964892959	41.7710978
21934.0531005141	42.2133308
21933.9097136071	42.3668576
21933.7663285748	41.7574868
21933.6229454171	40.2963543
21933.479564134	40.9430653
21933.3361847255	41.0542103
21933.1928071916	41.6284289
21933.0494315321	39.0593051
21932.9060577471	38.1394705
21932.7626858365	39.4553979
21932.6193158003	41.6036845
21932.4759476384	39.2209574
21932.3325813509	39.0899169
21932.1892169376	40.145751
21932.0458543986	38.7592923
21931.9024937337	40.9075561
21931.7591349431	39.7352108
21931.6157780265	37.1598789
21931.4724229841	37.1637251
21931.3290698157	38.6014891
21931.1857185213	36.7717548
21931.042369101	37.4173939
21930.8990215545	38.8221955
21930.755675882	39.8569992
21930.6123320833	38.7564705
21930.4689901585	41.2505326
21930.3256501075	41.7377311
21930.1823119302	36.4401613
21930.0389756267	38.01582
21929.8956411968	37.4931591
21929.7523086406	39.5672033
21929.6089779581	40.9233035
21929.4656491491	41.3381583
21929.3223222136	41.1478297
21929.1789971516	39.885122
21929.0356739631	42.1099552
21928.8923526481	39.9641981
21928.7490332064	40.548763
21928.6057156381	39.6457739
21928.4623999431	40.1580674
21928.3190861214	39.8067764
21928.175774173	40.5803419
21928.0324640977	41.0789381
21927.8891558956	42.8397712
21927.7458495667	39.3024738
21927.6025451109	38.6934922
21927.4592425281	42.7676181
21927.3159418184	40.4958612
21927.1726429816	38.6311004
21927.0293460178	38.557077
21926.8860509269	40.1583798
21926.7427577089	40.183171
21926.5994663638	40.6091541
21926.4561768914	42.5832783
21926.3128892918	41.8298617
21926.169603565	44.0492301
21926.0263197108	42.6905425
21925.8830377293	40.0979991
21925.7397576205	39.0382471
21925.5964793842	39.1396119
21925.4532030204	39.651382
21925.3099285292	40.6447527
21925.1666559105	38.2494831
21925.0233851642	38.4072771
21924.8801162903	39.0864813
21924.7368492887	39.5090642
21924.5935841595	40.2791684
21924.4503209026	38.620785
21924.307059518	41.4147868
21924.1638000055	41.3729824
21924.0205423653	41.3413561
21923.8772865971	40.6667088
21923.7340327012	38.4438496
21923.5907806772	39.3201756
21923.4475305253	39.8027221
21923.3042822454	40.9242812
21923.1610358375	38.2679167
21923.0177913015	37.7693695
21922.8745486374	36.1818542
21922.7313078451	38.6502643
21922.5880689247	38.9013526
21922.444831876	38.2565192
21922.3015966991	39.0525026
21922.1583633939	37.3759466
21922.0151319603	38.567874
21921.8719023984	38.0713702
21921.7286747081	38.8355387
21921.5854488893	37.7373373
21921.4422249421	39.525074
21921.2990028663	39.2339404
21921.155782662	39.9430336
21921.0125643291	43.2216789
21920.8693478676	41.0688016
21920.7261332774	41.7978603
21920.5829205585	39.9734572
21920.4397097109	39.2127409
21920.2965007345	41.0223238
21920.1532936293	41.0906042
21920.0100883953	42.6697942
21919.8668850324	40.3092722
21919.7236835405	38.9753524
21919.5804839198	39.9305937
21919.43728617	38.8572029
21919.2940902912	38.5953576
21919.1508962833	39.3599239
21919.0077041463	42.2929128
21918.8645138802	38.420352
21918.7213254849	38.1074443
21918.5781389604	38.8322482
21918.4349543067	37.1696115
21918.2917715236	36.5909357
21918.1485906113	37.3971206
21918.0054115696	36.4687878
21917.8622343985	36.6172614
21917.7190590979	37.1947057
21917.5758856679	38.1183404
21917.4327141084	37.8239111
21917.2895444194	40.411007
21917.1463766007	41.108809
21917.0032106525	39.175668
21916.8600465746	40.2954958
21916.716884367	39.9178057
21916.5737240297	42.0054833
21916.4305655626	41.9123567
21916.2874089658	40.5789203
21916.1442542391	39.282969
21916.0011013825	42.7254536
21915.857950396	41.5741152
21915.7148012796	41.8255648
21915.5716540332	38.3022682
21915.4285086568	39.2134468
21915.2853651503	41.9864614
21915.1422235137	40.7884957
21914.999083747	41.0187148
21914.8559458502	40.3253299
21914.7128098231	37.4926532
21914.5696756658	37.8865781
21914.4265433783	39.0184261
21914.2834129604	42.0457531
21914.1402844121	37.7316569
21913.9971577335	42.3591021
21913.8540329245	41.0042454
21913.710909985	39.2607228
21913.567788915	39.4095092
21913.4246697145	46.2228411
21913.2815523834	41.5744853
21913.1384369217	39.5527903
21912.9953233294	45.3830871
21912.8522116064	41.8466259
21912.7091017527	42.1235181
21912.5659937682	41.2733535
21912.422887653	38.909411
21912.2797834069	41.3391407
21912.13668103	41.5999483
21911.9935805221	42.252588
21911.8504818834	43.2203354
21911.7073851136	45.0153589
21911.5642902129	42.3073209
21911.4211971811	39.9474977
21911.2781060182	41.868268
21911.1350167242	39.7843942
21910.9919292991	41.30197
21910.8488437428	40.3079362
21910.7057600552	43.3424298
21910.5626782364	42.9072001
21910.4195982863	40.1763405
21910.2765202048	39.4904911
21910.133443992	39.4972655
21909.9903696478	39.9753756
21909.8472971721	40.4595276
21909.7042265649	41.5456219
21909.5611578263	42.2097726
21909.418090956	39.130788
21909.2750259542	42.164404
21909.1319628207	40.5129141
21908.9889015556	41.1862058
21908.8458421588	44.9007704
21908.7027846302	42.8132649
21908.5597289699	41.3939161
21908.4166751777	40.808124
21908.2736232537	39.3172508
21908.1305731978	41.5409026
21907.98752501	38.3919081
21907.8444786903	38.5377701
21907.7014342385	38.5701175
21907.5583916547	37.2127037
21907.4153509388	39.2928762
21907.2723120909	38.433124
21907.1292751108	38.9106116
21906.9862399985	38.7233781
21906.843206754	39.9296555
21906.7001753772	39.0686581
21906.5571458682	38.7907468
21906.4141182268	38.0071744
21906.2710924531	39.8526711
21906.128068547	37.7769082
21905.9850465084	38.8827751
21905.8420263374	38.1932569
21905.6990080339	39.3302868
21905.5559915978	37.9053464
21905.4129770292	38.4659005
21905.2699643279	37.9643186
21905.126953494	38.2833535
21904.9839445273	36.9313708
21904.840937428	37.539046
21904.6979321959	38.3371165
21904.554928831	37.633991
21904.4119273333	37.7809
21904.2689277026	38.3316013
21904.1259299391	37.9595133
21903.9829340427	38.4628075
21903.8399400132	38.5507899
21903.6969478507	38.7819937
21903.5539575552	38.7514121
21903.4109691266	39.0042855
21903.2679825648	39.6224312
21903.1249978699	39.1484804
21902.9820150418	39.0912675
21902.8390340805	38.9647375
21902.6960549858	39.3107889
21902.5530777579	38.101164
21902.4101023966	37.3168128
21902.2671289019	36.573566
21902.1241572738	37.9088697
21901.9811875123	37.3507803
21901.9811875123	37.1415635
21901.8355237569	38.5984974
21901.689861939	38.4492512
21901.5442020585	39.3376646
21901.3985441156	38.3583867
21901.25288811	37.8341218
21901.1072340418	38.0855743
21900.9615819109	39.2935934
21900.8159317174	37.2759341
21900.670283461	37.1220374
21900.5246371419	36.9892742
21900.37899276	36.8117408
21900.2333503152	36.927525
21900.0877098075	38.9123477
21899.9420712368	38.1838824
21899.7964346032	37.9288584
21899.6507999066	36.4157469
21899.5051671469	36.6918145
21899.3595363241	37.0530092
21899.2139074381	37.7690654
21899.068280489	37.7840098
21898.9226554767	37.0471997
21898.7770324011	38.8390999
21898.6314112623	38.9525654
21898.4857920601	34.3615972
21898.3401747945	34.8402966
21898.1945594656	37.5244725
21898.0489460732	37.1372084
21897.9033346173	38.604996
21897.7577250979	37.2157221
21897.6121175149	38.4105298
21897.4665118683	35.9514627
21897.3209081581	35.8706152
21897.1753063843	35.3637522
21897.0297065467	35.5312264
21896.8841086453	33.4048088
21896.7385126802	35.2249594
21896.5929186512	37.4819043
21896.4473265584	36.2680913
21896.3017364016	35.7053011
21896.156148181	36.4790143
21896.0105618963	35.0201593
21895.8649775476	33.2522138
21895.7193951348	32.2626285
21895.573814658	31.4539892
21895.428236117	35.2279502
21895.2826595118	38.0410712
21895.1370848424	37.8728127
21894.9915121088	39.6562749
21894.8459413108	39.1536797
21894.7003724486	37.6170789
21894.5548055219	38.430077
21894.4092405309	40.2501606
21894.2636774754	39.5942368
21894.1181163554	41.2907785
21893.9725571709	42.5187864
21893.8269999218	40.2091478
21893.6814446081	43.5587632
21893.5358912298	41.652972
21893.3903397868	46.395227
21893.2447902791	42.5581553
21893.0992427066	40.6305305
21892.9536970694	42.7307171
21892.8081533672	42.1705455
21892.6626116003	38.185514
21892.5170717684	41.2677927
21892.3715338716	39.542378
21892.2259979097	38.5617515
21892.0804638829	38.3714913
21891.934931791	38.8246307
21891.789401634	38.9957678
21891.6438734118	42.5097942
21891.4983471244	40.78945
21891.3528227719	36.7997464
21891.2073003541	38.3932139
21891.0617798709	38.4569371
21890.9162613225	40.9126939
21890.7707447087	38.5181315
21890.6252300294	38.4828824
21890.4797172847	37.9235983
21890.3342064745	40.0755043
21890.1886975988	42.9137438
21890.0431906576	39.9327404
21889.8976856507	39.5880387
21889.7521825782	39.3674025
21889.6066814399	39.6785897
21889.461182236	38.8375116
21889.3156849663	38.083829
21889.1701896308	41.8727194
21889.0246962295	41.2239423
21888.8792047623	39.3185763
21888.7337152292	39.892161
21888.5882276301	40.6917553
21888.4427419651	39.1743199
21888.297258234	39.6166241
21888.1517764368	41.5663179
21888.0062965735	40.8750146
21887.8608186441	41.0742371
21887.7153426485	40.7322508
21887.5698685867	40.5184435
21887.4243964586	39.5334403
21887.2789262643	40.053297
21887.1334580036	40.020112
21886.9879916765	41.2535286
21886.8425272829	40.5716288
21886.697064823	39.5126661
21886.5516042965	39.0968907
21886.4061457035	41.0935444
21886.260689044	37.2399384
21886.1152343178	38.6558473
21885.969781525	37.9133436
21885.8243306655	39.4315043
21885.6788817393	40.2804331
21885.5334347463	39.4255022
21885.3879896865	38.9647464
21885.2425465599	40.4353479
21885.0971053664	37.0347335
21884.951666106	38.0212197
21884.8062287786	37.3443998
21884.6607933842	38.0517878
21884.5153599229	37.7208222
21884.3699283944	41.5169781
21884.2244987988	40.6112836
21884.0790711361	39.9596765
21883.9336454062	40.1362267
21883.788221609	42.168826
21883.6427997446	41.2803729
21883.4973798129	42.9519905
21883.3519618139	45.8311103
21883.2065457475	45.0482933
21883.0611316136	48.8826872
21882.9157194123	46.6646808
21882.7703091435	41.7376992
21882.6249008072	41.2529847
21882.4794944033	39.7012282
21882.3340899318	40.7246944
21882.1886873927	38.384062
21882.0432867858	44.530583
21881.8978881113	43.2835387
21881.7524913689	43.0804017
21881.6070965588	38.7641593
21881.4617036808	37.8629795
21881.316312735	37.2442891
21881.1709237212	39.127514
21881.0255366395	39.7085608
21880.8801514897	39.1460382
21880.734768272	39.8428505
21880.5893869862	40.2417251
21880.4440076322	39.6519878
21880.2986302101	40.5488304
21880.1532547198	40.4083454
21880.0078811613	39.985686
21879.8625095346	39.1598643
21879.7171398395	39.946088
21879.5717720761	39.6703667
21879.4264062443	39.8991439
21879.2810423441	39.8892565
21879.1356803754	40.0299825
21878.9903203382	39.1477407
21878.8449622325	40.4471639
21878.6996060583	40.0650219
21878.5542518154	39.6611531
21878.4088995038	40.0407131
21878.2635491236	40.4377961
21878.1182006747	40.5193311
21877.972854157	42.3373739
21877.8275095704	39.622073
21877.6821669151	48.3033919
21877.5368261908	46.0675243
21877.3914873977	46.710212
21877.2461505356	48.5735412
21877.1008156044	44.9025926
21876.9554826043	44.9490836
21876.8101515351	41.9781089
21876.6648223967	38.220412
21876.5194951892	42.222439
21876.3741699126	46.6415508
21876.2288465667	42.4830289
21876.0835251515	42.0877512
21875.938205667	40.4345932
21875.7928881132	40.7853036
21875.64757249	39.6037066
21875.5022587974	39.4612842
21875.3569470354	39.9628496
21875.2116372038	38.3687679
21875.0663293027	40.9422322
21874.921023332	37.9415811
21874.7757192917	41.1139127
21874.6304171818	39.1478954
21874.4851170022	41.8806552
21874.3398187528	43.3049591
21874.1945224337	42.3590378
21874.0492280448	42.7698984
21873.903935586	41.7870961
21873.7586450574	45.9584343
21873.6133564588	41.4548667
21873.4680697903	43.1474781
21873.3227850517	44.7110715
21873.1775022432	42.234387
21873.0322213646	42.0644435
21872.8869424158	43.6021473
21872.7416653969	39.8645068
21872.5963903078	39.8705669
21872.4511171485	37.5372235
21872.305845919	38.6145975
21872.1605766191	39.1904776
21872.0153092489	40.0156792
21871.8700438083	39.845311
21871.7247802973	40.2359257
21871.5795187158	38.1135893
21871.4342590638	39.2784953
21871.2890013413	39.5570838
21871.1437455482	41.907157
21870.9984916845	43.3075488
21870.8532397502	42.8840922
21870.7079897451	39.4389074
21870.5627416694	40.8855749
21870.4174955229	39.4254392
21870.2722513055	37.5352655
21870.1270090174	40.3416469
21869.9817686583	42.1728879
21869.8365302283	39.5184826
21869.6912937274	40.5958882
21869.5460591555	38.659829
21869.4008265125	41.4997709
21869.2555957985	38.892021
21869.1103670134	38.2844626
21868.9651401571	39.8877713
21868.8199152296	39.5133639
21868.6746922309	38.3583933
21868.5294711609	40.5168296
21868.3842520196	38.9136009
21868.239034807	41.9200866
21868.093819523	39.2813766
21867.9486061676	37.7106078
21867.8033947407	40.8282863
21867.6581852424	41.0316639
21867.5129776725	38.9189795
21867.367772031	38.8053298
21867.2225683179	40.0048423
21867.0773665332	40.3160631
21866.9321666768	39.5161128
21866.7869687486	39.7697061
21866.6417727487	40.6509308
21866.496578677	40.3851925
21866.3513865334	38.9575949
21866.206196318	41.8153808
21866.0610080306	39.7646509
21865.9158216713	40.7989704
21865.77063724	41.3781969
21865.6254547367	41.7725504
21865.4802741613	42.7349726
21865.3350955138	42.1060484
21865.1899187941	39.8177109
21865.0447440022	40.3619337
21864.8995711381	39.6051973
21864.7544002018	39.0394595
21864.6092311931	38.3586546
21864.4640641122	38.1861238
21864.3188989588	37.6626173
21864.173735733	44.0285038
21864.0285744348	40.7727108
21863.883415064	39.9991871
21863.7382576208	39.6555424
21863.5931021049	39.7630646
21863.4479485165	39.397969
21863.3027968554	38.8817449
21863.1576471216	39.8731324
21863.0124993151	41.6757736
21862.8673534358	37.335206
21862.7222094838	39.842037
21862.5770674589	38.5180246
21862.4319273611	39.7712496
21862.2867891904	44.1134104
21862.1416529467	41.2853503
21861.9965186301	42.3365854
21861.8513862404	39.9068081
21861.7062557777	39.4321724
21861.5611272418	38.0739144
21861.4160006328	38.3611767
21861.2708759506	40.145178
21861.1257531952	40.2557972
21860.9806323665	38.3142423
21860.8355134645	39.7705979
21860.6903964892	40.914119
21860.5452814405	37.7887449
21860.4001683184	39.2822004
21860.2550571229	37.5470147
21860.1099478538	38.7452139
21859.9648405112	43.2051758
21859.8197350951	42.8617836
21859.6746316053	42.1169029
21859.5295300419	40.6783441
21859.3844304049	39.0789647
21859.239332694	38.6472182
21859.0942369095	40.8282844
21858.9491430511	39.8449682
21858.8040511189	42.1718295
21858.6589611128	38.2228944
21858.5138730328	38.0527372
21858.3687868789	40.9656129
21858.223702651	42.2455395
21858.078620349	39.125773
21857.933539973	38.0287329
21857.7884615228	38.3245746
21857.6433849985	39.223231
21857.4983104001	42.3819916
21857.3532377274	44.5652581
21857.2081669805	40.6293712
21857.0630981592	40.7371809
21856.9180312636	39.4159675
21856.7729662937	41.3173213
21856.6279032493	42.2021901
21856.4828421305	40.758283
21856.3377829372	37.9563081
21856.1927256694	38.2780244
21856.047670327	39.8734853
21855.90261691	40.7999101
21855.7575654183	39.0929388
21855.612515852	36.780911
21855.467468211	36.9750676
21855.3224224952	38.6524491
21855.1773787046	40.9389263
21855.0323368392	38.3808692
21854.8872968989	37.7291204
21854.7422588836	37.2429427
21854.5972227935	38.2866825
21854.4521886283	38.9204594
21854.3071563882	38.0446331
21854.1621260729	38.5263959
21854.0170976826	38.9724675
21853.8720712171	38.4120274
21853.7270466765	38.8286226
21853.5820240606	39.2662879
21853.4370033694	34.7051798
21853.291984603	39.2503689
21853.1469677613	37.6154573
21853.0019528441	35.0193888
21852.8569398516	35.9975755
21852.7119287836	38.9816522
21852.5669196401	37.6862572
21852.4219124211	39.2506294
21852.2769071266	40.4380047
21852.1319037564	42.7758298
21851.9869023106	38.0611751
21851.8419027892	38.066216
21851.696905192	39.3309288
21851.551909519	38.3065105
21851.4069157703	38.5136235
21851.2619239457	39.9665691
21851.1169340453	37.1206615
21850.971946069	38.4380641
21850.8269600167	38.2707498
21850.6819758884	42.055986
21850.5369936841	39.8759593
21850.3920134038	41.5085854
21850.2470350473	43.4998092
21850.1020586147	37.2669383
21849.957084106	39.2517899
21849.812111521	36.9895844
21849.6671408598	37.9181712
21849.5221721223	37.0077169
21849.3772053084	34.564163
21849.2322404182	33.1202652
21849.0872774516	34.0457055
21848.9423164086	36.3480918
21848.797357289	36.5465188
21848.652400093	36.3036249
21848.5074448204	37.3399338
21848.3624914711	37.9105723
21848.2175400453	37.2576348
21848.0725905428	36.9798902
21847.9276429636	35.8549778
21847.7826973076	31.9455062
21847.6377535748	34.1362643
21847.4928117652	32.9692664
21847.3478718788	34.9864114
21847.2029339154	34.1361325
21847.0579978751	37.2291342
21846.9130637578	39.4250258
21846.7681315635	38.7654501
21846.6232012922	39.0825864
21846.4782729438	39.561901
21846.3333465182	41.2478705
21846.1884220154	39.4694523
21846.0434994355	39.7234439
21845.8985787783	39.1874525
21845.7536600438	39.2656692
21845.608743232	43.7065781
21845.4638283428	38.8070481
21845.3189153762	37.4467791
21845.1740043322	39.4997969
21845.0290952108	39.7568731
21844.8841880118	38.9200798
21844.7392827352	38.7034644
21844.5943793811	38.8867715
21844.4494779493	38.6250981
21844.3045784398	38.3612826
21844.1596808527	38.1983354
21844.0147851878	41.2654682
21843.8698914451	41.9089534
21843.7249996246	40.1811843
21843.5801097263	39.5529717
21843.43522175	40.8788013
21843.2903356959	42.4045422
21843.1454515637	39.1055924
21843.0005693535	37.8238581
21842.8556890653	37.5461688
21842.710810699	39.4810836
21842.5659342546	37.5661333
21842.421059732	38.686783
21842.2761871312	38.9427511
21842.1313164521	40.5756037
21841.9864476948	41.1274319
21841.8415808592	38.9651976
21841.6967159452	40.1631525
21841.5518529528	39.3609564
21841.406991882	37.8166416
21841.2621327327	39.0824266
21841.1172755049	39.630486
21840.9724201985	38.4313456
21840.8275668136	41.3765712
21840.68271535	40.5014996
21840.5378658078	40.221685
21840.3930181869	37.008707
21840.2481724872	39.9691433
21840.1033287088	39.8087117
21839.9584868515	39.316386
21839.8136469154	37.5222721
21839.6688089004	39.870014
21839.5239728065	38.9637642
21839.3791386336	39.5124499
21839.2343063817	38.9794153
21839.0894760508	38.6548657
21838.9446476407	38.1115207
21838.7998211516	39.1256745
21838.6549965833	39.1643645
21838.5101739358	37.2391708
21838.365353209	38.5246669
21838.220534403	37.5116213
21838.0757175177	39.0883912
21837.930902553	37.1204079
21837.786089509	37.3814133
21837.6412783855	35.3435242
21837.4964691825	36.9346513
21837.3516619001	39.7457719
21837.2068565381	40.0148421
21837.0620530965	41.3801822
21836.9172515753	38.4145248
21836.7724519745	38.5083705
21836.627654294	39.8297816
21836.4828585337	38.1808469
21836.3380646936	38.5417635
21836.1932727738	39.8566782
21836.0484827741	39.5616658
21835.9036946945	39.5680586
21835.758908535	36.2437261
21835.6141242955	37.3601207
21835.4693419761	37.2439103
21835.3245615766	36.6964993
21835.179783097	39.4676665
21835.0350065373	38.9012313
21834.8902318975	38.3381565
21834.7454591774	35.8785486
21834.6006883772	39.6540379
21834.4559194967	39.3935429
21834.3111525358	38.8002008
21834.1663874946	40.5482222
21834.0216243731	37.05031
21833.8768631711	40.150627
21833.7321038887	37.7693688
21833.5873465258	38.5954251
21833.4425910823	39.5682071
21833.2978375583	37.8872939
21833.1530859536	38.7746575
21833.0083362683	36.5878471
21832.8635885023	41.5549616
21832.7188426556	40.6334566
21832.5740987282	40.511369
21832.4293567199	37.3373728
21832.2846166308	37.555221
21832.1398784608	37.5641107
21831.9951422099	41.6736975
21831.8504078781	37.6410834
21831.7056754652	41.031062
21831.5609449713	38.5635678
21831.4162163964	44.680472
21831.2714897403	39.8565203
21831.1267650032	38.9359556
21830.9820421848	37.4287421
21830.8373212852	38.6494644
21830.6926023043	41.6571411
21830.5478852422	38.5728217
21830.4031700987	36.912059
21830.2584568738	37.4490615
21830.1137455675	36.96005
21829.9690361798	36.9689399
21829.8243287106	40.3874264
21829.6796231599	37.8471687
21829.5349195276	40.5700289
21829.3902178137	38.0450043


==> Figures/2D_spectra/11p_Bv5_Eblue_recoil_size.dat <==
22618.7541137859	57.7364847
22618.5994966617	60.9069796
22618.4448816513	59.5362356
22618.2902687548	59.598294
22618.135657972	56.1156993
22617.9810493029	55.4118482
22617.8264427475	60.112177
22617.6718383057	58.153125
22617.5172359776	60.538203
22617.3626357629	61.7365475
22617.2080376618	63.3855708
22617.0534416741	62.3371097
22616.8988477998	59.2749358
22616.7442560389	63.4186044
22616.5896663913	59.5770703
22616.4350788571	62.2099923
22616.280493436	58.2328726
22616.1259101281	53.7584976
22615.9713289334	56.4744168
22615.8167498519	57.2821984
22615.6621728833	59.0644862
22615.5075980278	56.3187274
22615.3530252853	50.2386238
22615.1984546557	46.1329054
22615.043886139	39.9419189
22614.8893197352	42.9467912
22614.7347554442	41.386383
22614.5801932659	40.3201341
22614.4256332003	34.9239026
22614.2710752475	35.7248197
22614.1165194072	31.6490929
22613.9619656796	32.890561
22613.8074140645	33.1917432
22613.6528645619	33.8290308
22613.4983171718	39.1273742
22613.343771894	38.829089
22613.1892287287	39.2754108
22613.0346876757	34.6470306
22612.8801487349	41.7751143
22612.7256119064	38.3088174
22612.5710771902	38.0377221
22612.416544586	37.1089489
22612.262014094	39.3996454
22612.1074857141	37.2182224
22611.9529594462	43.142518
22611.7984352902	38.8412379
22611.6439132462	50.2891283
22611.4893933141	44.7315384
22611.3348754939	42.632714
22611.1803597855	39.5382062
22611.0258461888	42.7075982
22610.8713347039	48.1903725
22610.7168253306	46.1070346
22610.562318069	42.2062476
22610.407812919	41.5918659
22610.2533098805	42.8223179
22610.0988089535	42.4213352
22609.944310138	44.4145729
22609.789813434	40.6597655
22609.6353188413	37.2754971
22609.4808263599	36.2774054
22609.3263359898	36.4929198
22609.171847731	35.6892544
22609.0173615834	37.6102937
22608.8628775469	41.9063184
22608.7083956216	40.7681024
22608.5539158073	40.7876408
22608.399438104	41.1877936
22608.2449625118	40.4348427
22608.0904890305	37.8506658
22607.9360176601	37.9359861
22607.7815484005	37.9887049
22607.6270812518	33.859671
22607.4726162139	33.8760249
22607.3181532866	35.5857869
22607.1636924701	34.6246031
22607.0092337642	36.007185
22606.8547771689	36.2348462
22606.7003226842	36.8691171
22606.5458703099	35.8091512
22606.3914200462	37.0471211
22606.2369718928	39.224884
22606.0825258499	35.9306935
22605.9280819173	37.9615107
22605.7736400949	37.5776402
22605.6192003829	34.5322154
22605.464762781	34.2027296
22605.3103272893	33.7039012
22605.1558939078	36.4784891
22605.0014626363	33.712549
22604.8470334748	36.4287692
22604.6926064234	36.5049837
22604.5381814819	37.211022
22604.3837586503	36.6523066
22604.2293379285	37.1398296
22604.0749193166	36.4298652
22603.9205028145	36.4010953
22603.7660884221	38.7596055
22603.6116761394	36.9180669
22603.4572659663	37.7762928
22603.3028579028	36.0180404
22603.1484519489	37.0079298
22602.9940481046	33.5984388
22602.8396463697	30.1631113
22602.6852467442	32.0967823
22602.5308492281	44.726603
22602.3764538214	42.8008177
22602.2220605239	45.7435959
22602.0676693357	36.5613338
22601.9132802568	42.2155522
22601.758893287	38.1114407
22601.6045084263	43.3167108
22601.4501256747	37.3288925
22601.2957450322	42.6723226
22601.1413664987	51.7904129
22600.9869900741	47.9461428
22600.8326157584	53.2663656
22600.6782435516	43.0199322
22600.5238734536	45.6701037
22600.3695054644	44.3734238
22600.215139584	45.1809935
22600.0607758122	44.1648967
22599.9064141491	42.2975033
22599.7520545946	43.4495633
22599.5976971487	44.864271
22599.4433418113	44.1468034
22599.2889885824	46.789295
22599.1346374619	47.6063986
22598.9802884498	43.2663575
22598.8259415461	41.676251
22598.6715967507	44.9300913
22598.5172540635	47.2512969
22598.3629134846	44.9963724
22598.2085750138	46.9521833
22598.0542386512	47.3917647
22597.8999043967	46.9144789
22597.7455722502	52.7345207
22597.5912422117	45.2996363
22597.4369142812	47.0061788
22597.2825884586	43.1208126
22597.1282647438	43.2198097
22596.9739431369	43.6967427
22596.8196236378	44.2874942
22596.6653062465	40.7134924
22596.5109909628	42.8211075
22596.3566777868	38.7989989
22596.2023667185	39.7938628
22596.0480577577	37.8666908
22595.8937509044	40.0716497
22595.7394461586	36.9975337
22595.5851435203	36.0499694
22595.4308429893	30.4011679
22595.2765445657	28.5723443
22595.1222482495	27.972956
22594.9679540405	30.7715488
22594.8136619387	35.4207306
22594.6593719441	35.7939002
22594.5050840567	34.9483266
22594.3507982764	36.5785804
22594.1965146031	37.1797179
22594.0422330368	38.9182895
22593.8879535775	40.8465373
22593.7336762251	42.0180828
22593.5794009796	40.670012
22593.425127841	39.4187361
22593.2708568091	40.6558695
22593.116587884	41.352373
22592.9623210656	44.1880426
22592.8080563539	46.5011843
22592.6537937488	44.6653075
22592.4995332503	40.9734616
22592.3452748583	39.2389537
22592.1910185728	37.8152653
22592.0367643937	37.1329014
22591.8825123211	32.3532154
22591.7282623548	34.5112095
22591.5740144949	33.1715282
22591.4197687412	35.1435876
22591.2655250938	36.1124586
22591.1112835526	34.1892672
22590.9570441175	35.9585243
22590.8028067885	35.5417072
22590.6485715656	38.2354781
22590.4943384487	33.2753006
22590.3401074378	37.8727075
22590.1858785328	38.7594774
22590.0316517337	39.6680754
22589.8774270405	39.2210018
22589.723204453	41.3071543
22589.5689839713	37.421177
22589.4147655954	36.5049483
22589.2605493251	34.930489
22589.1063351604	33.0902821
22588.9521231013	33.8439598
22588.7979131478	32.8525592
22588.6437052998	35.0708586
22588.4894995572	37.8601471
22588.3352959201	39.4686588
22588.1810943883	38.8574357
22588.0268949619	38.600718
22587.8726976407	42.8372789
22587.7185024248	45.6776397
22587.5643093141	52.3767818
22587.4101183086	49.5246573
22587.2559294081	46.2592449
22587.1017426127	45.4168073
22586.9475579224	46.9821099
22586.7933753371	50.5838402
22586.6391948566	49.8641637
22586.4850164811	58.0587435
22586.3308402105	51.2996175
22586.1766660446	55.8734517
22586.0224939835	54.1406455
22585.8683240272	54.6968883
22585.7141561755	51.7003822
22585.5599904285	51.0476536
22585.4058267861	52.3294502
22585.2516652482	52.7536575
22585.0975058148	55.9236927
22584.943348486	51.6641977
22584.7891932615	51.7217917
22584.6350401414	50.4042944
22584.4808891256	57.767721
22584.3267402142	51.0222286
22584.172593407	55.8186135
22584.018448704	45.7592753
22583.8643061052	47.7815211
22583.7101656105	46.7516735
22583.5560272198	51.0257534
22583.4018909333	49.3086101
22583.2477567507	54.8359466
22583.093624672	52.8690122
22582.9394946973	45.532077
22582.7853668264	48.5144318
22582.6312410594	42.8106119
22582.4771173961	52.9154526
22582.3229958366	44.8757246
22582.1688763807	50.5836233
22582.0147590286	42.338803
22581.86064378	42.6014051
22581.706530635	47.6510203
22581.5524195934	51.0325447
22581.3983106554	51.9266198
22581.2442038208	49.9784356
22581.0900990896	47.3958681
22580.9359964618	51.0465292
22580.7818959372	49.0579197
22580.627797516	46.5078407
22580.4737011979	42.8723103
22580.319606983	43.1990513
22580.1655148712	42.9968271
22580.0114248626	43.7930925
22579.857336957	43.8650556
22579.7032511543	43.0268875
22579.5491674547	41.2576411
22579.3950858579	44.5938671
22579.2410063641	49.2642829
22579.086928973	47.3727896
22578.9328536848	45.0012126
22578.7787804993	47.6785193
22578.6247094165	47.4441426
22578.4706404363	45.7978748
22578.3165735588	52.0711666
22578.1625087839	50.5197703
22578.0084461114	46.603387
22577.8543855415	47.6386243
22577.700327074	42.4456332
22577.5462707089	44.6469057
22577.3922164462	47.60861
22577.2381642858	44.9695668
22577.0841142276	41.3514554
22576.9300662717	47.2118024
22576.776020418	47.0536108
22576.6219766664	42.1652172
22576.4679350169	48.3329647
22576.3138954695	46.9368835
22576.1598580241	43.9880933
22576.0058226806	45.373318
22575.8517894391	43.4308851
22575.6977582995	45.8149087
22575.5437292617	41.5281293
22575.3897023257	47.2589492
22575.2356774914	48.3889682
22575.0816547589	44.5800717
22574.927634128	45.8420849
22574.7736155988	47.9551215
22574.6195991711	45.356397
22574.465584845	42.4098247
22574.3115726204	42.8952981
22574.1575624973	47.4911565
22574.0035544755	43.6312763
22573.8495485551	40.823453
22573.6955447361	39.6305832
22573.5415430183	41.4787149
22573.3875434018	44.9325617
22573.2335458864	47.1414617
22573.0795504723	40.9892435
22572.9255571592	40.821727
22572.7715659472	36.7972403
22572.6175768362	36.0433583
22572.4635898262	39.4277901
22572.3096049171	38.9449085
22572.155622109	43.969579
22572.0016414017	40.2601172
22571.8476627951	37.6064527
22571.6936862894	36.3602625
22571.5397118844	34.9887842
22571.3857395801	39.1547
22571.2317693764	42.8071965
22571.0778012732	43.8137978
22570.9238352707	44.7588261
22570.7698713687	40.989182
22570.6159095671	41.2066847
22570.4619498659	37.2008851
22570.3079922651	42.5882546
22570.1540367647	42.0769183
22570.0000833646	41.6930488
22569.8461320647	45.7669065
22569.692182865	41.132963
22569.5382357654	39.1781659
22569.384290766	45.6886339
22569.2303478667	43.7341141
22569.0764070674	45.8689957
22568.9224683681	44.8884552
22568.7685317688	42.7768051
22568.6145972693	42.3181394
22568.4606648698	47.6180633
22568.30673457	50.6675537
22568.15280637	45.2539741
22567.9988802698	43.0360625
22567.8449562692	42.0498258
22567.6910343683	45.6973805
22567.537114567	56.721698
22567.3831968653	49.2372324
22567.2292812631	49.765163
22567.0753677603	52.2699695
22566.921456357	51.2390783
22566.7675470531	52.3369401
22566.6136398486	49.753461
22566.4597347433	49.3562545
22566.3058317373	44.8153519
22566.1519308305	40.9245235
22565.9980320229	40.6563426
22565.8441353145	43.8166508
22565.6902407051	46.5031882
22565.5363481947	47.7204385
22565.3824577834	46.1184336
22565.2285694711	40.882222
22565.0746832576	43.6012204
22564.920799143	44.705287
22564.7669171273	43.6888017
22564.6130372104	42.45546
22564.4591593922	41.1771947
22564.3052836727	40.8376876
22564.1514100518	42.3936649
22563.9975385296	39.2984022
22563.843669106	31.4606835
22563.6898017809	41.0533154
22563.5359365542	39.7425159
22563.3820734261	41.1240998
22563.2282123963	37.1216339
22563.0743534649	38.8300753
22562.9204966318	41.1795433
22562.766641897	35.5657808
22562.6127892604	35.7583056
22562.458938722	34.359669
22562.3050902817	36.4735584
22562.1512439396	35.3175533
22561.9973996955	31.0332002
22561.8435575494	32.7311099
22561.6897175013	34.1802741
22561.5358795512	32.1830544
22561.3820436989	37.7386044
22561.2282099445	41.4720911
22561.0743782878	48.2643968
22560.920548729	44.7456141
22560.7667212678	49.4854113
22560.6128959043	47.9479353
22560.4590726385	45.3915786
22560.3052514702	41.499434
22560.1514323995	38.4137893
22559.9976154263	34.7579237
22559.8438005505	40.1707085
22559.6899877722	35.4464748
22559.5361770912	35.491764
22559.3823685076	32.5801059
22559.2285620213	36.0307505
22559.0747576322	33.7501341
22558.9209553403	33.3689407
22558.7671551455	32.1155913
22558.6133570479	30.8131488
22558.4595610474	31.1815209
22558.3057671438	30.8883692
22558.1519753373	30.6058955
22557.9981856277	29.1296012
22557.844398015	28.5616569
22557.6906124992	29.1411831
22557.5368290802	29.1493771
22557.383047758	29.417598
22557.2292685325	32.0945476
22557.0754914036	32.3133738
22556.9217163715	32.7576512
22556.7679434359	32.1267972
22556.6141725969	29.8426819
22556.4604038544	33.5254933
22556.3066372083	37.8242698
22556.1528726587	39.7500227
22555.9991102055	39.2804523
22555.8453498487	39.2131011
22555.6915915881	38.8271134
22555.5378354238	38.4444545
22555.3840813557	38.3105685
22555.2303293838	34.1797366
22555.076579508	37.0812353
22554.9228317283	34.7388879
22554.7690860446	35.1007217
22554.615342457	36.4717219
22554.4616009653	36.4878007
22554.3078615695	35.4848204
22554.1541242696	35.7305736
22554.0003890655	38.3436525
22553.8466559572	42.828389
22553.6929249447	42.4804334
22553.5391960278	45.9858587
22553.3854692067	41.9284985
22553.2317444811	43.5747233
22553.0780218511	41.3144112
22552.9243013166	48.2817792
22552.7705828776	55.6793825
22552.6168665341	54.1452734
22552.463152286	51.9279766
22552.3094401332	45.7988071
22552.1557300757	44.6840501
22552.0020221135	42.585483
22551.8483162466	42.8830165
22551.6946124748	44.8316534
22551.5409107982	45.2621476
22551.3872112167	48.1414334
22551.2335137302	49.9997851
22551.0798183387	52.087738
22550.9261250423	55.385478
22550.7724338407	58.104638
22550.618744734	59.287131
22550.4650577222	56.2531213
22550.3113728052	53.3231643
22550.157689983	51.3315248
22550.0040092554	56.0708873
22549.8503306225	52.0757125
22549.6966540843	58.8961747
22549.5429796407	49.6951681
22549.3893072916	56.8003376
22549.235637037	58.4961049
22549.0819688768	59.3942852
22548.9283028111	53.8388669
22548.7746388397	59.5096528
22548.6209769627	59.1948065
22548.46731718	58.9035258
22548.3136594915	57.3509965
22548.1600038972	55.7208898
22548.0063503971	60.2842077
22547.852698991	59.1397348
22547.6990496791	55.9465884
22547.5454024612	49.4331463
22547.3917573373	60.6850708
22547.2381143073	55.171385
22547.0844733712	57.2898975
22546.930834529	60.2584193
22546.7771977806	59.4740363
22546.623563126	65.2000747
22546.4699305651	68.312864
22546.3163000979	67.4718028
22546.1626717244	59.2644973
22546.0090454444	61.2426909
22545.855421258	59.077584
22545.7017991651	60.5053738
22545.5481791657	58.3936236
22545.3945612598	56.9813498
22545.2409454472	59.0357632
22545.0873317279	59.9138521
22544.933720102	54.1993429
22544.7801105693	52.7270632
22544.6265031299	50.6782612
22544.4728977836	52.8305071
22544.3192945305	50.5081193
22544.1656933704	51.3344601
22544.0120943034	51.6153579
22543.8584973294	50.4588732
22543.7049024483	48.8181531
22543.5513096602	44.0828915
22543.397718965	45.8557819
22543.2441303625	55.0855115
22543.0905438529	54.2660823
22542.936959436	55.6022127
22542.7833771119	52.5392779
22542.6297968803	51.9170587
22542.4762187414	52.2390858
22542.3226426951	51.9517954
22542.1690687413	53.7656667
22542.01549688	57.1902405
22541.8619271112	52.7777224
22541.7083594348	47.8773887
22541.7083594348	47.5651272
22541.5485134683	46.1629693
22541.3886697688	45.5364871
22541.2288283362	48.7881289
22541.0689891705	45.8692816
22540.9091522716	42.2316204
22540.7493176394	42.0607918
22540.589485274	41.1641879
22540.4296551753	39.5861368
22540.2698273431	44.0031576
22540.1100017776	37.5206036
22539.9501784785	38.7860742
22539.7903574459	39.4912127
22539.6305386798	36.5156368
22539.4707221801	35.1272302
22539.3109079466	36.8031213
22539.1510959795	34.170361
22538.9912862786	33.9600212
22538.8314788438	38.7523092
22538.6716736753	37.8636816
22538.5118707728	34.3283312
22538.3520701363	31.9129912
22538.1922717658	33.330074
22538.0324756613	34.9283424
22537.8726818227	33.1914241
22537.7128902499	33.2234079
22537.553100943	35.7515174
22537.3933139018	35.1018081
22537.2335291262	35.956106
22537.0737466164	33.4358556
22536.9139663721	35.0043003
22536.7541883935	37.3284964
22536.5944126803	36.4915774
22536.4346392326	33.332733
22536.2748680503	33.3533306
22536.1150991333	37.3101335
22535.9553324817	34.2653974
22535.7955680954	32.7845771
22535.6358059743	36.9290107
22535.4760461183	37.135344
22535.3162885275	39.4571564
22535.1565332018	40.9461456
22534.9967801411	35.2514936
22534.8370293453	32.5248213
22534.6772808145	34.194494
22534.5175345486	32.0711492
22534.3577905476	31.1777147
22534.1980488113	39.3005133
22534.0383093398	41.6247963
22533.8785721329	43.849083
22533.7188371907	41.8316905
22533.5591045131	41.3658516
22533.3993741	36.7545515
22533.2396459515	42.1106006
22533.0799200674	49.439283
22532.9201964477	44.9905621
22532.7604750923	42.9988345
22532.6007560013	46.2668629
22532.4410391745	42.941806
22532.2813246119	41.6832439
22532.1216123135	41.5926445
22531.9619022793	46.713182
22531.802194509	45.2877145
22531.6424890028	50.8887839
22531.4827857606	53.0462531
22531.3230847823	54.1062206
22531.1633860678	50.8824221
22531.0036896172	52.7859782
22530.8439954304	54.4764691
22530.6843035073	48.753982
22530.5246138479	50.6523361
22530.3649264521	51.4200697
22530.2052413199	53.6209288
22530.0455584512	50.3398407
22529.885877846	51.729152
22529.7261995043	52.6615872
22529.566523426	59.8741302
22529.406849611	55.8417129
22529.2471780593	60.2758312
22529.0875087708	56.9032784
22528.9278417456	60.4601838
22528.7681769835	54.8705791
22528.6085144845	57.3763617
22528.4488542485	55.8378818
22528.2891962756	51.3481195
22528.1295405656	48.4575103
22527.9698871186	47.8343282
22527.8102359344	46.537749
22527.650587013	39.6216908
22527.4909403544	31.6756454
22527.3312959585	27.8478061
22527.1716538253	26.5389544
22527.0120139547	26.3376247
22526.8523763466	23.309335
22526.6927410011	22.3180437
22526.5331079181	22.4128918
22526.3734770975	22.7200769
22526.2138485393	21.7355273
22526.0542222435	20.1897211
22525.8945982099	18.8518069
22525.7349764385	21.50539
22525.5753569294	22.5922395
22525.4157396824	21.8681428
22525.2561246974	23.1790239
22525.0965119746	25.4986365
22524.9369015137	25.332641
22524.7772933148	27.8331041
22524.6176873777	28.4259265
22524.4580837026	29.6732245
22524.2984822892	26.6857101
22524.1388831376	26.0705611
22523.9792862477	26.1321935
22523.8196916195	31.7807439
22523.6600992528	31.1857515
22523.5005091478	29.8109038
22523.3409213042	29.4216304
22523.1813357222	30.2013904
22523.0217524015	32.1153589
22522.8621713422	30.9967654
22522.7025925443	29.5259187
22522.5430160076	30.3642725
22522.3834417322	29.1840663
22522.2238697179	31.5177342
22522.0642999648	31.1631067
22521.9047324727	34.8941264
22521.7451672417	36.2824054
22521.5856042717	44.3530055
22521.4260435626	40.6595642
22521.2664851144	42.045222
22521.106928927	42.999815
22520.9473750005	43.2033693
22520.7878233347	44.916148
22520.6282739296	42.508549
22520.4687267851	42.5342865
22520.3091819013	48.1705399
22520.149639278	46.4336658
22519.9900989152	42.1874062
22519.8305608129	38.8840402
22519.671024971	41.0479151
22519.5114913894	42.675092
22519.3519600682	39.1711207
22519.1924310072	45.3878252
22519.0329042065	42.7658082
22518.8733796659	46.0095866
22518.7138573854	46.0419088
22518.5543373651	49.1776034
22518.3948196047	45.8490258
22518.2353041044	47.2686645
22518.0757908639	47.0268842
22517.9162798834	44.6174896
22517.7567711626	45.0093839
22517.5972647017	49.3622766
22517.4377605005	53.0457406
22517.278258559	48.1610431
22517.1187588772	48.6121458
22516.9592614549	42.5983992
22516.7997662922	45.2382195
22516.640273389	45.6404853
22516.4807827452	45.4399349
22516.3212943609	44.2598592
22516.1618082358	37.8092593
22516.0023243702	36.3828836
22515.8428427637	34.0986538
22515.6833634165	35.8478442
22515.5238863284	34.4164296
22515.3644114995	35.2883636
22515.2049389296	35.8465795
22515.0454686187	34.2636717
22514.8860005668	34.8015284
22514.7265347739	34.3833549
22514.5670712398	38.0286042
22514.4076099645	36.1307636
22514.248150948	35.0247846
22514.0886941903	31.2090556
22513.9292396912	30.916104
22513.7697874508	28.9057076
22513.6103374689	30.0997098
22513.4508897456	30.6913186
22513.2914442808	31.4606437
22513.1320010744	31.5134734
22512.9725601264	28.2301648
22512.8131214368	27.3195089
22512.6536850055	28.0808892
22512.4942508324	27.9845706
22512.3348189175	28.2226363
22512.1753892608	29.638087
22512.0159618622	29.1649619
22511.8565367216	26.782249
22511.6971138391	25.7853651
22511.5376932145	28.5242202
22511.3782748478	29.6297427
22511.218858739	27.975598
22511.059444888	24.8591646
22510.9000332948	24.306424
22510.7406239594	26.4105406
22510.5812168816	31.0220106
22510.4218120614	35.4156259
22510.2624094988	37.8001664
22510.1030091937	42.9937548
22509.9436111461	43.0642505
22509.784215356	43.5560384
22509.6248218232	48.9674368
22509.4654305478	54.4770338
22509.3060415297	53.7908084
22509.1466547688	53.6474382
22508.9872702651	54.3665496
22508.8278880185	61.4846612
22508.6685080291	55.8386193
22508.5091302967	57.686553
22508.3497548213	51.1363376
22508.1903816029	51.3275621
22508.0310106414	54.6173175
22507.8716419367	51.29135
22507.7122754889	55.0239528
22507.5529112978	55.2099379
22507.3935493635	57.2789407
22507.2341896858	58.778714
22507.0748322647	57.7529019
22506.9154771002	56.865198
22506.7561241922	52.8237381
22506.5967735407	51.4636134
22506.4374251456	50.9840206
22506.278079007	51.8764498
22506.1187351246	53.0721421
22505.9593934985	52.7120931
22505.8000541287	53.2802769
22505.6407170151	57.463642
22505.4813821576	54.542078
22505.3220495562	52.6192069
22505.1627192108	47.6059631
22505.0033911214	46.6462967
22504.844065288	46.7409784
22504.6847417105	39.5309822
22504.5254203888	41.3552516
22504.366101323	41.4081974
22504.2067845129	42.4962277
22504.0474699585	41.1768356
22503.8881576598	44.2584884
22503.7288476167	42.3692156
22503.5695398292	42.0415995
22503.4102342971	38.6984635
22503.2509310206	37.3812856
22503.0916299995	38.3972611
22502.9323312337	36.4194973
22502.7730347233	33.8413975
22502.6137404681	33.7690133
22502.4544484682	34.6071979
22502.2951587235	35.9402591
22502.1358712339	40.5278614
22501.9765859994	41.2150995
22501.8173030199	43.5729123
22501.6580222955	47.6028722
22501.4987438259	47.1149057
22501.3394676113	44.6432208
22501.1801936515	39.2591915
22501.0209219465	39.0563275
22500.8616524963	37.3768525
22500.7023853008	40.9480379
22500.5431203599	43.2614541
22500.3838576736	52.8410859
22500.2245972419	52.9013578
22500.0653390647	46.5245696
22499.906083142	45.6322124
22499.7468294737	44.7246434
22499.5875780598	41.4015568
22499.4283289002	43.141428
22499.2690819948	47.7965409
22499.1098373437	45.2835477
22498.9505949468	40.5393158
22498.791354804	37.919371
22498.6321169152	39.1104151
22498.4728812806	39.8600042
22498.3136478998	34.1427475
22498.1544167731	33.1940988
22497.9951879002	32.1865465
22497.8359612812	32.0207771
22497.6767369159	33.9405755
22497.5175148045	34.2623604
22497.3582949467	32.2395266
22497.1990773425	35.1750389
22497.039861992	36.2709834
22496.880648895	34.6536829
22496.7214380516	31.5126758
22496.5622294615	32.3904956
22496.4030231249	32.9444153
22496.2438190417	35.3893641
22496.0846172118	31.6213161
22495.9254176352	33.020736
22495.7662203117	34.4124156
22495.6070252415	33.962351
22495.4478324244	36.3773767
22495.2886418603	35.8704884
22495.1294535493	31.9345888
22494.9702674913	40.6790746
22494.8110836861	34.9391042
22494.6519021339	33.6322083
22494.4927228346	33.4192523
22494.333545788	40.6485766
22494.1743709941	44.7220845
22494.015198453	37.8354757
22493.8560281645	38.382765
22493.6968601286	39.5121437
22493.5376943452	46.7008462
22493.3785308144	50.6878616
22493.219369536	50.5510759
22493.06021051	47.7454096
22492.9010537364	48.3918298
22492.741899215	56.1149917
22492.582746946	55.044122
22492.4235969292	59.4841214
22492.2644491645	47.8589317
22492.105303652	48.1145321
22491.9461603915	52.3731378
22491.7870193831	44.6951201
22491.6278806266	45.3637828
22491.4687441221	48.1105775
22491.3096098694	45.8697128
22491.1504778686	46.4209492
22490.9913481196	41.2486684
22490.8322206223	46.5587317
22490.6730953767	40.4888351
22490.5139723827	35.2291215
22490.3548516404	38.0531335
22490.1957331495	31.5955769
22490.0366169102	32.8570202
22489.8775029224	31.0791242
22489.7183911859	33.2401958
22489.5592817008	29.7343116
22489.400174467	33.287211
22489.2410694845	41.8355747
22489.0819667532	46.8762098
22488.922866273	47.3106976
22488.763768044	46.6908715
22488.604672066	43.2874856
22488.4455783391	36.9261541
22488.2864868631	31.2339158
22488.127397638	27.6463476
22487.9683106639	29.1682919
22487.8092259405	34.9106049
22487.650143468	37.1130682
22487.4910632462	37.942702
22487.331985275	33.9072839
22487.1729095546	33.8397595
22487.0138360847	34.0299712
22486.8547648653	29.4605629
22486.6956958965	27.4048727
22486.5366291781	28.3166566
22486.37756471	26.7027543
22486.2185024924	26.5720871
22486.059442525	28.5131327
22485.900384808	27.6939063
22485.7413293411	29.658681
22485.5822761244	33.1609466
22485.4232251578	29.27602
22485.2641764412	28.6463289
22485.1051299747	32.133184
22484.9460857582	34.7686427
22484.7870437915	33.4718856
22484.6280040748	29.1027982
22484.4689666079	27.8022741
22484.3099313907	27.8940397
22484.1508984233	27.1299584
22483.9918677056	29.3235384
22483.8328392375	26.4718918
22483.673813019	27.3150089
22483.5147890501	27.3811021
22483.3557673306	35.8141725
22483.1967478606	28.2334582
22483.03773064	28.9321557
22482.8787156688	33.3224836
22482.7197029468	37.8608123
22482.5606924741	41.4958734
22482.4016842506	36.2051688
22482.2426782763	31.3942794
22482.083674551	39.0643255
22481.9246730749	47.3529891
22481.7656738477	47.678429
22481.6066768696	41.5487719
22481.4476821403	44.400414
22481.2886896599	36.1939312
22481.1296994284	29.2583584
22480.9707114456	40.7653074
22480.8117257116	49.0110446
22480.6527422262	51.8936017
22480.4937609895	54.6800269
22480.3347820013	57.9347334
22480.1758052617	60.097328
22480.0168307706	53.9655475
22479.857858528	53.9376512
22479.6988885337	54.0810017
22479.5399207878	48.5447582
22479.3809552901	50.4773261
22479.2219920408	57.0314563
22479.0630310396	59.0538593
22478.9040722866	58.1827769
22478.7451157817	55.2761695
22478.5861615249	50.0533639
22478.4272095161	47.0790669
22478.2682597552	46.5379379
22478.1093122423	46.1932677
22477.9503669773	49.4401764
22477.79142396	50.5442203
22477.6324831906	48.109881
22477.4735446689	53.8478128
22477.3146083948	50.7449233
22477.1556743684	61.5587402
22476.9967425896	59.1359562
22476.8378130583	56.8733679
22476.6788857745	54.6180638
22476.5199607381	57.8734888
22476.3610379492	53.4198678
22476.2021174076	60.3484746
22476.0431991133	56.8602461
22475.8842830662	59.5422111
22475.7253692663	57.4564354
22475.5664577136	59.3788697
22475.4075484081	54.9152031
22475.2486413495	57.0742125
22475.089736538	56.2749003
22474.9308339735	52.4835892
22474.7719336558	55.7816048
22474.6130355851	57.6107626
22474.4541397611	58.1046039
22474.295246184	57.6396211
22474.1363548536	56.4208535
22473.9774657698	55.1317547
22473.8185789327	51.5955553
22473.6596943421	54.5190313
22473.5008119982	51.5531172
22473.3419319006	58.3646691
22473.1830540496	54.6028467
22473.0241784449	55.1640679
22472.8653050866	55.1032631
22472.7064339746	59.5353713
22472.5475651088	56.0273134
22472.3886984892	54.7007014
22472.2298341158	54.2803927
22472.0709719885	58.9131248
22471.9121121072	55.8418848
22471.753254472	53.3626527
22471.5943990827	58.9219511
22471.4355459394	56.213142
22471.2766950419	54.5169036
22471.1178463903	48.5848922
22470.9589999844	56.5024097
22470.8001558242	55.0324829
22470.6413139097	59.0005495
22470.4824742409	50.6934625
22470.3236368176	50.5588756
22470.1648016399	43.5892573
22470.0059687077	40.3439064
22469.8471380209	39.2197179
22469.6883095795	35.5195309
22469.5294833835	34.0213595
22469.3706594327	31.7066065
22469.2118377272	31.5483149
22469.0530182669	34.7995792
22468.8942010518	36.7195687
22468.7353860817	35.1064185
22468.5765733568	35.4028617
22468.4177628768	39.0656257
22468.2589546418	42.5892017
22468.1001486517	46.4708967
22467.9413449065	41.9443189
22467.7825434062	41.081079
22467.6237441505	38.0740388
22467.4649471397	38.582509
22467.3061523735	47.1738518
22467.1473598519	45.9469236
22466.9885695749	49.7197446
22466.8297815425	48.5005969
22466.6709957545	50.4015985
22466.512212211	48.6304673
22466.3534309119	45.5868357
22466.1946518571	44.6751004
22466.0358750467	46.1799006
22465.8771004804	45.194466
22465.7183281584	45.4615183
22465.5595580806	41.5559129
22465.4007902468	42.0046789
22465.2420246571	43.1729773
22465.0832613114	44.6549992
22464.9245002097	48.5273372
22464.7657413519	47.6841205
22464.606984738	44.9348173
22464.4482303679	48.9781091
22464.2894782416	50.0190734
22464.130728359	56.2498421
22463.9719807201	56.4460377
22463.8132353248	54.5478805
22463.6544921731	57.469408
22463.495751265	59.5660714
22463.3370126003	56.8389717
22463.1782761791	56.0577395
22463.0195420013	54.3345213
22462.8608100668	55.3745417
22462.7020803756	56.1974988
22462.5433529277	46.7133312
22462.384627723	46.661263
22462.2259047614	51.5738116
22462.0671840429	48.5464016
22462.0671840429	48.9372016
22461.9237934222	46.6667254
22461.7804046321	44.4519718
22461.6370176727	41.8225892
22461.4936325439	37.4522207
22461.3502492457	34.1215991
22461.2068677781	35.2646185
22461.0634881411	38.7844798
22460.9201103345	40.1254364
22460.7767343584	42.8008287
22460.6333602127	44.2417918
22460.4899878974	49.119241
22460.3466174125	42.4110508
22460.2032487579	42.9077212
22460.0598819336	45.1358056
22459.9165169395	47.2765281
22459.7731537757	47.2643017
22459.629792442	48.5667663
22459.4864329385	48.7614447
22459.343075265	46.0975892
22459.1997194217	42.6712729
22459.0563654084	45.0893379
22458.9130132251	44.8129709
22458.7696628718	43.984608
22458.6263143484	42.708105
22458.482967655	38.0064497
22458.3396227913	36.4936311
22458.1962797576	34.6028774
22458.0529385536	34.9877132
22457.9095991794	35.4012562
22457.7662616349	35.3374714
22457.6229259201	37.3447656
22457.4795920349	35.9884352
22457.3362599794	36.0635327
22457.1929297534	39.7658614
22457.0496013571	45.6554404
22456.9062747902	44.9742033
22456.7629500528	44.9137869
22456.6196271448	44.217468
22456.4763060663	44.7913737
22456.3329868171	48.4522112
22456.1896693973	53.3018279
22456.0463538068	50.3995027
22455.9030400456	55.1603933
22455.7597281136	53.5057138
22455.6164180108	53.5836764
22455.4731097371	54.0072561
22455.3298032926	58.22298
22455.1864986772	54.6568755
22455.0431958908	57.2255531
22454.8998949335	51.7362636
22454.7565958052	49.1372264
22454.6132985058	48.2977966
22454.4700030354	46.4005453
22454.3267093938	44.1472671
22454.1834175811	44.8694923
22454.0401275971	47.7685846
22453.896839442	56.7463542
22453.7535531156	57.0621857
22453.610268618	54.9256269
22453.466985949	51.0075348
22453.3237051086	51.1481333
22453.1804260969	51.9198378
22453.0371489137	48.7504468
22452.8938735591	54.3616522
22452.7506000329	50.0968869
22452.6073283352	49.181044
22452.464058466	48.7843928
22452.3207904252	53.3270266
22452.1775242127	50.7245312
22452.0342598285	49.7666225
22451.8909972726	47.042776
22451.747736545	47.6737033
22451.6044776456	43.364869
22451.4612205744	42.556195
22451.3179653313	39.8028151
22451.1747119164	37.4727829
22451.0314603295	35.4985761
22450.8882105707	34.0564292
22450.7449626399	28.9779017
22450.6017165371	27.364932
22450.4584722622	24.5205713
22450.3152298152	25.0526959
22450.1719891961	25.6127803
22450.0287504048	29.3353192
22449.8855134413	31.134563
22449.7422783056	31.0044077
22449.5990449976	33.6407924
22449.4558135174	26.7648156
22449.3125838647	27.1041784
22449.1693560397	27.6313873
22449.0261300423	40.3087431
22448.8829058725	51.790347
22448.7396835302	59.3619201
22448.5964630153	55.0434232
22448.4532443279	54.1672269
22448.3100274679	56.4436028
22448.1668124353	54.5408715
22448.0235992301	56.5505768
22447.8803878521	53.8446592
22447.7371783015	55.6509807
22447.5939705781	53.6558021
22447.4507646818	54.6310876
22447.3075606128	58.9439524
22447.1643583709	47.897284
22447.0211579561	45.466506
22446.8779593683	41.1006236
22446.7347626076	39.6468333
22446.5915676739	38.7812818
22446.4483745671	35.6319306
22446.3051832873	36.5683195
22446.1619938344	33.7450769
22446.0188062083	32.8515425
22445.8756204091	33.2234527
22445.7324364366	32.6825372
22445.5892542909	33.1543467
22445.4460739719	33.6720472
22445.3028954795	33.8797787
22445.1597188139	31.6097098
22445.0165439748	31.1410481
22444.8733709623	30.1360463
22444.7301997764	30.6497465
22444.5870304169	32.7510138
22444.443862884	31.3111382
22444.3006971774	33.4071867
22444.1575332973	33.2518813
22444.0143712436	35.108048
22443.8712110161	38.5747385
22443.728052615	39.7491017
22443.5848960401	39.9265201
22443.4417412915	38.1300464
22443.298588369	39.2093921
22443.1554372727	37.1188275
22443.0122880026	40.7431073
22442.8691405585	42.3678188
22442.7259949405	41.7028368
22442.5828511485	41.8697089
22442.4397091824	40.7745023
22442.2965690424	40.3717516
22442.1534307282	44.1932168
22442.0102942399	46.038046
22441.8671595774	42.8405553
22441.7240267408	51.0581736
22441.5808957299	51.1426992
22441.4377665448	58.8885497
22441.2946391854	56.7488882
22441.1515136516	61.2851412
22441.0083899435	57.2015002
22440.865268061	57.6366627
22440.722148004	57.6209301
22440.5790297726	55.3391056
22440.4359133667	52.54155
22440.2927987862	56.7329103
22440.1496860311	61.7787568
22440.0065751014	63.0353537
22439.8634659971	55.7748785
22439.7203587181	55.5287506
22439.5772532644	54.5878768
22439.434149636	55.0522152
22439.2910478327	55.8021343
22439.1479478546	56.7477074
22439.0048497017	59.1076283
22438.8617533739	61.1476579
22438.7186588712	62.6491603
22438.5755661935	60.8315565
22438.4324753408	58.7132645
22438.2893863131	61.0122779
22438.1462991103	58.6316918
22438.0032137324	55.3446669
22437.8601301794	56.840206
22437.7170484512	53.0499782
22437.5739685478	57.098471
22437.4308904691	50.5271025
22437.2878142152	52.1174414
22437.144739786	54.7277818
22437.0016671814	53.2107022
22436.8585964015	57.5737711
22436.7155274461	57.3959773
22436.5724603153	62.5978521
22436.429395009	64.8736349
22436.2863315272	63.9631499
22436.1432698698	61.6921745
22436.0002100369	58.5881644
22435.8571520283	56.785564
22435.714095844	53.592881
22435.5710414841	59.7103668
22435.4279889485	56.1262409
22435.284938237	56.2970253
22435.1418893498	44.0936718
22434.9988422868	39.8316124
22434.8557970478	39.6290333
22434.712753633	42.8073433
22434.5697120422	49.3024031
22434.4266722755	53.498203
22434.2836343328	54.9968834
22434.140598214	55.5731898
22433.9975639191	51.794502
22433.8545314481	58.8401435
22433.711500801	60.6089929
22433.5684719777	57.710722
22433.4254449782	54.853196
22433.2824198024	54.063992
22433.1393964504	54.5831605
22432.996374922	52.4334776
22432.8533552173	47.7065494
22432.7103373361	52.6859373
22432.5673212786	54.6768156
22432.4243070446	51.0639097
22432.2812946341	53.2965386
22432.138284047	57.189998
22431.9952752834	52.7909019
22431.8522683432	53.6626418
22431.7092632264	59.3793872
22431.5662599329	59.5975325
22431.4232584627	56.9824462
22431.2802588157	54.0918217
22431.137260992	51.9824349
22430.9942649914	57.2629615
22430.851270814	54.8106782
22430.7082784598	52.9976638
22430.5652879286	51.9588797
22430.4222992205	54.4853911
22430.2793123354	45.0996853
22430.1363272732	42.7909217
22429.9933440341	44.2158708
22429.8503626178	42.7044169
22429.7073830244	45.4474715
22429.5644052538	43.7810136
22429.4214293061	41.5819266
22429.2784551811	37.4109033
22429.1354828789	37.2523877
22428.9925123993	34.1914104
22428.8495437425	32.9366285
22428.7065769082	34.0576274
22428.5636118966	35.4850555
22428.4206487075	34.484947
22428.277687341	36.4115446
22428.1347277969	37.9084531
22427.9917700753	43.4093926
22427.8488141762	45.7794807
22427.7058600994	41.9578068
22427.562907845	43.4746158
22427.4199574128	42.839005
22427.277008803	46.4013212
22427.1340620154	44.1789234
22426.9911170501	42.7245579
22426.8481739069	46.0231114
22426.7052325859	39.0394262
22426.5622930869	37.6567257
22426.4193554101	34.9551218
22426.2764195553	37.6895914
22426.1334855225	37.4283379
22425.9905533116	44.4172446
22425.8476229227	42.8380221
22425.7046943557	41.9001746
22425.5617676106	44.1180797
22425.4188426873	46.8521783
22425.2759195858	50.3499421
22425.132998306	37.9678546
22424.990078848	34.7324333
22424.8471612117	34.3582938
22424.704245397	38.5034598
22424.561331404	36.112163
22424.4184192325	35.8086709
22424.2755088826	32.9969888
22424.1326003542	36.3990756
22423.9896936473	40.3451698
22423.8467887619	40.06009
22423.7038856978	49.8985761
22423.5609844551	48.1831224
22423.4180850338	46.4794677
22423.2751874338	49.4256868
22423.1322916551	47.1826621
22422.9893976976	53.5787054
22422.8465055613	54.0597015
22422.7036152461	56.0026455
22422.5607267521	61.8464372
22422.4178400793	57.0543916
22422.2749552274	56.4364642
22422.1320721966	57.7794088
22421.9891909868	62.3079159
22421.846311598	63.1861694
22421.7034340301	64.3978439
22421.560558283	61.321198
22421.4176843569	62.5388181
22421.2748122515	64.8617923
22421.131941967	62.0354631
22420.9890735032	60.5782335
22420.8462068601	59.8563151
22420.7033420377	65.2090647
22420.5604790359	63.0163581
22420.4176178548	63.3736502
22420.2747584942	61.8402056
22420.1319009542	60.4304299
22419.9890452346	61.4006478
22419.8461913356	62.1520936
22419.703339257	61.8957012
22419.5604889988	59.6128936
22419.4176405609	59.8738579
22419.2747939434	62.0121461
22419.1319491462	63.2088661
22418.9891061693	64.0805092
22418.8462650126	64.227113
22418.7034256761	63.2952513
22418.5605881597	56.7980358
22418.4177524635	59.9957135
22418.2749185874	60.7719852
22418.1320865313	61.7227647
22417.9892562952	61.6708917
22417.8464278791	63.0290451
22417.703601283	61.6272443
22417.5607765068	57.0004032
22417.4179535505	51.603557
22417.275132414	48.8925925
22417.1323130974	51.6628619
22416.9894956005	60.3941546
22416.8466799233	61.0209023
22416.7038660659	61.1208011
22416.5610540281	59.5758488
22416.41824381	53.7598877
22416.2754354115	59.0227104
22416.1326288325	61.297343
22415.9898240731	61.6429434
22415.8470211332	64.9273439
22415.7042200128	66.4190167
22415.5614207117	63.483957
22415.4186232301	56.9626093
22415.2758275678	60.3957652
22415.1330337249	61.0363159
22414.9902417012	62.4982034
22414.8474514968	62.6474869
22414.7046631117	62.8496021
22414.5618765457	59.5445512
22414.4190917988	63.0743429
22414.2763088711	63.0398061
22414.1335277625	63.2748326
22413.9907484729	59.6866125
22413.8479710023	61.0571377
22413.7051953507	59.924676
22413.5624215181	56.7886112
22413.4196495043	55.1101494
22413.2768793094	52.3941423
22413.1341109334	52.8510922
22412.9913443762	55.9521383
22412.8485796377	59.5682308
22412.705816718	59.0781219
22412.563055617	56.2954616
22412.4202963346	49.9905946
22412.2775388709	47.1217573
22412.1347832257	44.8579887
22411.9920293992	41.2517655
22411.8492773911	41.8033878
22411.7065272015	36.5266774
22411.5637788304	31.7767136
22411.4210322778	31.7858507
22411.2782875435	36.744648
22411.1355446275	37.0099432
22410.9928035299	41.164025
22410.8500642506	39.8519796
22410.7073267895	40.3963245
22410.5645911466	42.7333861
22410.4218573219	47.2073398
22410.2791253153	47.0787896
22410.1363951269	44.294949
22409.9936667565	41.1657584
22409.8509402042	40.2847231
22409.7082154698	42.2884767
22409.5654925535	43.8778436
22409.4227714551	44.3980574
22409.2800521745	49.607977
22409.1373347119	47.9125714
22408.9946190671	51.835307
22408.85190524	50.942081
22408.7091932308	50.5052709
22408.5664830392	48.7847953
22408.4237746654	47.1209896
22408.2810681092	44.1723417
22408.1383633706	43.434268
22407.9956604496	45.0312282
22407.8529593462	41.0376574
22407.7102600603	44.320002
22407.5675625919	46.3752984
22407.4248669409	46.4019039
22407.2821731073	54.1280378
22407.1394810912	47.0758175
22406.9967908923	45.8986732
22406.8541025108	49.9275906
22406.7114159466	50.9997589
22406.5687311995	53.8994568
22406.4260482697	54.8546468
22406.2833671571	55.2766943
22406.1406878616	55.1621372
22405.9980103832	57.3230734
22405.8553347219	61.1996661
22405.7126608776	62.3696381
22405.5699888503	61.130203
22405.42731864	58.1683177
22405.2846502466	54.5540113
22405.1419836701	58.6580818
22404.9993189104	63.4207315
22404.8566559676	59.3921007
22404.7139948416	56.7126431
22404.5713355323	55.0217249
22404.4286780397	57.6964237
22404.2860223639	58.1934586
22404.1433685046	49.9790845
22404.000716462	46.8497165
22403.858066236	46.9577845
22403.7154178265	45.367266
22403.5727712336	45.3675778
22403.4301264571	38.978282
22403.287483497	34.1780748
22403.1448423534	32.5786006
22403.0022030261	31.9214294
22402.8595655152	34.9769501
22402.7169298206	35.5963112
22402.5742959422	35.3235261
22402.4316638801	37.0084267
22402.2890336342	41.7526054
22402.1464052044	44.4471311
22402.0037785908	43.1770077
22401.8611537933	49.2941585
22401.7185308118	52.9867577
22401.5759096463	48.9519768
22401.4332902969	49.421848
22401.2906727634	57.1921266
22401.1480570458	55.3056452
22401.0054431441	54.1282931
22400.8628310583	51.0788754
22400.7202207883	56.7575853
22400.5776123341	59.1055527
22400.4350056956	62.8705871
22400.2924008728	62.3914586
22400.1497978658	61.2044382
22400.0071966743	57.7612992
22399.8645972985	59.5325558
22399.7219997382	62.379152
22399.5794039935	65.6542644
22399.4368100643	63.730203
22399.2942179506	61.4272086
22399.1516276523	60.4538327
22399.0090391694	54.9167468
22398.8664525018	55.3049206
22398.7238676496	55.372811
22398.5812846128	55.2585362
22398.4387033911	54.2189043
22398.2961239847	52.6981168
22398.1535463935	52.0048411
22398.0109706174	52.4771683
22397.8683966565	54.0218629
22397.7258245107	53.806019
22397.5832541799	50.1849537
22397.4406856641	53.2984112
22397.2981189634	54.7796412
22397.1555540775	54.5892402
22397.0129910066	56.8764061
22396.8704297506	59.5398833
22396.7278703094	57.4308332
22396.5853126831	58.9353715
22396.4427568715	60.0376045
22396.3002028746	57.8324906
22396.1576506925	57.0569182
22396.0151003251	57.6773455
22395.8725517722	61.9501718
22395.730005034	62.341718
22395.5874601104	60.8761845
22395.4449170013	60.903045
22395.3023757067	58.8650243
22395.1598362265	57.3388682
22395.0172985608	58.568706
22394.8747627095	60.5140384
22394.7322286726	64.7586719
22394.5896964499	65.0809492
22394.4471660416	64.5169275
22394.3046374475	61.625012
22394.1621106677	59.2019938
22394.019585702	62.7317145
22393.8770625505	64.4759896
22393.7345412132	66.1278904
22393.5920216899	67.0888386
22393.4495039806	61.9315452
22393.3069880854	58.6188572
22393.1644740041	62.4062844
22393.0219617368	62.0745123
22392.8794512834	64.8799953
22392.7369426439	65.9679672
22392.5944358183	65.3339034
22392.4519308064	64.9319954
22392.3094276083	64.3481146
22392.166926224	67.4906978
22392.0244266533	69.1135042
22391.8819288964	64.9439968
22391.739432953	64.8984361
22391.5969388233	62.2349356
22391.4544465071	63.0366291
22391.3119560045	63.1797873
22391.1694673153	65.8987858
22391.0269804397	68.3694476
22390.8844953774	64.319378
22390.7420121285	64.196491
22390.599530693	62.6510439
22390.599530693	58.1170721
22390.4507535238	58.8158765
22390.3019783318	58.7539075
22390.1532051168	57.5639943
22390.0044338788	61.2082816
22389.8556646179	59.1025166
22389.7068973339	58.3351621
22389.5581320269	57.4252545
22389.4093686967	55.2425863
22389.2606073434	57.0177499
22389.1118479669	54.9763232
22388.9630905671	53.790877
22388.8143351441	54.497879
22388.6655816978	53.3199393
22388.5168302282	49.7736061
22388.3680807351	49.5507557
22388.2193332187	44.9315084
22388.0705876787	44.5881668
22387.9218441153	46.6877859
22387.7731025283	47.1889823
22387.6243629177	47.3736164
22387.4756252835	44.9128165
22387.3268896256	45.158555
22387.178155944	41.9828846
22387.0294242387	39.7760195
22386.8806945096	38.2226456
22386.7319667567	36.1595568
22386.58324098	34.3145369
22386.4345171793	34.5702468
22386.2857953547	33.2463214
22386.1370755061	35.5264363
22385.9883576335	34.6828609
22385.8396417368	34.1879549
22385.690927816	36.2361721
22385.5422158711	35.0967477
22385.393505902	35.7586781
22385.2447979087	35.0270027
22385.0960918912	33.7956291
22384.9473878493	32.4279049
22384.7986857832	31.8471435
22384.6499856926	32.1899722
22384.5012875777	30.9021071
22384.3525914382	31.6341026
22384.2038972743	31.5217048
22384.0552050859	30.3181142
22383.9065148729	29.005522
22383.7578266353	30.9226019
22383.609140373	31.5134494
22383.4604560861	32.1953137
22383.3117737744	30.7129557
22383.163093438	35.7242883
22383.0144150767	31.4464039
22382.8657386906	31.1058853
22382.7170642797	30.3441381
22382.5683918438	29.4875262
22382.4197213829	25.0270895
22382.271052897	25.8589882
22382.1223863861	29.998432
22381.9737218501	30.3444742
22381.825059289	33.9346976
22381.6763987028	34.2061702
22381.5277400913	34.420858
22381.3790834546	32.4034128
22381.2304287926	30.7303551
22381.0817761053	29.8115962
22380.9331253927	32.5629126
22380.7844766546	36.9294157
22380.6358298911	34.8967263
22380.4871851021	32.3567688
22380.3385422877	35.2774583
22380.1899014476	37.3045415
22380.041262582	36.6922706
22379.8926256908	39.7255129
22379.7439907738	47.3663461
22379.5953578312	43.8800537
22379.4467268628	41.2286476
22379.2980978686	44.0452667
22379.1494708486	40.0790905
22379.0008458028	49.0319626
22378.852222731	45.9213659
22378.7036016333	41.8538667
22378.5549825095	42.5370028
22378.4063653598	44.9464782
22378.257750184	44.2590018
22378.1091369821	37.9759976
22377.960525754	34.7622542
22377.8119164998	40.5886675
22377.6633092194	43.5200741
22377.5147039126	45.0027798
22377.3661005796	46.6206572
22377.2174992203	46.2612094
22377.0688998345	42.1057977
22376.9203024224	46.1520866
22376.7717069838	53.0920567
22376.6231135187	52.5711082
22376.474522027	55.6196644
22376.3259325088	53.3784475
22376.177344964	57.9857456
22376.0287593925	51.1749364
22375.8801757943	55.6779355
22375.7315941694	50.5598985
22375.5830145177	49.4032744
22375.4344368392	51.9373386
22375.2858611338	53.9031124
22375.1372874016	56.6144427
22374.9887156424	48.7439778
22374.8401458563	53.4416339
22374.6915780431	57.2483819
22374.5430122029	56.5305869
22374.3944483356	51.8577731
22374.2458864412	51.7029247
22374.0973265196	52.5777188
22373.9487685709	57.3442975
22373.8002125948	54.9947235
22373.6516585915	55.3530622
22373.5031065609	54.749724
22373.3545565029	48.7054501
22373.2060084175	49.99286
22373.0574623047	53.5531851
22372.9089181644	54.8428776
22372.7603759965	51.0854175
22372.6118358012	51.070314
22372.4632975782	51.1334955
22372.3147613275	59.867877
22372.1662270492	53.3167306
22372.0176947432	54.926995
22371.8691644095	53.211683
22371.7206360479	53.1051703
22371.5721096585	60.0091577
22371.4235852412	59.1261146
22371.275062796	61.4238431
22371.1265423229	55.2749666
22370.9780238218	52.5673527
22370.8295072926	50.9898584
22370.6809927354	51.5424085
22370.5324801501	51.4046415
22370.3839695366	49.7669106
22370.2354608949	54.0729526
22370.086954225	53.2732018
22369.9384495269	53.1672946
22369.7899468004	51.7653718
22369.6414460456	46.6372548
22369.4929472624	44.4547836
22369.3444504508	38.6757306
22369.1959556107	38.7272925
22369.0474627422	31.3499626
22368.8989718451	31.1202645
22368.7504829194	31.1952731
22368.601995965	32.2088188
22368.4535109821	28.943209
22368.3050279704	28.9973198
22368.15654693	31.6525862
22368.0080678608	28.570731
22367.8595907628	26.7415892
22367.711115636	26.9762057
22367.5626424802	25.5397909
22367.4141712956	26.3274941
22367.2657020819	28.7613065
22367.1172348393	26.9351378
22366.9687695676	27.4070331
22366.8203062668	28.3082893
22366.6718449368	28.6550261
22366.5233855777	28.826042
22366.3749281894	31.3402733
22366.2264727719	32.3700624
22366.0780193251	43.2353348
22365.9295678489	43.146413
22365.7811183434	44.5136245
22365.6326708084	45.9821408
22365.4842252441	40.9208351
22365.3357816502	42.9869963
22365.1873400268	41.2573039
22365.0389003739	42.9360963
22364.8904626914	45.2689191
22364.7420269792	51.5996972
22364.5935932373	49.0973638
22364.4451614658	55.5548651
22364.2967316644	51.2276551
22364.1483038333	50.2615651
22363.9998779724	47.4193884
22363.8514540815	54.4222695
22363.7030321608	56.3551523
22363.5546122101	51.6751934
22363.4061942294	52.9798914
22363.2577782187	51.77094
22363.1093641779	54.2264457
22362.960952107	57.9424764
22362.8125420059	52.165843
22362.6641338747	52.1010907
22362.5157277132	48.0562546
22362.3673235215	44.7798266
22362.2189212994	49.860934
22362.0705210471	44.5463984
22361.9221227643	46.4093962
22361.7737264511	55.0454868
22361.6253321074	52.6805439
22361.4769397333	48.5920573
22361.3285493286	58.5163736
22361.1801608933	58.6631348
22361.0317744274	50.6670637
22360.8833899308	51.852657
22360.7350074036	58.2266303
22360.5866268456	59.0252072
22360.4382482568	56.1260193
22360.2898716372	56.3312409
22360.1414969868	56.349595
22359.9931243055	57.0985371
22359.8447535932	56.3539697
22359.69638485	55.9974731
22359.5480180757	59.4805904
22359.3996532704	64.1972867
22359.251290434	54.0540602
22359.1029295665	53.8471377
22358.9545706678	54.5418222
22358.8062137379	53.7678022
22358.6578587768	56.4107568
22358.5095057843	55.3194249
22358.3611547606	53.9600955
22358.2128057055	50.6491852
22358.064458619	58.2320341
22357.916113501	49.0516585
22357.7677703515	50.1761596
22357.6194291706	53.1206344
22357.471089958	49.898704
22357.3227527139	49.8527446
22357.1744174382	51.3500928
22357.0260841307	46.518455
22356.8777527915	47.2526706
22356.7294234206	48.040246
22356.5810960179	41.421043
22356.4327705834	45.7586578
22356.284447117	43.0130357
22356.1361256186	36.8713031
22355.9878060883	41.9742834
22355.8394885261	36.4905763
22355.6911729318	38.9961798
22355.5428593054	36.6726305
22355.3945476469	31.5524211
22355.2462379563	31.967912
22355.0979302335	32.5031684
22354.9496244784	28.2081328
22354.8013206911	25.2826458
22354.6530188715	24.7905613
22354.5047190195	24.3800177
22354.3564211352	26.2201938
22354.2081252184	28.8874422
22354.0598312692	32.2736199
22353.9115392875	36.1485747
22353.7632492732	35.1729319
22353.6149612264	36.706886
22353.4666751469	39.2949487
22353.3183910348	41.8557259
22353.17010889	40.9408135
22353.0218287124	43.2873643
22352.8735505021	35.3448643
22352.725274259	32.9637814
22352.576999983	33.4756013
22352.4287276741	31.4427221
22352.2804573323	35.8761621
22352.1321889575	37.2598728
22351.9839225497	35.605964
22351.8356581089	35.1055225
22351.687395635	37.6113582
22351.5391351279	42.3511863
22351.3908765877	40.2064195
22351.2426200143	40.5072503
22351.0943654076	44.274521
22350.9461127677	46.491834
22350.7978620944	44.1611834
22350.6496133877	45.5797268
22350.5013666477	48.8451607
22350.3531218742	47.3831361
22350.2048790673	53.7455848
22350.0566382268	50.6353473
22349.9083993528	50.4953414
22349.7601624452	43.5382981
22349.6119275039	46.2299204
22349.463694529	48.7098945
22349.3154635203	48.8452246
22349.1672344779	51.3421251
22349.0190074017	48.4377602
22348.8707822917	41.8900137
22348.7225591478	37.9623667
22348.57433797	37.3767081
22348.4261187583	35.8650985
22348.2779015125	30.3807248
22348.1296862328	30.5784597
22347.9814729189	27.9265424
22347.833261571	28.0017361
22347.6850521889	27.0308726
22347.5368447727	26.557432
22347.3886393222	24.9813761
22347.2404358374	24.6778751
22347.0922343184	24.0652502
22346.944034765	24.7652312
22346.7958371772	24.0120512
22346.647641555	26.0054649
22346.4994478984	27.0446675
22346.3512562073	26.1771196
22346.2030664816	28.5425528
22346.0548787214	28.8191118
22345.9066929265	30.4698776
22345.758509097	29.8033313
22345.6103272328	31.7476205
22345.4621473339	33.6222265
22345.3139694002	43.4176105
22345.1657934317	42.9697147
22345.0176194283	42.6867567
22344.8694473901	43.9957634
22344.7212773169	43.7052418
22344.5731092088	43.9630095
22344.4249430656	43.1470583
22344.2767788874	44.55676
22344.1286166742	48.3050875
22343.9804564258	52.3789952
22343.8322981422	51.750249
22343.6841418235	51.486402
22343.5359874695	50.4272663
22343.3878350803	49.560887
22343.2396846557	43.5261289
22343.0915361957	34.3644857
22342.9433897004	31.888073
22342.7952451697	30.7535207
22342.6471026034	37.4525159
22342.4989620017	45.0140947
22342.3508233644	55.5887568
22342.2026866915	57.3207548
22342.054551983	55.1096796
22341.9064192388	52.4233667
22341.7582884589	50.298639
22341.6101596432	49.388398
22341.4620327918	51.1316275
22341.3139079046	51.2140045
22341.1657849814	52.9866005
22341.0176640224	44.8672171
22340.8695450275	43.7600205
22340.7214279965	45.1906224
22340.5733129295	48.8191208
22340.4251998265	44.5294866
22340.2770886874	44.4644836
22340.1289795122	42.258052
22339.9808723007	41.1793521
22339.8327670531	41.599718
22339.6846637692	37.1188827
22339.536562449	34.9597358
22339.3884630924	34.9537327
22339.2403656995	43.5970701
22339.0922702702	47.5153278
22338.9441768045	38.4606913
22338.7960853022	27.4609235
22338.6479957634	28.4176193
22338.4999081881	38.54039
22338.3518225761	37.4949326
22338.2037389275	32.6317756
22338.0556572423	31.0314979
22337.9075775203	29.9592948
22337.7594997615	32.6173864
22337.6114239659	27.0513603
22337.4633501335	26.6965193
22337.3152782642	28.2680631
22337.167208358	29.4741739
22337.0191404149	27.9209184
22336.8710744347	29.1361648
22336.7230104175	32.3615892
22336.5749483633	30.9908476
22336.4268882719	36.6336015
22336.2788301434	38.8855378
22336.1307739776	38.1364879
22335.9827197747	40.6788988
22335.8346675344	45.6698599
22335.6866172569	45.9910642
22335.538568942	47.0225113
22335.3905225898	46.5874559
22335.2424782001	49.4547201
22335.0944357729	51.2621468
22334.9463953083	47.6122334
22334.798356806	47.4162538
22334.6503202663	49.7897765
22334.5022856889	57.0945685
22334.3542530738	58.7614009
22334.206222421	62.7636883
22334.0581937305	53.3588679
22333.9101670022	54.558345
22333.7621422361	48.9059067
22333.6141194322	40.2309133
22333.4660985904	40.0110885
22333.3180797106	43.2266835
22333.1700627928	52.62081
22333.0220478371	56.4296992
22332.8740348432	56.0494792
22332.7260238113	52.8650306
22332.5780147413	58.4241484
22332.4300076331	56.1595518
22332.2820024867	57.1801347
22332.1339993021	59.3421157
22331.9859980791	49.0320222
22331.8379988179	46.5470168
22331.6900015183	48.4259693
22331.5420061803	46.9802762
22331.3940128038	44.7787654
22331.2460213889	40.6594648
22331.0980319354	35.3211993
22330.9500444434	37.3079133
22330.8020589128	34.7679956
22330.6540753436	27.2628989
22330.5060937357	26.8897912
22330.358114089	31.4367165
22330.2101364036	34.9300348
22330.0621606795	35.0631377
22329.9141869165	36.1209778
22329.7662151146	42.6504634
22329.6182452738	48.7235146
22329.4702773941	52.2957531
22329.3223114754	54.3253014
22329.1743475177	54.8253781
22329.0263855209	53.7240826
22328.878425485	53.9198965
22328.7304674099	54.0907384
22328.5825112957	55.6888202
22328.4345571422	58.5878541
22328.2866049495	59.1136604
22328.1386547175	62.7799758
22327.9907064462	61.7413657
22327.8427601355	59.1635493
22327.6948157854	63.0978693
22327.5468733958	59.3160191
22327.3989329667	55.4877339
22327.2509944981	52.2779854
22327.1030579899	47.9487091
22326.9551234421	40.623376
22326.8071908547	36.6501281
22326.6592602276	33.6626356
22326.5113315607	39.0689488
22326.3634048541	46.1035187
22326.2154801077	44.8891422
22326.0675573214	52.6690101
22325.9196364953	53.8108153
22325.7717176292	56.4927249
22325.6238007232	61.6424183
22325.4758857772	61.8035093
22325.3279727911	60.3247494
22325.180061765	65.5126922
22325.0321526987	63.3170906
22324.8842455923	63.2733748
22324.7363404457	60.7362158
22324.5884372589	57.8065538
22324.4405360318	59.6208448
22324.2926367644	60.2656115
22324.1447394566	62.7438695
22323.9968441084	55.4032426
22323.8489507199	58.162598
22323.7010592908	54.9462023
22323.5531698213	62.149981
22323.4052823112	57.5573655
22323.2573967605	53.9941179
22323.1095131692	50.0613644
22322.9616315372	54.987817
22322.8137518645	57.4542727
22322.6658741511	53.3056823
22322.5179983969	49.9819563
22322.3701246019	42.5418307
22322.2222527661	34.03091
22322.0743828893	30.3150728
22321.9265149716	27.7567016
22321.778649013	28.1446998
22321.6307850133	35.3085826
22321.4829229726	42.8357676
22321.3350628908	49.1655553
22321.1872047678	54.2066332
22321.0393486037	60.4869654
22320.8914943984	55.8186331
22320.7436421519	51.4105124
22320.595791864	47.2326051
22320.4479435348	55.7268952
22320.3000971643	52.8996135
22320.1522527524	56.5128908
22320.004410299	57.6781575
22319.8565698042	57.0036867
22319.7087312678	61.7406662
22319.5608946899	55.2110796
22319.4130600704	52.3047059
22319.2652274092	57.5665633
22319.1173967064	61.2613023
22318.9695679619	61.1058858
22318.8217411756	54.235783
22318.6739163475	55.1261875
22318.5260934776	47.6598748
22318.3782725658	47.0249729
22318.2304536121	55.5130808
22318.0826366165	61.1736016
22317.9348215789	53.5891264
22317.7870084993	54.3238221
22317.6391973776	59.1676392
22317.4913882138	55.2629611
22317.3435810078	34.8260682
22317.1957757597	39.0018189
22317.0479724694	44.3165774
22316.9001711368	54.6833139
22316.7523717619	61.9292744
22316.6045743446	51.3258319
22316.4567788851	52.5254268
22316.308985383	46.0515791
22316.1611938386	42.4278278
22316.0134042516	45.4580019
22315.8656166222	39.4918384
22315.7178309501	40.8466601
22315.5700472354	35.4362826
22315.4222654781	42.3613709
22315.2744856782	57.6429506
22315.1267078354	59.4429739
22314.97893195	56.5313115
22314.8311580217	56.3135609
22314.6833860506	58.3281172
22314.5356160366	50.3247295
22314.3878479797	45.0599143
22314.2400818798	45.1459465
22314.0923177369	45.5211644
22313.9445555511	43.9021262
22313.7967953221	38.3578216
22313.64903705	39.3568669
22313.5012807348	37.2683998
22313.3535263763	36.2067292
22313.2057739747	40.6204496
22313.0580235298	43.9356503
22312.9102750415	38.7947744
22312.7625285099	39.561808
22312.614783935	39.6584763
22312.4670413166	36.1141936
22312.3193006548	37.6045128
22312.1715619494	40.8206183
22312.0238252005	45.6492687
22311.8760904081	39.9662759
22311.728357572	40.0210994
22311.5806266922	34.677935
22311.4328977688	32.3487894
22311.2851708016	32.6254321
22311.1374457907	32.4169875
22310.9897227359	28.3593334
22310.8420016373	27.5781871
22310.6942824948	25.4433488
22310.5465653084	24.5053692
22310.398850078	24.8845602
22310.2511368036	24.7745044
22310.1034254852	24.8296907
22309.9557161227	24.426596
22309.808008716	24.7581571
22309.6603032652	24.9933219
22309.5125997702	24.8060237
22309.3648982309	24.9636576
22309.2171986474	25.1351174
22309.0695010196	26.4192425
22308.9218053474	26.0611248
22308.7741116308	27.1257331
22308.6264198697	26.9927819
22308.4787300642	28.2592
22308.3310422142	28.1103411
22308.1833563197	29.6278847
22308.0356723805	32.2234821
22307.8879903967	37.0039864
22307.7403103683	30.0526472
22307.5926322951	31.099408
22307.4449561772	27.1809806
22307.2972820146	23.7586055
22307.149609807	24.5614607
22307.0019395547	26.2999511
22306.8542712574	26.4631482
22306.7066049152	22.2585764
22306.5589405281	20.9653852
22306.4112780959	20.9883525
22306.2636176186	24.3121159
22306.1159590963	29.7234717
22305.9683025288	28.9942729
22305.8206479161	27.2350146
22305.6729952583	24.0725996
22305.5253445552	26.4308984
22305.3776958068	27.9991437
22305.2300490131	29.8420332
22305.082404174	29.3374923
22304.9347612895	37.095784
22304.7871203596	31.952382
22304.6394813842	28.5161098
22304.4918443632	28.4575029
22304.3442092967	36.2840764
22304.1965761846	31.7680216
22304.0489450269	28.0117913
22303.9013158235	26.5073052
22303.7536885744	30.2596209
22303.6060632795	25.3101998
22303.4584399388	23.7273411
22303.3108185524	23.1274525
22303.16319912	22.6514504
22303.0155816417	21.2942588
22302.8679661175	22.3576464
22302.7203525473	21.0520265
22302.572740931	22.8218471
22302.4251312687	21.1835816
22302.2775235603	20.830842
22302.1299178058	19.6238598
22301.9823140051	19.9311414
22301.8347121581	19.6605975
22301.6871122649	18.8444953
22301.5395143254	18.6691957
22301.3919183396	18.3539268
22301.2443243074	18.6690676
22301.0967322288	19.0693851
22300.9491421037	19.5027198
22300.8015539322	20.0769534
22300.6539677141	19.9635247
22300.5063834494	19.6036916
22300.3588011381	19.7877902
22300.2112207802	20.6242481
22300.0636423756	21.588686
22299.9160659243	22.3145737
22299.7684914262	23.0302789
22299.6209188813	22.0802409
22299.4733482896	27.0384263
22299.325779651	23.1060523
22299.1782129655	21.6970509
22299.030648233	20.459804
22298.8830854536	18.9991691
22298.7355246271	18.670424
22298.5879657535	19.4419001
22298.4404088328	23.9938189
22298.292853865	25.4060422
22298.1453008499	26.7004492
22297.9977497877	26.6628636
22297.8502006782	22.8035376
22297.7026535214	23.2756682
22297.5551083172	22.2640366
22297.4075650656	25.7972954
22297.2600237667	28.2380934
22297.1124844202	29.7927335
22296.9649470263	24.7500688
22296.8174115848	26.183424
22296.6698780958	30.465357
22296.5223465592	29.3149263
22296.3748169748	30.7028051
22296.2272893428	29.9139858
22296.0797636631	34.0829672
22295.9322399356	37.2037315
22295.7847181603	30.6060501
22295.6371983371	29.0749555
22295.4896804661	33.0701556
22295.3421645471	34.9953421
22295.1946505802	32.8389956
22295.0471385652	38.4559621
22294.8996285023	34.2475962
22294.7521203912	34.2033472
22294.604614232	36.3345212
22294.4571100247	32.0067126
22294.3096077692	37.8716945
22294.1621074654	35.1289483
22294.0146091134	34.4882601
22293.867112713	33.9453779
22293.7196182643	31.3687444
22293.5721257672	21.9597597
22293.4246352217	26.0439506
22293.2771466277	29.6593884
22293.1296599852	19.5421657
22292.9821752942	20.6383809
22292.8346925545	23.0742663
22292.6872117663	27.6876191
22292.5397329294	20.0567808
22292.3922560438	20.2375263
22292.2447811094	25.9581163
22292.0973081263	42.0924012
22291.9498370944	43.3695773
22291.8023680136	49.7159055
22291.6567700999	33.9610088
22291.507944164	31.1511634
22291.3591202153	20.8796583
22291.2102982538	18.6473626
22291.0614782794	17.5702572
22290.9126602921	27.7251311
22290.7638442919	25.7347748
22290.6150302786	17.8129394
22290.4662182523	16.6785266
22290.317408213	23.7410821
22290.1686001605	27.3797782
22290.0197940948	32.2354313
22289.870990016	33.6982664
22289.7221879239	34.9008356
22289.5733878186	39.000972
22289.4245896999	42.0055339
22289.2757935679	44.7704349
22289.1269994225	51.3406462
22288.9782072636	51.1529259
22288.8294170913	48.1681899
22288.6806289054	53.7279988
22288.531842706	49.5373288
22288.3830584931	57.4617812
22288.2342762664	53.6646694
22288.0854960261	50.1623927
22287.9367177721	54.2991989
22287.7879415044	53.8378442
22287.6391672228	59.7107472
22287.4903949274	54.9381465
22287.3416246182	54.0945698
22287.192856295	56.3764093
22287.0440899579	52.1380127
22286.8953256068	53.0706739
22286.7465632416	54.459756
22286.5978028624	50.8141197
22286.4490444691	52.2531781
22286.3002880616	52.735545
22286.1515336399	50.0241437
22286.002781204	53.9922347
22285.8540307538	49.7305196
22285.7052822894	51.1736201
22285.5565358105	53.0109968
22285.4077913173	52.0226594
22285.2590488097	48.3686337
22285.1103082875	54.3813666
22284.9615697509	57.9456397
22284.8128331997	50.3934957
22284.664098634	52.4423118
22284.5153660536	53.0496123
22284.3666354585	51.0472197
22284.2179068488	51.3770534
22284.0691802243	60.4951136
22283.9204555849	54.0559541
22283.7717329308	51.2837018
22283.6230122618	54.6306469
22283.4742935779	51.13178
22283.3255768791	56.4397862
22283.1768621653	49.8882355
22283.0281494364	52.2496055
22282.8794386925	59.4599529
22282.7307299335	54.7246463
22282.5820231593	50.94357
22282.4333183699	49.9334646
22282.2846155654	52.6697161
22282.1359147455	53.7827748
22281.9872159104	53.2430231
22281.8385190599	53.1366142
22281.689824194	47.5598352
22281.5411313127	51.6293705
22281.392440416	51.689105
22281.2437515037	50.2801316
22281.0950645759	52.7737742
22280.9463796325	57.4324283
22280.7976966735	46.436221
22280.6490156989	43.4580756
22280.5003367085	44.4580876
22280.3516597024	38.4205013
22280.2029846805	37.5307399
22280.0543116428	44.3300417
22279.9056405892	42.9220432
22279.7569715198	40.3313385
22279.6083044344	38.3346514
22279.459639333	36.9060361
22279.3109762156	45.7581469
22279.1623150821	51.6792114
22279.0136559326	52.7342815
22278.8649987669	50.7289169
22278.716343585	49.4955423
22278.5676903869	42.9548482
22278.4190391726	39.9820408
22278.2703899419	39.4512433
22278.1217426949	40.442679
22277.9730974316	41.3294792
22277.8244541518	43.4797177
22277.6758128556	47.8754984
22277.5271735429	42.9390857
22277.3785362136	44.364084
22277.2299008678	38.2026311
22277.0812675053	43.1810912
22276.9326361262	40.7782639
22276.7840067304	38.3684272
22276.6353793179	39.3791176
22276.4867538886	35.4478034
22276.3381304425	30.9784016
22276.1895089795	33.4220108
22276.0408894997	40.7808667
22275.8922720029	36.2332089
22275.7436564891	38.2814644
22275.5950429584	35.8293618
22275.4464314106	31.8515838
22275.2978218456	32.3360027
22275.1492142636	30.8811127
22275.0006086644	31.7215981
22274.852005048	29.5793871
22274.7034034143	34.2614158
22274.5548037633	29.6352088
22274.4062060951	27.7486295
22274.2576104094	25.0100158
22274.1090167063	26.6126333
22273.9604249858	26.5596489
22273.8118352478	26.1367147
22273.6632474923	24.0960437
22273.5146617192	22.6162627
22273.3660779285	20.8322862
22273.2174961202	20.0162666
22273.0689162941	18.6936475
22272.9203384504	19.3987965
22272.7717625889	18.1565353
22272.6231887095	17.4381163
22272.4746168124	16.5620928
22272.3260468973	16.9697566
22272.1774789643	16.3888019
22272.0289130134	16.8130466
22271.8803490445	16.4672785
22271.7317870575	15.8715113
22271.5832270524	15.3048832
22271.4346690292	15.8756701
22271.2861129879	16.2599823
22271.1375589283	16.6403905
22270.9890068505	17.9374234
22270.8404567544	20.2736559
22270.6919086401	20.4212319
22270.5433625073	21.0506883
22270.3948183561	19.2061603
22270.2462761866	22.2220873
22270.0977359985	21.4278847
22269.9491977919	22.5292001
22269.8006615667	24.6306556
22269.652127323	26.6691583
22269.5035950606	28.0361864
22269.3550647795	25.1488653
22269.2065364798	26.8680706
22269.0580101612	29.1422915
22268.9094858239	34.2278483
22268.7609634677	36.3696413
22268.6124430927	33.7207108
22268.4639246987	36.8124214
22268.3154082858	34.7348866
22268.1668938539	36.6548899
22268.018381403	37.3439669
22267.869870933	39.2584008
22267.7213624439	39.2315706
22267.5728559356	41.6716504
22267.4243514081	42.8934581
22267.2758488614	41.046029
22267.1273482954	42.3491629
22266.9788497101	44.8745118
22266.8303531055	48.9959284
22266.6818584815	48.3981837
22266.533365838	48.9959039
22266.3848751751	44.3645292
22266.2363864927	46.7164154
22266.0878997907	48.8009326
22265.9394150691	48.7809214
22265.7909323279	49.6509322
22265.642451567	50.9682556
22265.4939727864	47.1106598
22265.3454959861	44.8928961
22265.197021166	47.7645111
22265.0485483261	48.7106463
22264.9000774663	41.3179397
22264.7516085866	52.6267374
22264.6031416869	48.1914993
22264.4546767673	53.1285628
22264.3062138276	49.3420827
22264.1577528679	49.9729673
22264.009293888	54.4248672
22263.8608368881	51.3991319
22263.7123818679	49.9420731
22263.5639288275	45.7119704
22263.4154777669	52.0682136
22263.2670286859	48.7747122
22263.1185815847	51.925474
22262.970136463	53.2907363
22262.8216933209	51.5312853
22262.6732521584	53.1680073
22262.5248129753	52.7549714
22262.3763757717	54.7559675
22262.2279405476	46.9617632
22262.0795073028	54.7350249
22261.9310760373	45.6956791
22261.7826467512	45.5263558
22261.6342194443	51.2538062
22261.4857941167	45.6923762
22261.3373707682	43.8757128
22261.1889493989	44.4936032
22261.0405300087	42.4229363
22260.8921125975	38.0160616
22260.7436971654	44.3750265
22260.5952837122	47.6094771
22260.446872238	46.1145953
22260.2984627427	40.711094
22260.1500552263	42.9513862
22260.0016496887	47.0879471
22259.8532461299	44.894717
22259.7048445499	42.0774847
22259.5564449485	46.239361
22259.4080473258	45.6924449
22259.2596516818	47.5546851
22259.1112580163	42.3496153
22258.9628663294	47.2097649
22258.814476621	43.6298328
22258.6660888911	41.3251052
22258.5177031396	49.9788399
22258.3693193664	51.3114728
22258.2209375717	52.8491064
22258.0725577552	45.3051279
22257.9241799171	44.4603754
22257.7758040571	46.8804647
22257.6274301754	48.4038568
22257.4790582718	48.7631572
22257.3306883463	45.674204
22257.182320399	46.1688188
22257.0339544296	47.6001481
22256.8855904382	46.7105367
22256.7372284248	42.0171114
22256.5888683893	47.6910428
22256.4405103317	40.6366506
22256.292154252	45.778143
22256.14380015	43.2650124
22255.9954480258	44.2835083
22255.8470978793	44.2215683
22255.6987497105	47.5912338
22255.5504035193	44.8718639
22255.4020593057	44.6061458
22255.2537170697	40.6838816
22255.1053768112	43.3123992
22254.9570385302	41.7793698
22254.8087022266	44.1243568
22254.6603679005	42.0433802
22254.5120355517	41.1749
22254.3637051802	42.7573912
22254.215376786	41.6051628
22254.0670503691	42.6391772
22253.9187259293	41.1110039
22253.7704034668	41.1371618
22253.6220829813	51.67187
22253.473764473	42.3398472
22253.3254479416	42.0083684
22253.1771333873	42.1027999
22253.02882081	41.8386038
22252.8805102096	35.7786479
22252.7322015861	37.3383913
22252.5838949394	39.6919042
22252.4355902696	37.7388597
22252.2872875765	40.0579549
22252.1389868601	37.8743139
22252.1389868601	37.7496932
22251.9884723195	35.0510835
22251.8379598151	31.7442021
22251.6874493468	38.3370984
22251.5369409146	33.8479083
22251.3864345185	37.4763541
22251.2359301583	42.5028072
22251.0854278341	32.3782784
22250.9349275458	34.9494047
22250.7844292933	29.5401044
22250.6339330767	34.1252729
22250.4834388959	28.7326667
22250.3329467509	30.9726763
22250.1824566415	26.7335546
22250.0319685678	29.5626526
22249.8814825297	22.1731505
22249.7309985273	21.0637111
22249.5805165603	20.2997224
22249.4300366289	22.9853145
22249.2795587329	36.0049599
22249.1290828723	31.4880791
22248.9786090471	27.9704256
22248.8281372573	25.821624
22248.6776675027	27.2451116
22248.5271997834	29.2539252
22248.3767340993	22.906423
22248.2262704504	22.7834505
22248.0758088366	21.6694633
22247.9253492579	20.0858311
22247.7748917142	20.7899684
22247.6244362056	21.5150944
22247.4739827319	22.0396082
22247.3235312931	21.5511703
22247.1730818892	22.1252913
22247.0226345202	22.0466789
22246.8721891859	22.7601635
22246.7217458864	21.9176689
22246.5713046216	24.1845377
22246.4208653915	24.9511407
22246.2704281961	23.6599956
22246.1199930352	22.9085991
22245.9695599089	26.5785281
22245.819128817	23.7719384
22245.6686997597	26.1694811
22245.5182727368	27.0116626
22245.3678477482	27.2554777
22245.217424794	26.2038558
22245.0670038742	29.8234444
22244.9165849885	33.2590906
22244.7661681371	33.7147709
22244.6157533199	37.6895901
22244.4653405368	27.6594914
22244.3149297878	29.5263029
22244.1645210729	32.760608
22244.014114392	40.9941152
22243.863709745	37.849574
22243.713307132	39.2478277
22243.5629065529	36.4182133
22243.4125080076	32.8170639
22243.2621114961	35.8729486
22243.1117170184	36.9970992
22242.9613245744	42.2632952
22242.8109341642	41.1647673
22242.6605457875	48.1654307
22242.5101594445	44.3768863
22242.359775135	43.4932719
22242.209392859	44.6431094
22242.0590126165	43.3457984
22241.9086344075	45.7401895
22241.7582582318	48.7698869
22241.6078840895	48.1024621
22241.4575119805	48.9275545
22241.3071419048	58.1883586
22241.1567738623	50.0124675
22241.006407853	55.2405001
22240.8560438769	55.1248657
22240.7056819338	51.6566833
22240.5553220239	54.195706
22240.4049641469	56.0563351
22240.2546083029	52.8465776
22240.1042544919	58.0288278
22239.9539027138	53.2915867
22239.8035529685	54.6839866
22239.6532052561	56.8647138
22239.5028595764	50.9834017
22239.3525159295	43.1165028
22239.2021743152	54.2520469
22239.0518347336	55.211822
22238.9014971847	53.3049385
22238.7511616683	44.1616957
22238.6008281844	43.2695269
22238.450496733	52.7049875
22238.3001673141	51.9695962
22238.1498399275	48.9924726
22237.9995145734	45.467531
22237.8491912515	42.1742927
22237.698869962	35.1855037
22237.5485507047	38.2305045
22237.3982334795	40.5802673
22237.2479182866	28.3925651
22237.0976051257	32.3825256
22236.947293997	37.6983395
22236.7969849002	37.7622877
22236.6466778355	40.8885349
22236.4963728027	40.3007703
22236.3460698019	39.4941094
22236.1957688329	40.4082563
22236.0454698957	44.2769303
22235.8951729903	40.1364776
22235.7448781167	41.4792685
22235.5945852747	44.5127974
22235.4442944645	46.7717351
22235.2940056858	39.8869804
22235.1437189388	44.5956962
22234.9934342232	44.5066616
22234.8431515392	48.0443009
22234.6928708866	42.6165547
22234.5425922655	41.5891215
22234.3923156757	43.3891097
22234.2420411173	42.966974
22234.0917685902	39.1299104
22233.9414980943	38.6485177
22233.7912296296	32.6891921
22233.6409631961	30.8026186
22233.4906987937	30.0936121
22233.3404364224	37.0658655
22233.1901760822	47.5781459
22233.0399177729	44.5323636
22232.8896614946	51.859585
22232.7394072473	52.0085292
22232.5891550308	51.9187277
22232.4389048452	46.9266916
22232.2886566904	47.8050256
22232.1384105663	41.6771012
22231.9881664729	44.7082345
22231.8379244103	43.1471489
22231.6876843782	48.0867743
22231.5374463768	47.3361349
22231.3872104059	51.1801016
22231.2369764655	47.1240493
22231.0867445556	49.4657217
22230.9365146761	51.0994747
22230.786286827	58.4089106
22230.6360610082	55.8756145
22230.4858372198	57.1507211
22230.3356154616	57.3942444
22230.1853957337	55.7173803
22230.0351780359	55.6802654
22229.8849623682	61.3730957
22229.7347487307	64.8356476
22229.5845371232	51.9262584
22229.4343275458	63.7455468
22229.2841199983	63.5502485
22229.1339144807	63.1882656
22228.9837109931	63.4869616
22228.8335095353	58.7523739
22228.6833101073	66.3481118
22228.5331127091	64.4421943
22228.3829173406	60.5734634
22228.2327240018	58.6878446
22228.0825326926	63.4262343
22227.9323434131	59.8094286
22227.7821561631	62.4302632
22227.6319709426	67.0911927
22227.4817877517	67.3881442
22227.3316065901	59.2644086
22227.181427458	68.4412128
22227.0312503552	66.2126737
22226.8810752817	67.2863014
22226.7309022376	66.6225852
22226.5807312226	65.4004147
22226.4305622369	68.4130039
22226.2803952803	63.7694924
22226.1302303528	66.7121473
22225.9800674544	64.794826
22225.829906585	43.8129868
22225.6797477446	45.7966281
22225.5295909331	61.5663105
22225.3794361506	58.4745679
22225.2292833969	60.7754474
22225.0791326721	62.2430801
22224.928983976	58.7682125
22224.7788373087	55.1068633
22224.62869267	51.9141142
22224.4785500601	55.4297084
22224.3284094787	60.9347624
22224.178270926	58.5528461
22224.0281344017	60.3751938
22223.877999906	58.9047045
22223.7278674387	51.7454386
22223.5777369999	59.8368672
22223.4276085894	54.9695633
22223.2774822072	52.6654862
22223.1273578533	53.8493024
22222.9772355277	54.0927362
22222.8271152303	58.5980444
22222.676996961	54.4078038
22222.5268807199	51.4772092
22222.3767665069	44.2830147
22222.2266543219	44.9445514
22222.0765441649	43.8782287
22221.9264360358	38.0769326
22221.7763299347	38.7724214
22221.6262258615	40.2712816
22221.4761238161	42.7475649
22221.3260237985	44.8352871
22221.1759258087	45.2742035
22221.0258298465	44.1404349
22220.8757359121	49.8830845
22220.7256440053	43.7329754
22220.575554126	44.6002104
22220.4254662743	51.7191559
22220.2753804502	50.1195839
22220.1252966535	45.0573172
22219.9752148842	43.0834067
22219.8251351423	42.6519017
22219.6750574278	42.2784097
22219.5249817405	41.6734621
22219.3749080805	43.1225817
22219.2248364478	40.5647006
22219.0747668422	38.7683931
22218.9246992638	37.86688
22218.7746337124	35.8637752
22218.6245701881	35.7099505
22218.4745086909	30.1732169
22218.3244492206	28.7926338
22218.1743917772	26.9694135
22218.0243363608	26.9083975
22217.8742829712	24.7032009
22217.7242316084	27.0544126
22217.5741822723	28.052753
22217.424134963	29.3675092
22217.2740896804	26.2571006
22217.1240464244	26.5338884
22216.9740051951	27.1046465
22216.8239659923	24.4642914
22216.673928816	27.7093944
22216.5238936662	25.0836521
22216.3738605429	27.2244451
22216.2238294459	25.8654233
22216.0738003753	25.6409594
22215.9237733311	25.957215
22215.7737483131	23.5058725
22215.6237253213	23.1216127
22215.4737043558	24.591494
22215.3236854163	24.4247333
22215.173668503	24.0936945
22215.0236536158	25.4558264
22214.8736407546	22.616743
22214.7236299194	24.506151
22214.5736211102	25.0373245
22214.4236143268	26.5750649
22214.2736095694	29.2230586
22214.1236068377	28.2850263
22213.9736061318	28.895549
22213.8236074517	31.1214866
22213.6736107973	30.5673309
22213.5236161685	31.9271577
22213.3736235654	34.5269693
22213.2236329878	37.3336122
22213.0736444358	36.9972834
22212.9236579093	33.2490562
22212.7736734082	34.0191322
22212.6236909325	29.8645271
22212.4737104823	31.615451
22212.3237320573	31.2067084
22212.1737556577	30.8828702
22212.0237812833	35.749656
22211.8738089341	31.8255331
22211.7238386101	31.7349143
22211.5738703112	29.0439917
22211.4239040374	27.8098574
22211.2739397886	24.6764381
22211.1239775648	22.50068
22210.974017366	19.3453201
22210.8240591922	21.9150482
22210.6741030432	30.692488
22210.524148919	32.3115451
22210.3741968197	30.5543371
22210.2242467451	30.4812162
22210.0742986953	26.3974561
22209.9243526701	24.8747204
22209.7744086695	22.9458144
22209.6244666935	21.4531266
22209.4745267421	22.7770172
22209.3245888152	19.6789926
22209.1746529128	21.5724138
22209.0247190348	17.4557665
22208.8747871812	20.7302831
22208.724857352	17.4511542
22208.574929547	15.0397448
22208.4250037664	14.8574705
22208.2750800099	13.1901924
22208.1251582777	14.1920195
22207.9752385695	14.1629663
22207.8253208855	15.0041812
22207.6754052256	12.5514443
22207.5254915896	12.9244892
22207.3755799777	14.3706071
22207.2256703897	18.9140485
22207.0757628255	17.9619298
22206.9258572853	23.3699427
22206.7759537688	27.8799951
22206.6260522762	28.3622094
22206.4761528072	33.3609693
22206.326255362	32.6400475
22206.1763599404	35.1560516
22206.0264665424	38.6570307
22205.876575168	33.7371117
22205.7266858171	30.6138355
22205.5767984898	34.218226
22205.4269131858	32.2795809
22205.2770299053	28.9855441
22205.1271486481	27.8193282
22204.9772694143	27.6751252
22204.8273922037	23.9800593
22204.6775170164	21.203286
22204.5276438523	19.7169757
22204.3777727113	18.5672477
22204.2279035935	19.7121919
22204.0780364987	21.3409872
22203.928171427	19.7773434
22203.7783083783	18.2945352
22203.6284473525	18.2280586
22203.4785883496	16.9042261
22203.3287313697	14.4060103
22203.1788764125	13.8408823
22203.0290234781	12.5551428
22202.8791725665	11.7216161
22202.7293236776	9.57982664
22202.5794768114	10.3076755
22202.4296319678	10.4023421
22202.2797891468	10.4976127
22202.1299483483	11.1149705
22201.9801095724	10.3516613
22201.8302728189	12.483572
22201.6804380878	12.190213
22201.5306053791	15.3567915
22201.3807746928	15.1645859
22201.2309460287	17.0356193
22201.0811193869	13.1367545
22200.9312947674	12.8653426
22200.78147217	13.4783927
22200.6316515947	16.9638475
22200.4818330416	17.6831709
22200.3320165105	20.2875716
22200.1822020014	20.0551861
22200.0323895143	16.325592
22199.8825790491	15.5130041
22199.7327706058	12.423079
22199.5829641843	11.9373934
22199.4331597847	12.477776
22199.2833574068	11.1879094
22199.1335570507	11.2359463
22198.9837587162	10.4743541
22198.8339624034	11.079821
22198.6841681122	12.5555421
22198.5343758426	10.937829
22198.3845855945	10.8933508
22198.2347973678	10.4927017
22198.0850111626	10.8751885
22197.9352269788	12.1271056
22197.7854448164	12.6867114
22197.6356646753	12.8370194
22197.4858865555	13.3949667
22197.3361104569	13.6272966
22197.1863363794	15.0176584
22197.0365643232	15.978038
22196.886794288	16.1313308
22196.737026274	17.7925978
22196.5872602809	16.9850422
22196.4374963089	17.8136956
22196.2877343578	22.0887431
22196.1379744276	21.6966893
22195.9882165183	18.7691248
22195.8384606298	21.9946944
22195.6887067621	20.9671939
22195.5389549152	18.7319869
22195.3892050889	20.9815421
22195.2394572833	14.6619423
22195.0897114983	13.8903704
22194.939967734	11.9551049
22194.7902259901	13.0508714
22194.6404862668	12.9133992
22194.4907485639	12.5195487
22194.3410128814	13.3499092
22194.1912792193	16.015638
22194.0415475776	14.4324509
22193.8918179561	14.8801792
22193.7420903549	15.1520258
22193.5923647739	14.7642925
22193.4426412131	16.6590025
22193.2929196724	18.6651089
22193.1432001518	17.2170128
22192.9934826513	17.9059789
22192.8437671708	19.782021
22192.6940537102	16.8936171
22192.5443422696	17.1965764
22192.3946328488	17.5275634
22192.2449254479	20.5690717
22192.0952200668	17.8747563
22192.0952200668	17.5395398
22191.9499982966	18.9089278
22191.8047784271	14.5994246
22191.6595604581	16.8005745
22191.5143443896	16.0222143
22191.3691302216	17.0459464
22191.2239179541	14.9268874
22191.078707587	14.4694921
22190.9334991203	15.9398623
22190.788292554	13.7083089
22190.6430878879	14.4700104
22190.4978851221	13.7369846
22190.3526842566	14.3047159
22190.2074852912	15.2285196
22190.062288226	14.3582902
22189.9170930609	12.3623088
22189.771899796	12.4696293
22189.626708431	12.144382
22189.4815189661	13.2908022
22189.3363314011	13.2377349
22189.1911457361	12.5317482
22189.045961971	12.8419607
22188.9007801057	12.7292028
22188.7556001403	12.180675
22188.6104220746	11.6399053
22188.4652459087	12.5097288
22188.3200716425	13.4879357
22188.174899276	11.5269746
22188.0297288091	11.2598275
22187.8845602419	11.5932941
22187.7393935741	10.5088486
22187.5942288059	10.2375125
22187.4490659372	10.3362334
22187.303904968	9.66714604
22187.1587458981	9.35849595
22187.0135887277	9.24609292
22186.8684334566	9.57513514
22186.7232800847	9.09389544
22186.5781286122	8.8340148
22186.4329790388	8.89601381
22186.2878313647	8.9683083
22186.1426855897	8.65117357
22185.9975417138	8.79256124
22185.852399737	9.05404655
22185.7072596593	9.36738988
22185.5621214805	9.48694498
22185.4169852007	9.30221789
22185.2718508199	10.034506
22185.1267183379	10.8335683
22184.9815877548	10.9384909
22184.8364590705	10.76619
22184.691332285	10.903197
22184.5462073982	10.8221044
22184.4010844101	12.0342969
22184.2559633207	12.7633358
22184.11084413	12.123628
22183.9657268378	12.6564548
22183.8206114442	13.0086505
22183.6754979491	14.0763125
22183.5303863524	14.4280701
22183.3852766543	14.8097045
22183.2401688545	16.6148555
22183.0950629531	16.8938278
22182.94995895	15.6659606
22182.8048568453	19.3629
22182.6597566388	19.5673751
22182.5146583305	18.8015099
22182.3695619204	17.2899287
22182.2244674084	22.4647411
22182.0793747945	20.6516402
22181.9342840788	21.7198519
22181.789195261	16.5174876
22181.6441083413	18.2983941
22181.4990233195	16.9561606
22181.3539401956	17.9890597
22181.2088589696	15.6044925
22181.0637796415	15.0375394
22180.9187022112	15.8937383
22180.7736266786	13.0359414
22180.6285530438	13.1620315
22180.4834813067	10.35443
22180.3384114673	10.7773026
22180.1933435255	10.9259024
22180.0482774812	8.27859364
22179.9032133345	9.6112866
22179.7581510854	7.86540372
22179.6130907337	9.1496318
22179.4680322794	9.70764247
22179.3229757226	8.10621115
22179.1779210631	8.2032611
22179.0328683009	10.4283118
22178.8878174361	13.1172973
22178.7427684684	12.8676893
22178.597721398	12.3759842
22178.4526762248	12.1614387
22178.3076329487	10.3256687
22178.1625915697	8.20671582
22178.0175520878	7.82461935
22177.872514503	8.22059459
22177.7274788151	9.66623832
22177.5824450241	12.8892813
22177.4374131301	12.927118
22177.292383133	12.024835
22177.1473550327	9.7282886
22177.0023288292	8.55006128
22176.8573045225	8.52650817
22176.7122821125	11.5346195
22176.5672615992	14.4184386
22176.4222429826	16.419255
22176.2772262625	20.1688403
22176.1322114391	25.0585677
22175.9871985122	27.546422
22175.8421874818	26.9002532
22175.6971783479	27.7804276
22175.5521711105	27.9962517
22175.4071657694	30.1867211
22175.2621623247	31.1190919
22175.1171607763	34.2182343
22174.9721611242	32.5972838
22174.8271633683	25.8927854
22174.6821675087	28.3614244
22174.5371735452	28.0250312
22174.3921814778	25.382617
22174.2471913066	25.3072264
22174.1022030314	24.056294
22173.9572166523	22.9742772
22173.8122321691	21.9685894
22173.6672495819	21.0800856
22173.5222688906	24.504237
22173.3772900952	22.7218691
22173.2323131956	21.8874575
22173.0873381918	20.3017939
22172.9423650838	20.3998124
22172.7973938715	22.9893659
22172.6524245549	16.5536604
22172.5074571339	21.4229494
22172.3624916086	19.5214766
22172.2175279788	19.1781357
22172.0725662446	19.5285188
22171.9276064059	26.0814695
22171.7826484627	21.7288694
22171.6376924149	22.70351
22171.4927382624	21.4335747
22171.3477860054	22.4011625
22171.2028356436	21.0160799
22171.0578871772	21.6401215
22170.912940606	22.7524238
22170.7679959299	25.5041883
22170.6230531491	20.504867
22170.4781122634	24.9401288
22170.3331732728	21.2731905
22170.1882361772	26.344455
22170.0433009767	27.0913986
22169.8983676711	26.2138207
22169.7534362605	27.5991026
22169.6085067448	29.5360668
22169.463579124	37.0534387
22169.318653398	30.2555671
22169.1737295668	33.7559212
22169.0288076304	35.5492193
22168.8838875887	30.1748473
22168.7389694417	30.3582356
22168.5940531893	29.9020247
22168.4491388315	30.6486962
22168.3042263684	34.9256336
22168.1593157997	27.5982578
22168.0144071256	31.4850651
22167.8695003459	24.9886667
22167.7245954606	25.1817603
22167.5796924698	28.8643674
22167.4347913733	27.1419884
22167.2898921711	24.4624908
22167.1449948631	24.3397267
22167.0000994495	23.8407997
22166.85520593	19.1179402
22166.7103143047	18.389635
22166.5654245735	21.1931369
22166.4205367364	21.4845359
22166.2756507934	16.787567
22166.1307667444	15.879442
22165.9858845894	12.7577567
22165.8410043283	20.0070831
22165.6961259611	15.6201346
22165.5512494878	12.0840882
22165.4063749083	12.062689
22165.2615022226	10.8881683
22165.1166314307	12.206668
22164.9717625325	16.1669901
22164.826895528	15.9164811
22164.6820304171	12.7559668
22164.5371671998	11.8892206
22164.3923058761	11.7299723
22164.247446446	11.7639145
22164.1025889093	12.195848
22163.9577332661	12.4357286
22163.8128795163	14.7985114
22163.6680276599	16.5213296
22163.5231776969	17.4512653
22163.3783296272	20.2678075
22163.2334834507	17.5054013
22163.0886391675	21.6202462
22162.9437967775	20.2507835
22162.7989562807	22.1471272
22162.6541176769	22.0730986
22162.5092809663	23.0197672
22162.3644461487	20.5852081
22162.2196132242	21.1497418
22162.0747821926	24.0583669
22161.9299530539	25.3669489
22161.7851258082	22.834626
22161.6403004553	23.8215108
22161.4954769953	21.3204084
22161.350655428	22.7313674
22161.2058357535	19.6823804
22161.0610179718	27.8331517
22160.9162020827	32.3161608
22160.7713880862	31.4286314
22160.6265759824	28.0032327
22160.4817657711	30.0044358
22160.3369574524	26.5660653
22160.1921510261	31.3417464
22160.0473464924	32.4827904
22159.902543851	27.8351157
22159.757743102	30.834322
22159.6129442454	29.6550567
22159.4681472811	27.3739345
22159.323352209	24.3212149
22159.1785590292	22.8194494
22159.0337677416	22.7136745
22158.8889783462	25.1360269
22158.7441908428	24.8886548
22158.5994052316	20.4294054
22158.4546215124	21.7843914
22158.3098396853	26.2291643
22158.1650597501	19.7705603
22158.0202817068	27.490863
22157.8755055555	24.1084958
22157.730731296	21.030203
22157.5859589283	20.1197081
22157.4411884525	21.6972695
22157.2964198684	20.7657726
22157.151653176	20.2556089
22157.0068883753	19.324996
22156.8621254662	18.9469876
22156.7173644487	19.9345681
22156.5726053228	19.4089489
22156.4278480885	16.0672963
22156.2830927456	19.8588347
22156.1383392942	15.9244341
22155.9935877342	16.0000251
22155.8488380656	15.645973
22155.7040902883	17.0745897
22155.5593444024	13.8000945
22155.4146004077	14.4005849
22155.2698583043	13.246874
22155.125118092	16.7906819
22154.9803797709	13.1034763
22154.835643341	12.1602467
22154.6909088021	12.7143427
22154.5461761543	12.9742384
22154.4014453975	12.6267824
22154.2567165316	13.6906331
22154.1119895567	11.6433955
22153.9672644727	10.6099148
22153.8225412796	9.87547248
22153.6778199773	10.1146262
22153.5331005658	9.21691944
22153.388383045	8.9256162
22153.243667415	8.30583281
22153.0989536756	8.23560289
22152.9542418269	8.02170674
22152.8095318688	8.10863958
22152.6648238013	7.86702433
22152.5201176242	7.73740535
22152.3754133377	7.86698725
22152.2307109416	8.14216943
22152.086010436	7.8906657
22151.9413118207	7.82777435
22151.7966150958	8.03702704
22151.6519202612	8.33783125
22151.5072273169	8.36085595
22151.3625362628	7.896413
22151.2178470989	8.18786262
22151.0731598251	8.71195202
22150.9284744415	8.52095034
22150.783790948	9.25797666
22150.6391093445	8.74853346
22150.494429631	9.37969543
22150.3497518075	10.477815
22150.205075874	10.4144003
22150.0604018303	10.3130369
22149.9157296765	12.7934403
22149.7710594126	11.8947892
22149.6263910384	16.3984276
22149.481724554	17.6870191
22149.3370599593	14.6072146
22149.1923972543	13.9359863
22149.0477364389	19.046413
22148.9030775131	16.8066377
22148.7584204769	20.1854635
22148.6137653302	20.5906794
22148.469112073	25.7782168
22148.3244607053	22.5067579
22148.179811227	19.4790373
22148.0351636381	20.8987204
22147.8905179385	21.1423989
22147.7458741283	25.0989752
22147.6012322073	27.1200592
22147.4565921755	21.3570015
22147.3119540329	30.1002004
22147.1673177795	27.510609
22147.0226834153	30.3916529
22146.8780509401	35.4881813
22146.7334203539	30.6654464
22146.5887916568	33.2141763
22146.4441648487	32.5209742
22146.2995399295	32.222091
22146.1549168991	29.9406296
22146.0102957577	31.178627
22145.8656765051	44.3291125
22145.7210591413	31.4348251
22145.5764436662	35.6663309
22145.4318300798	35.6801684
22145.2872183822	27.9776321
22145.1426085731	28.7470595
22144.9980006527	29.561596
22144.8533946208	32.3258323
22144.7087904775	30.4502791
22144.5641882227	35.0705453
22144.4195878563	32.5080556
22144.2749893784	34.7609697
22144.1303927888	34.2081396
22143.9857980876	37.1491136
22143.8412052747	26.5633413
22143.69661435	28.5835176
22143.5520253136	36.7374844
22143.4074381654	39.7871138
22143.2628529054	36.5690332
22143.1182695335	32.5194154
22142.9736880496	34.8701465
22142.8291084539	41.36556
22142.6845307461	38.0032161
22142.5399549263	42.4751017
22142.3953809945	34.6713021
22142.2508089505	38.2699144
22142.1062387945	39.0416392
22141.9616705262	32.3289943
22141.8171041457	32.9591548
22141.672539653	38.4300234
22141.5279770481	31.9866567
22141.3834163308	36.0399275
22141.2388575011	39.4036898
22141.0943005591	30.3336901
22140.9497455046	30.6926028
22140.8051923376	32.2855603
22140.6606410582	31.4759957
22140.5160916662	32.1270953
22140.3715441616	24.7831322
22140.2269985445	30.3560311
22140.0824548146	22.2419757
22139.9379129721	23.2948527
22139.7933730169	21.5243927
22139.6488349489	21.9870755
22139.504298768	16.9980824
22139.3597644744	19.8435171
22139.2152320679	16.3532821
22139.0707015485	16.0113042
22138.9261729161	14.6404916
22138.7816461707	14.6003568
22138.6371213123	11.5010966
22138.4925983409	12.6829968
22138.3480772564	9.99394064
22138.2035580587	9.4238001
22138.0590407479	10.6752722
22137.9145253238	10.6417669
22137.7700117866	9.9305255
22137.625500136	9.61458751
22137.4809903721	8.74804883
22137.3364824949	8.52441367
22137.1919765043	9.04695264
22137.0474724002	9.90112003
22136.9029701827	10.2548112
22136.7584698517	11.7954945
22136.6139714071	13.3450172
22136.469474849	16.8712366
22136.3249801773	20.8404272
22136.1804873919	22.1659581
22136.0359964928	21.3609182
22135.89150748	17.3705881
22135.7470203534	17.2119055
22135.6025351131	13.2244826
22135.4580517589	9.61292162
22135.3135702908	8.30204126
22135.1690907089	7.95340227
22135.0246130129	8.60540992
22134.8801372031	10.371747
22134.7356632791	10.427274
22134.5911912412	12.4485764
22134.4467210891	13.8048706
22134.3022528229	15.0555289
22134.1577864426	18.1117714
22134.1577864426	16.6382725
22134.0090719401	16.3056747
22133.8603594361	14.0639866
22133.7116489303	17.6164727
22133.5629404228	22.1533762
22133.4142339135	20.3803986
22133.2655294024	17.9815098
22133.1168268894	19.0163956
22132.9681263746	14.2865781
22132.8194278578	19.2021613
22132.670731339	20.2897899
22132.5220368182	20.3836338
22132.3733442954	16.1357595
22132.2246537705	18.7123044
22132.0759652434	15.1969201
22131.9272787142	14.7541922
22131.7785941827	15.1864281
22131.629911649	15.6794416
22131.481231113	13.6696129
22131.3325525746	13.926467
22131.1838760339	11.4965339
22131.0352014907	13.0345341
22130.8865289451	10.1470803
22130.737858397	10.6185729
22130.5891898463	10.0932464
22130.4405232931	8.47564861
22130.2918587372	8.65786085
22130.1431961787	8.03216695
22129.9945356175	8.47196786
22129.8458770535	8.73979852
22129.6972204868	7.55073688
22129.5485659172	7.70842803
22129.3999133448	7.98366176
22129.2512627695	8.32263107
22129.1026141912	8.07508455
22128.95396761	8.0580467
22128.8053230257	9.18279296
22128.6566804384	9.16279132
22128.5080398479	10.0422962
22128.3594012543	10.3352062
22128.2107646576	9.83896032
22128.0621300576	11.1645549
22127.9134974543	12.1045803
22127.7648668478	12.6794666
22127.6162382379	14.5589718
22127.4676116246	14.8161665
22127.3189870079	15.3408326
22127.1703643877	19.4831311
22127.021743764	19.9364532
22126.8731251368	17.0946021
22126.724508506	21.5015692
22126.5758938715	18.5308793
22126.4272812334	21.9619725
22126.2786705916	22.3993703
22126.1300619461	19.3673681
22125.9814552967	24.2594572
22125.8328506435	27.7401122
22125.6842479865	28.2899274
22125.5356473255	24.2360924
22125.3870486606	27.5504671
22125.2384519918	27.5242094
22125.0898573188	21.4161918
22124.9412646419	27.1283697
22124.7926739608	27.8176831
22124.6440852755	24.3744729
22124.4954985861	23.7750626
22124.3469138924	18.7133479
22124.1983311945	17.1006542
22124.0497504923	20.0211001
22123.9011717857	16.6090581
22123.7525950747	14.5502101
22123.6040203593	11.608797
22123.4554476394	11.3183093
22123.306876915	13.2816756
22123.1583081861	12.2941845
22123.0097414525	12.6532621
22122.8611767144	11.4156213
22122.7126139715	13.7914176
22122.564053224	12.6020969
22122.4154944717	17.2603708
22122.2669377146	18.2745897
22122.1183829527	29.1743909
22121.9698301859	29.8211591
22121.8212794141	26.7694505
22121.6727306375	26.6336002
22121.5241838558	28.8385798
22121.3756390691	36.2034408
22121.2270962774	41.8775345
22121.0785554805	39.8850046
22120.9300166784	36.4544067
22120.7814798712	40.6958768
22120.6329450588	40.5584853
22120.484412241	46.6092914
22120.335881418	42.1165578
22120.1873525895	41.1753054
22120.0388257557	48.2785732
22119.8903009165	43.0150999
22119.7417780718	34.5670616
22119.5932572216	42.146751
22119.4447383658	43.3737387
22119.2962215044	54.281169
22119.1477066374	45.5603068
22118.9991937647	49.7167707
22118.8506828863	43.5031095
22118.7021740021	37.8816686
22118.5536671122	45.8796701
22118.4051622163	43.2424479
22118.2566593147	48.6273205
22118.1081584071	49.1943092
22117.9596594935	48.8463527
22117.811162574	42.6563018
22117.6626676484	48.4519476
22117.5141747167	47.6332543
22117.3656837789	42.6236251
22117.217194835	42.8950439
22117.0687078848	47.3935221
22116.9202229285	45.9446943
22116.7717399658	48.7661168
22116.6232589968	53.0228874
22116.4747800215	50.0434779
22116.3263030398	50.9379437
22116.1778280516	50.696697
22116.0293550569	54.6395388
22115.8808840558	54.0498985
22115.732415048	51.5466216
22115.5839480337	51.255825
22115.4354830127	51.4865162
22115.2870199851	51.6611972
22115.1385589507	51.9796494
22114.9900999095	43.846949
22114.8416428616	45.6519687
22114.6931878068	43.6965054
22114.5447347452	42.5514824
22114.3962836766	50.3764226
22114.2478346011	47.2739144
22114.0993875185	52.0681784
22113.9509424289	47.8698789
22113.8024993323	50.9125479
22113.6540582285	56.7779146
22113.5056191175	51.1775191
22113.3571819994	51.9547974
22113.208746874	49.1184297
22113.0603137413	49.8373788
22112.9118826013	46.0400968
22112.7634534539	55.2188945
22112.6150262992	44.3587123
22112.466601137	45.4158374
22112.3181779673	46.7125347
22112.1697567901	40.5782862
22112.0213376053	38.3792624
22111.8729204129	33.5953209
22111.7245052129	38.5400255
22111.5760920052	34.1380016
22111.4276807897	29.318783
22111.2792715665	23.2621658
22111.1308643355	16.8209486
22110.9824590967	16.8821183
22110.83405585	14.4741147
22110.6856545953	11.9637776
22110.5372553327	12.1834398
22110.3888580621	11.1998871
22110.2404627834	11.4548769
22110.0920694967	10.8182848
22109.9436782018	10.6357151
22109.7952888988	13.275254
22109.6469015875	16.9771678
22109.498516268	18.9708047
22109.3501329403	26.0358755
22109.2017516042	22.0460432
22109.0533722597	27.6667661
22108.9049949068	29.4122627
22108.7566195455	38.2935513
22108.6082461757	30.0224855
22108.4598747974	38.1482734
22108.3115054105	38.4409661
22108.163138015	38.9117588
22108.0147726108	43.6608774
22107.866409198	46.7919971
22107.7180477765	45.9220661
22107.5696883461	46.7974791
22107.421330907	47.3166829
22107.272975459	52.6871047
22107.1246220022	48.356998
22106.9762705364	42.1693599
22106.8279210616	45.4584038
22106.6795735778	50.1885109
22106.531228085	54.2805929
22106.3828845831	50.1293053
22106.2345430721	48.6052599
22106.0862035519	41.7741564
22105.9378660225	50.0101417
22105.7895304839	57.45349
22105.6411969359	56.8424382
22105.4928653787	48.7092275
22105.344535812	49.8743773
22105.196208236	52.000597
22105.0478826505	48.6969559
22104.8995590556	47.8956244
22104.7512374511	50.5318932
22104.602917837	53.4944756
22104.4546002133	48.199836
22104.30628458	47.2784051
22104.157970937	49.0534368
22104.0096592842	54.1844754
22103.8613496217	44.4948588
22103.7130419494	41.684232
22103.5647362672	45.8278647
22103.4164325752	47.3141971
22103.2681308732	40.516747
22103.1198311613	40.7845841
22102.9715334393	39.3659544
22102.8232377073	38.3739912
22102.6749439652	37.8511894
22102.526652213	42.6279639
22102.3783624506	34.4619643
22102.230074678	35.0216284
22102.0817888951	42.4295062
22101.933505102	30.214556
22101.7852232985	28.9547905
22101.6369434847	29.9346246
22101.4886656604	23.0591912
22101.3403898257	24.9076735
22101.1921159805	25.2750779
22101.0438441248	21.3048163
22100.8955742585	18.8784204
22100.7473063816	17.5580193
22100.5990404941	17.932776
22100.4507765959	15.5659736
22100.3025146869	12.5353622
22100.1542547672	14.0047902
22100.0059968366	13.9753313
22099.8577408952	12.0773251
22099.709486943	11.0115907
22099.5612349797	11.4279896
22099.4129850056	11.6658572
22099.2647370204	12.4435133
22099.1164910241	12.5915854
22098.9682470168	13.9390801
22098.8200049984	14.6949825
22098.6717649687	16.6280339
22098.5235269279	15.0590647
22098.3752908758	17.9636091
22098.2270568124	17.3476201
22098.0788247377	16.7690221
22097.9305946516	17.1852951
22097.7823665542	24.9084316
22097.6341404452	20.7634694
22097.4859163248	22.8425888
22097.3376941928	21.4826515
22097.1894740493	19.8532072
22097.0412558942	16.1503637
22096.8930397274	20.7832151
22096.7448255489	22.3122779
22096.5966133587	21.5615312
22096.4484031567	22.2326943
22096.3001949429	22.6637839
22096.1519887173	20.7316853
22096.0037844798	23.0334246
22095.8555822303	18.5052646
22095.7073819689	20.0413591
22095.5591836955	20.7002522
22095.41098741	17.5401059
22095.2627931124	13.6174902
22095.1146008027	17.3352503
22094.9664104808	15.1959667
22094.8182221468	15.763187
22094.6700358004	13.8780303
22094.5218514418	13.0816656
22094.3736690708	12.8492786
22094.2254886875	14.268939
22094.0773102918	12.6752624
22093.9291338836	16.7223164
22093.7809594629	17.9329288
22093.6327870297	14.6831519
22093.4846165839	13.6509505
22093.3364481256	12.2512914
22093.1882816545	15.8529897
22093.0401171708	11.9891158
22092.8919546743	11.4873711
22092.7437941651	10.890859
22092.5956356431	11.1039275
22092.4474791082	9.39309544
22092.2993245604	9.12704001
22092.1511719997	9.73470015
22092.003021426	10.4859238
22091.8548728394	9.68270415
22091.7067262396	9.80988969
22091.5585816268	9.76082738
22091.4104390009	12.1267542
22091.2622983617	14.3008871
22091.1141597094	13.5149023
22090.9660230438	15.0220908
22090.817888365	17.533232
22090.6697556728	17.9726246
22090.5216249672	21.6030883
22090.3734962482	26.0185519
22090.2253695158	25.3016673
22090.0772447699	29.7264112
22089.9291220104	36.0881573
22089.7810012374	32.2050107
22089.6328824508	37.5154207
22089.4847656505	36.9477836
22089.3366508366	41.0949994
22089.1885380089	54.8676402
22089.0404271674	42.7508379
22088.8923183121	47.5508525
22088.744211443	49.6403396
22088.59610656	56.6768805
22088.4480036631	51.0198244
22088.2999027522	60.4242474
22088.1518038273	51.0498932
22088.0037068883	47.0174266
22087.8556119352	52.9960118
22087.7075189681	57.1131455
22087.5594279867	51.5150594
22087.4113389912	61.6409704
22087.2632519814	51.4624437
22087.1151669573	55.3349936
22086.9670839189	50.5937124
22086.8190028661	56.2051213
22086.6709237989	53.4542208
22086.5228467172	52.6135915
22086.3747716211	51.8080102
22086.2266985104	44.298213
22086.0786273852	45.8447519
22085.9305582454	52.0976437
22085.7824910909	49.6082609
22085.6344259217	52.063842
22085.4863627378	61.2304771
22085.3383015391	60.2637561
22085.1902423257	59.7195395
22085.0421850973	63.6231486
22084.8941298541	71.5074023
22084.746076596	62.6489825
22084.5980253229	71.4738577
22084.4499760348	65.8240988
22084.3019287316	65.0980504
22084.1538834134	72.7756432
22084.00584008	67.9100627
22083.8577987315	69.4051505
22083.7097593677	66.46505
22083.5617219887	65.193915
22083.4136865945	63.920606
22083.2656531849	61.2767324
22083.1176217599	63.4004785
22082.9695923195	60.6362392
22082.8215648637	61.131946
22082.6735393924	61.3122596
22082.5255159055	62.7759459
22082.3774944031	58.107735
22082.2294748851	56.4350387
22082.0814573515	61.7954092
22081.9334418021	63.3117484
22081.7854282371	58.8130083
22081.6374166563	62.0398925
22081.4894070596	57.5019694
22081.3413994471	53.8323744
22081.1933938188	54.2030535
22081.0453901745	65.0321407
22080.8973885142	66.8432051
22080.749388838	64.8069541
22080.6013911457	66.6120245
22080.4533954373	68.4601408
22080.3054017128	69.9846296
22080.1574099721	73.8099312
22080.0094202152	71.381602
22079.8614324421	70.5843468
22079.7134466527	63.0672757
22079.565462847	64.7279599
22079.4174810249	61.4413596
22079.2695011864	66.4229108
22079.1215233314	65.0529528
22078.97354746	61.0236281
22078.825573572	66.3481641
22078.6776016675	68.2450913
22078.5296317464	68.890614
22078.3816638087	69.8831943
22078.2336978542	70.605348
22078.085733883	71.870948
22077.9377718951	63.4049106
22077.7898118904	69.3476568
22077.6418538688	68.30851
22077.4938978304	72.2200778
22077.345943775	69.8058941
22077.1979917026	74.0585582
22077.0500416133	67.3176914
22076.9020935069	76.5251161
22076.7541473835	70.3296197
22076.6062032429	71.3011325
22076.4582610851	71.5030511
22076.3103209102	73.4253909
22076.162382718	74.3798563
22076.0144465085	72.4592395
22075.8665122817	74.2042143
22075.7185800376	71.0566745
22075.570649776	72.4970748
22075.4227214971	72.6814555
22075.2747952006	71.6335004
22075.1268708866	72.9492788
22074.978948555	73.7591594
22074.8310282059	73.8640012


==> Figures/2D_spectra/README.txt <==
The raw data can be found in
\\mpcoldmol2\analysis_new\testy\2023\1+1'_2D_spectra_analysis\

==> Figures/PI_spectra/11+_v=5_combined.dat <==
21039.849685912,84034.942185912,0.0283363164990569
21040.0706726482,84035.1631726482,0.0191890129453408
21040.2916640267,84035.3841640267,0.0152864602081223
21040.5126600475,84035.6051600475,0.0119921032984281
21040.7336607108,84035.8261607108,0.0108202929543223
21040.9546660167,84036.0471660167,0.0168751284876839
21041.1756759655,84036.2681759655,0.00224941375915681
21041.3966905571,84036.4891905571,0.0230935572313976
21041.6177097919,84036.7102097919,-0.0130569020702545
21041.8387336699,84036.9312336699,-0.00518678358379144
21042.0597621912,84037.1522621912,0.00272233245332904
21042.2807953561,84037.3732953561,-0.00164160243942627
21042.5018331647,84037.5943331647,-0.0174481581939736
21042.7228756171,84037.8153756171,0.00889445474748305
21042.9439227134,84038.0364227134,0.0178704869544016
21043.1649744538,84038.2574744538,0.00888970304398883
21043.3860308385,84038.4785308385,0.0189826460225286
21043.6070918676,84038.6995918676,0.0134136988830534
21043.8281575412,84038.9206575412,-0.0140569113666641
21044.0492278596,84039.1417278596,0.0173724690514712
21044.2703028227,84039.3628028227,0.00586110706276878
21044.4913824309,84039.5838824309,0.0120637707244377
21044.7124666842,84039.8049666842,-0.00275669910996538
21044.9335555827,84040.0260555827,0.0108516138950939
21045.1546491267,84040.2471491267,0.0418020397350784
21045.3757473163,84040.4682473163,-0.00572419457670134
21045.5968501515,84040.6893501515,-0.000860552354255931
21045.8179576327,84040.9104576327,0.0463714491442415
21046.0390697598,84041.1315697598,-0.00666573835694634
21046.2601865331,84041.3526865331,0.00803975620972158
21046.4813079528,84041.5738079528,0.0183532892122969
21046.7024340188,84041.7949340188,0.016973364599064
21046.9235647315,84042.0160647315,-0.000945101359998364
21047.1447000909,84042.2372000909,0.0307506035045748
21047.3658400972,84042.4583400972,0.0139543286590061
21047.5869847505,84042.6794847505,0.0109029575104685
21047.808134051,84042.900634051,-0.0190536700731201
21048.0292879988,84043.1217879988,0.00819434334317648
21048.2504465941,84043.3429465941,-0.00866397777011029
21048.4716098371,84043.5641098371,0.00960504048082525
21048.6927777278,84043.7852777278,0.000128604956979086
21048.9139502664,84044.0064502664,0.0290570466924828
21049.1351274531,84044.2276274531,-0.00745515024827855
21049.356309288,84044.448809288,0.0176477683374281
21049.5774957712,84044.6699957712,0.0139175059640878
21049.7986869029,84044.8911869029,0.00488054627071801
21050.0198826833,84045.1123826833,0.0292327630256746
21050.2410831125,84045.3335831125,0.00919969125256131
21050.4622881906,84045.5547881906,0.00509058197097074
21050.6834979178,84045.7759979178,0.0151394280339068
21050.9047122943,84045.9972122943,0.0186841534740248
21051.1259313201,84046.2184313201,-0.0235093440976295
21051.3471549954,84046.4396549954,0.0190161992477092
21051.5683833205,84046.6608833205,0.024778649799367
21051.7896162953,84046.8821162953,-0.013624680102913
21052.0108539201,84047.1033539201,-0.0178483449429818
21052.232096195,84047.324596195,0.0306074334043895
21052.4533431202,84047.5458431202,0.000213385006969462
21052.6745946958,84047.7670946958,0.00644253868064759
21052.8958509219,84047.9883509219,0
21053.1171117988,84048.2096117988,0.0147972869351834
21053.3383773265,84048.4308773265,-0.0081427730484425
21053.5596475052,84048.6521475052,-0.00430473806420933
21053.780922335,84048.873422335,0.00715848439732005
21054.0022018161,84049.0947018161,0.00771039932253696
21054.2234859486,84049.3159859486,-0.013841023389933
21054.4447747327,84049.5372747327,0.0283134690207563
21054.6660681686,84049.7585681686,-0.00157492475356356
21054.8873662563,84049.9798662563,0.0128088835740461
21055.108668996,84050.201168996,0.0492651818523231
21055.3299763879,84050.4224763879,0.0388319417271367
21055.5512884321,84050.6437884321,0.00642069627491523
21055.7726051288,84050.8651051288,0.011732786321269
21055.9939264781,84051.0864264781,-0.00199745446547941
21056.2152524801,84051.3077524801,0.000637319622264064
21056.4365831351,84051.5290831351,-0.0162261858359295
21056.657918443,84051.750418443,0.0115931867517055
21056.8792584042,84051.9717584042,0.0250483630382128
21057.1006030187,84052.1931030187,-0.00186752840889705
21057.3219522867,84052.4144522867,0.0234653440043015
21057.5433062083,84052.6358062083,0.0150173174049763
21057.7646647838,84052.8571647838,0.0106026997006372
21057.9860280131,84053.0785280131,0.0204791057176938
21058.2073958965,84053.2998958965,0.00746043206666892
21058.4287684341,84053.5212684341,0.0198328291585728
21058.6501456262,84053.7426456262,0.00571952736327293
21058.8715274727,84053.9640274727,0.00703108045903513
21059.0929139738,84054.1854139738,0.0188858482095656
21059.3143051298,84054.4068051298,0.0208706637943284
21059.5357009408,84054.6282009408,-0.0120620732014254
21059.7571014068,84054.8496014068,0.00651606829894086
21059.9785065281,84055.0710065281,-0.00765651855265678
21060.1999163048,84055.2924163048,0.0101496698025934
21060.421330737,84055.513830737,0.0221966755067797
21060.6427498249,84055.7352498249,0.0214301197085819
21060.8641735687,84055.9566735687,0.0760213992782084
21061.0856019684,84056.1781019684,0.0799730055438974
21061.3070350242,84056.3995350242,0.103097644216481
21061.5284727364,84056.6209727364,0.0656175763469035
21061.7499151049,84056.8424151049,0.0246108143307669
21061.9713621301,84057.0638621301,0.0295844674382931
21062.1928138119,84057.2853138119,0.0310535968648181
21062.4142701506,84057.5067701506,-0.00130762796191247
21062.6357311463,84057.7282311463,-0.00847631369733348
21062.8571967992,84057.9496967992,0.0112145308196016
21063.0786671094,84058.1711671094,0.024615058815176
21063.300142077,84058.392642077,0.0739947914945715
21063.5216217022,84058.6141217022,0.0189152305274677
21063.7431059852,84058.8356059852,0.0242170841333422
21063.9645949261,84059.0570949261,0.0581061164962532
21064.186088525,84059.278588525,0.0018942796159268
21064.4075867821,84059.5000867821,0.0167074794955908
21064.6290896975,84059.7215896975,0.0126641438035975
21064.8505972714,84059.9430972714,0.0339867514996402
21065.0721095039,84060.1646095039,0.0024810716958371
21065.2936263952,84060.3861263952,-0.000252247929514478
21065.5151479455,84060.6076479455,0.0342128987044961
21065.7366741548,84060.8291741548,-0.0250018179763165
21065.9582050233,84061.0507050233,0.00205844804363211
21066.1797405511,84061.2722405511,0.0134394985249483
21066.4012807385,84061.4937807385,0.0151995581034394
21066.6228255855,84061.7153255855,0.0154475484283095
21066.8443750924,84061.9368750924,-0.00243404803897176
21067.0659292592,84062.1584292592,-0.0149362166482098
21067.287488086,84062.379988086,-0.0209724957471923
21067.5090515732,84062.6015515732,0.00717076970325724
21067.7306197207,84062.8231197207,-0.0145055889560393
21067.9521925287,84063.0446925287,0.00314347625603568
21068.1737699975,84063.2662699975,0.0179761182213487
21068.395352127,84063.487852127,-0.0146202164518812
21068.6169389176,84063.7094389176,-0.00913008184166618
21068.8385303693,84063.9310303693,-0.00515007008711582
21069.0601264822,84064.1526264822,0.0312693267157314
21069.2817272566,84064.3742272566,0.00749101918399359
21069.5033326925,84064.5958326925,-0.0129281492449501
21069.7249427902,84064.8174427902,0.0181952146474489
21069.9465575497,84065.0390575497,-0.00978529407319036
21070.1681769712,84065.2606769712,0.00719079021582756
21070.3898010549,84065.4823010549,0.0238657164802725
21070.6114298008,84065.7039298008,-0.0109060911289892
21070.8330632093,84065.9255632093,-0.00609918443274521
21071.0547012803,84066.1472012803,-0.0447717469523175
21071.2763440141,84066.3688440141,-0.00233823241129029
21071.4979914107,84066.5904914107,0.0149442154143881
21071.7196434704,84066.8121434704,-0.035139265264328
21071.9413001933,84067.0338001933,0.00984652821500446
21072.1629615795,84067.2554615795,0.0253192250344869
21072.3846276292,84067.4771276292,0.0140117259716563
21072.6062983425,84067.6987983425,-0.0119236461759717
21072.8279737196,84067.9204737196,0.0173391225515784
21073.0496537606,84068.1421537606,0.0288773813234247
21073.2713384657,84068.3638384657,0.011539717545661
21073.493027835,84068.585527835,-0.0145355584724464
21073.7147218687,84068.8072218687,0.0205695210406854
21073.9364205669,84069.0289205669,-0.00811750987525691
21074.1581239297,84069.2506239297,-0.010237981826512
21074.3798319573,84069.4723319573,0.0162268766989536
21074.6015446499,84069.6940446499,0.0140181712432658
21074.8232620076,84069.9157620076,0.047866091163149
21075.0449840306,84070.1374840306,0.0139279973631957
21075.2667107189,84070.3592107189,0.0196190125638061
21075.4884420728,84070.5809420728,-0.022107422218991
21075.7101780923,84070.8026780923,-0.0173657734424454
21075.9319187777,84071.0244187777,0.0185243992359505
21076.1536641291,84071.2461641291,-0.0222984683332593
21076.3754141466,84071.4679141466,0.00709885621248432
21076.5971688304,84071.6896688304,0.00867421388149334
21076.8189281806,84071.9114281806,0.035227607627675
21077.0406921974,84072.1331921974,-0.0198702184770692
21077.2624608809,84072.3549608809,0.0129393791975399
21077.4842342312,84072.5767342312,0.0240894422598507
21077.7060122486,84072.7985122486,0.0249539280627942
21077.9277949331,84073.0202949331,0.00447566988688793
21078.149582285,84073.242082285,-0.0294160633585802
21078.3713743043,84073.4638743043,-0.000579890775432647
21078.5931709912,84073.6856709912,0.0244321781249283
21078.8149723458,84073.9074723458,0.0027324119011425
21079.0367783684,84074.1292783684,0.0106785932800699
21079.258589059,84074.351089059,-0.0125794043992732
21079.4804044178,84074.5729044178,-0.0143551645245059
21079.7022244449,84074.7947244449,0.000703104493778642
21079.9240491405,84075.0165491405,0.0188550677077673
21080.1458785048,84075.2383785048,-0.024637796468272
21080.3677125378,84075.4602125378,0.0109106827687495
21080.5895512398,84075.6820512398,-0.00615639840710412
21080.8113946108,84075.9038946108,0.0265196612415488
21081.0332426511,84076.1257426511,0.0137108244919171
21081.2550953607,84076.3475953607,0.0116017739682739
21081.4769527399,84076.5694527399,0.0352094914217526
21081.6988147887,84076.7913147887,0.00561231861590695
21081.9206815074,84077.0131815074,0.0147699550654336
21082.142552896,84077.235052896,0.0165811629132163
21082.3644289547,84077.4569289547,0.00354633875980182
21082.5863096836,84077.6788096836,-0.0152537412118076
21082.808195083,84077.900695083,0.0337560392047434
21083.0300851529,84078.1225851529,0.0236522495438477
21083.2519798935,84078.3444798935,0.00440795716049858
21083.473879305,84078.566379305,0.0318365615938643
21083.6957833874,84078.7882833874,0.00144114550456602
21083.917692141,84079.010192141,0.0143667450898382
21084.1396055659,84079.2321055659,-0.00419784454069474
21084.3615236622,84079.4540236622,0.0119732606529142
21084.5834464301,84079.6759464301,-0.0268612331221761
21084.8053738698,84079.8978738698,-0.000575750289824835
21085.0273059813,84080.1198059813,0.00287804501625243
21085.2492427648,84080.3417427648,0.0144689050653277
21085.4711842206,84080.5636842206,0.00801347938794495
21085.6931303486,84080.7856303486,0.00127362555328374
21085.9150811491,84081.0075811491,-0.00665409029578736
21086.1370366222,84081.2295366222,0.0333033700420589
21086.3589967681,84081.4514967681,0.0210609712472642
21086.5809615869,84081.6734615869,0.0533167821723581
21086.8029310787,84081.8954310787,-0.0163727440440088
21087.0249052438,84082.1174052438,0.00734337071353024
21087.2468840822,84082.3393840822,0.00902316701913032
21087.4688675941,84082.5613675941,0.00303432416901511
21087.6908557797,84082.7833557797,-0.0106175425425012
21087.9128486391,84083.0053486391,0.0253693261452334
21088.1348461724,84083.2273461724,0.0145459041221338
21088.3568483798,84083.4493483798,-0.01130617185164
21088.5788552614,84083.6713552614,0.0237945125992665
21088.8008668174,84083.8933668174,0.0144943308795146
21089.022883048,84084.115383048,-0.00376597135863137
21089.2449039533,84084.3374039533,0.0036422815675138
21089.4669295333,84084.5594295333,0.0219302039575762
21089.6889597884,84084.7814597884,-0.0298603683421208
21089.9109947186,84085.0034947186,0.00568435991170494
21090.133034324,84085.225534324,0.0044973218384837
21090.3550786049,84085.4475786049,0.0299612425095308
21090.5771275613,84085.6696275613,-0.00576195109833141
21090.7991811935,84085.8916811935,0.0210811750739544
21091.0212395015,84086.1137395015,0.0279788841729239
21091.2433024855,84086.3358024855,0.0136389531902387
21091.4653701457,84086.5578701457,0.00432748168057426
21091.6874424822,84086.7799424822,0.000938754554690051
21091.9095194952,84087.0020194952,-0.00693694160121463
21092.1316011847,84087.2241011847,-0.00795515547370038
21092.3536875511,84087.4461875511,-0.0395622320250985
21092.5757785943,84087.6682785943,-0.00285431651202361
21092.7978743145,84087.8903743145,0.0121075319884883
21093.0199747119,84088.1124747119,-0.0107596522716256
21093.2420797867,84088.3345797867,-0.0184173832258994
21093.464189539,84088.556689539,4.07365943503464e-05
21093.6863039689,84088.7788039689,0.00500939301156204
21093.9084230766,84089.0009230766,0.0146581046513195
21094.1305468622,84089.2230468622,0.0269888398426946
21094.352675326,84089.445175326,-0.00158719655655254
21094.5748084679,84089.6673084679,0.00988707535931911
21094.7969462882,84089.8894462882,0.014806706468667
21095.019088787,84090.111588787,0.00540884186040735
21095.2412359645,84090.3337359645,0.00126040449699903
21095.4633878209,84090.5558878209,-0.00894265724476737
21095.6855443562,84090.7780443562,0.0138577902996144
21095.9077055706,84091.0002055706,-0.0179579858231807
21096.1298714642,84091.2223714642,-0.0175474857297132
21096.3520420373,84091.4445420373,-0.00467008553208867
21096.5742172899,84091.6667172899,0.0146564937342517
21096.7963972223,84091.8888972223,0.0223650782092559
21097.0185818345,84092.1110818345,0.0215075369003059
21097.2407711267,84092.3332711267,0.0104672005412268
21097.462965099,84092.555465099,-0.0213755615673367
21097.6851637517,84092.7776637517,0.0110299094714777
21097.9073670848,84092.9998670848,-0.0154462902974742
21098.1295750984,84093.2220750984,-0.0171449334842135
21098.3517877929,84093.4442877929,-0.0045384726961377
21098.5740051682,84093.6665051682,0.00858862971997424
21098.7962272245,84093.8887272245,0.0339412942150109
21099.0184539621,84094.1109539621,-0.00222711927902323
21099.2406853809,84094.3331853809,-0.0110924583281118
21099.4629214813,84094.5554214813,-0.00214511023323433
21099.6851622633,84094.7776622633,-0.0228622380187307
21099.907407727,84094.999907727,-0.0121768059604125
21100.1296578727,84095.2221578727,-0.00028311414793933
21100.3519127005,84095.4444127005,-0.0231289677798736
21100.5741722104,84095.6666722104,0.0102681138514983
21100.7964364028,84095.8889364028,0.0036778594995274
21101.0187052776,84096.1112052776,-0.0015758511001816
21101.2409788351,84096.3334788351,0.0384577965436223
21101.4632570755,84096.5557570755,-0.0398622240200382
21101.6855399988,84096.7780399988,-0.00371474640095192
21101.9078276052,84097.0003276052,0.0029468716489601
21102.1301198948,84097.2226198948,-0.00928246371718858
21102.3524168679,84097.4449168679,0.00746456086109353
21102.5747185245,84097.6672185245,-0.0169425580611427
21102.7970248648,84097.8895248648,-0.0375471153736224
21103.019335889,84098.111835889,0.0104429671254202
21103.2416515971,84098.3341515971,0.0377712219330335
21103.4639719895,84098.5564719895,-0.033732167315504
21103.6862970661,84098.7787970661,0.030460566341674
21103.9086268271,84099.0011268271,0.00962745541774869
21104.1309612727,84099.2234612727,0.00873918298002772
21104.3533004031,84099.4458004031,0.000926054326124231
21104.5756442183,84099.6681442183,0.0128811958616469
21104.7979927186,84099.8904927186,0.0189147970829576
21105.0203459041,84100.1128459041,-0.00177032977881965
21105.2427037749,84100.3352037749,0.0257844127012774
21105.4650663311,84100.5575663311,-0.00148798550587853
21105.687433573,84100.779933573,-0.0197815304325062
21105.9098055007,84101.0023055007,-0.0262887774225582
21106.1321821143,84101.2246821143,0.00393837094247738
21106.3545634139,84101.4470634139,-0.000482136195969158
21106.5769493998,84101.6694493998,0.0163486122923492
21106.799340072,84101.891840072,-0.00586323609152937
21107.0217354308,84102.1142354308,0.000441647014032786
21107.2441354762,84102.3366354762,-0.00196687530149665
21107.4665402084,84102.5590402084,0.00734395515524155
21107.6889496276,84102.7814496276,-0.0204218430825611
21107.9113637339,84103.0038637339,0.00577614273795673
21108.1337825274,84103.2262825274,-0.0140359491942528
21108.3562060084,84103.4487060084,-0.0126293983466709
21108.5786341769,84103.6711341769,-0.0171559308760643
21108.8010670331,84103.8935670331,0.00825536340984115
21109.0235045771,84104.1160045771,0.00176286946540035
21109.2459468092,84104.3384468092,-0.011415919253487
21109.4683937293,84104.5608937293,0.0194626016124395
21109.6908453378,84104.7833453378,0.00448416193729387
21109.9133016347,84105.0058016347,0.00916637109182564
21110.1357626202,84105.2282626202,-0.00228105387254762
21110.3582282945,84105.4507282945,0.00600137445606053
21110.5806986576,84105.6731986576,-0.0099599610318894
21110.8031737098,84105.8956737098,-0.0252340246637285
21111.0256534511,84106.1181534511,0.0160724519040076
21111.2481378818,84106.3406378818,-0.0197461301154556
21111.4706270019,84106.5631270019,0.00399626293717755
21111.6931208117,84106.7856208117,-0.00982852208774535
21111.9156193112,84107.0081193112,0.0049930075813137
21112.1381225007,84107.2306225007,0.017132023133034
21112.3606303802,84107.4531303802,-0.0201623863057537
21112.58314295,84107.67564295,0.00211556153530726
21112.8056602101,84107.8981602101,0.0126505189020007
21113.0281821608,84108.1206821608,0.0333545192968987
21113.2507088021,84108.3432088021,-0.0169526156326479
21113.4732401342,84108.5657401342,-0.00829488831249671
21113.6957761573,84108.7882761573,0.00984789998787249
21113.9183168715,84109.0108168715,-0.00617842655387092
21114.1408622769,84109.2333622769,-0.0178535162837516
21114.3634123738,84109.4559123738,0.0200407209350793
21114.5859671622,84109.6784671622,0.014698444365828
21114.8085266423,84109.9010266423,0.00856215653798376
21115.0310908142,84110.1235908142,0.0155277687017624
21115.2536596782,84110.3461596782,-0.0148872964548765
21115.4762332343,84110.5687332343,-0.00238778554479521
21115.6988114827,84110.7913114827,0.0037797889680004
21115.9213944236,84111.0138944236,-0.00477337021605083
21116.143982057,84111.236482057,0.00564718724472264
21116.3665743832,84111.4590743832,0.00409525627542106
21116.5891714023,84111.6816714023,-0.0125214457239138
21116.8117731144,84111.9042731144,-0.00385492349190876
21117.0343795197,84112.1268795197,0.00524466934412352
21117.2569906183,84112.3494906183,0.00274090176565045
21117.4796064104,84112.5721064104,-0.0310564189505259
21117.7022268962,84112.7947268962,-0.0158422845122896
21117.9248520757,84113.0173520757,0.0162753038079678
21118.1474819491,84113.2399819491,0.00253995253877409
21118.3701165167,84113.4626165167,0.0129745948612934
21118.5927557784,84113.6852557784,0.0280853461900863
21118.8153997346,84113.9078997346,0.0192745083636914
21119.0380483852,84114.1305483852,0.0129656816552645
21119.2607017305,84114.3532017305,-0.00130816386416574
21119.4833597707,84114.5758597707,-0.0164473887423799
21119.7060225058,84114.7985225058,-0.0107378874841702
21119.928689936,84115.021189936,0.00693247559698749
21120.1513620615,84115.2438620615,0.00320801291245211
21120.3740388824,84115.4665388824,0.0305285586300884
21120.5967203989,84115.6892203989,0.0237917984704548
21120.8194066111,84115.9119066111,0.0110026809588696
21121.0420975191,84116.1345975191,0.000316551721697759
21121.2647931232,84116.3572931232,-0.00739771018910283
21121.4874934233,84116.5799934233,0.00272901458572751
21121.7101984199,84116.8026984199,0.0069593797990623
21121.9329081128,84117.0254081128,0.0083414485432857
21122.1556225024,84117.2481225024,0.0143471896555215
21122.3783415887,84117.4708415887,0.00529500350799252
21122.6010653719,84117.6935653719,0.00339751348893201
21122.8237938522,84117.9162938522,0.0116516138754987
21123.0465270296,84118.1390270296,0.0215999511557772
21123.2692649044,84118.3617649044,-0.013699235677674
21123.4920074767,84118.5845074767,0.0292868209689502
21123.7147547466,84118.8072547466,-0.00268335881263645
21123.9375067144,84119.0300067144,-0.00386631707088368
21124.16026338,84119.25276338,-0.00465430669976902
21124.3830247438,84119.4755247438,-0.00161680815842797
21124.6057908058,84119.6982908058,0.00532243165094631
21124.8285615661,84119.9210615661,0.000591247500588345
21125.051337025,84120.143837025,0.00220682484570347
21125.2741171826,84120.3666171826,0.0343950468590047
21125.496902039,84120.589402039,-0.00630236444148776
21125.7196915944,84120.8121915944,0.0185877765340138
21125.942485849,84121.034985849,0.0250799597223033
21126.1652848028,84121.2577848028,-0.0133047312294787
21126.388088456,84121.480588456,-0.0173945710159674
21126.6108968088,84121.7033968088,-0.0138495674395043
21126.8337098613,84121.9262098613,-0.00236018982421918
21127.0565276137,84122.1490276137,0.0303609366454818
21127.2793500661,84122.3718500661,-0.00294890889403019
21127.5021772187,84122.5946772187,0.0158419051757179
21127.7250090716,84122.8175090716,-0.0171352785447376
21127.947845625,84123.040345625,-0.00129664467187578
21128.170686879,84123.263186879,0.030326811055587
21128.3935328337,84123.4860328337,0.0324408288941809
21128.6163834894,84123.7088834894,0.0267007402640554
21128.8392388461,84123.9317388461,0.00553523471112529
21129.0620989041,84124.1545989041,-0.0251973309372071
21129.2849636634,84124.3774636634,-0.00973136631202375
21129.5078331242,84124.6003331242,-0.0109845645122062
21129.7307072866,84124.8232072866,0.0295340159908729
21129.9535861509,84125.0460861509,-0.000470556240107598
21130.1764697171,84125.2689697171,0.0241498150503921
21130.3993579854,84125.4918579854,0.0321794861146143
21130.622250956,84125.714750956,-0.00254713637967417
21130.845148629,84125.937648629,-0.0186487073620918
21131.0680510045,84126.1605510045,0.00477864309688348
21131.2909580827,84126.3834580827,0.0194627489858203
21131.5138698638,84126.6063698638,0.00438499283152287
21131.7367863478,84126.8292863478,-0.0278306649154704
21131.959707535,84127.052207535,0.010331445033184
21132.1826334255,84127.2751334255,-0.0192497658203483
21132.4055640195,84127.4980640195,0.0189716601310323
21132.628499317,84127.720999317,0.00219005447730544
21132.8514393183,84127.9439393183,-0.0111824319011443
21133.0743840235,84128.1668840235,0.0226335238312961
21133.2973334327,84128.3898334327,-0.0214560307037521
21133.5202875461,84128.6127875461,0.0253976693443779
21133.7432463638,84128.8357463638,0.0167587381400521
21133.966209886,84129.058709886,0.0105060596378488
21134.1891781128,84129.2816781128,0.00777041584267577
21134.4121510445,84129.5046510445,-0.0130779489861521
21134.635128681,84129.727628681,0.0246279284049366
21134.8581110226,84129.9506110226,-0.0118234681816525
21135.0810980695,84130.1735980695,0.00889489620907033
21135.3040898217,84130.3965898217,0.0159916662724334
21135.5270862795,84130.6195862795,0.0273357973782857
21135.750087443,84130.842587443,-0.0015594721795077
21135.9730933122,84131.0655933122,-0.0159030988595415
21136.1961038875,84131.2886038875,0.0114570530869217
21136.4191191688,84131.5116191688,-0.00245454041787274
21136.6421391565,84131.7346391565,-0.00829685173164331
21136.8651638505,84131.9576638505,0.00050626885295419
21137.0881932512,84132.1806932512,-0.0282279954406532
21137.3112273585,84132.4037273585,-0.0353064082046425
21137.5342661727,84132.6267661727,-0.00665497800312166
21137.757309694,84132.849809694,-0.00416330854955626
21137.9803579224,84133.0728579224,0.0271138974617624
21138.2034108581,84133.2959108581,0.0178904554675781
21138.4264685012,84133.5189685012,-0.00991535308926918
21138.649530852,84133.742030852,0.0167163302021481
21138.8725979106,84133.9650979106,0.00757899503889402
21139.095669677,84134.188169677,-0.027239529309805
21139.3187461516,84134.4112461516,-0.00287486803305416
21139.5418273343,84134.6343273343,-0.0022527803249757
21139.7649132254,84134.8574132254,0
21139.988003825,84135.080503825,-0.00419299216848147
21140.2110991332,84135.3035991332,0.0275978140680026
21140.4341991503,84135.5266991503,0.00977936050024383
21140.6573038763,84135.7498038763,-0.00554818364542393
21140.8804133114,84135.9729133114,0.00131885978599125
21141.1035274558,84136.1960274558,0.00477012525418797
21141.3266463095,84136.4191463095,-0.00752196671504581
21141.5497698728,84136.6422698728,0.00279104747179321
21141.7728981459,84136.8653981459,-0.0236412075019553
21141.9960311287,84137.0885311287,0.0286732338108946
21142.2191688216,84137.3116688216,-0.000542348161215832
21142.4423112246,84137.5348112246,0.00336957100538567
21142.6654583379,84137.7579583379,-0.0163020688370734
21142.8886101617,84137.9811101617,-0.0131239822827062
21143.111766696,84138.204266696,0.0143596945062633
21143.3349279411,84138.4274279411,0.00290227092885943
21143.5580938971,84138.6505938971,0.00824065499648909
21143.7812645641,84138.8737645641,0.0150852398578573
21144.0044399423,84139.0969399423,-0.00773433779634301
21144.2276200319,84139.3201200319,0.00502622658876564
21144.4508048329,84139.5433048329,0.0178972092576458
21144.6739943456,84139.7664943456,0.00942974195925154
21144.8971885701,84139.9896885701,-0.00162279990380787
21145.1203875065,84140.2128875065,-0.0092711299503452
21145.343591155,84140.436091155,-0.0347591960738956
21145.5667995157,84140.6592995157,-0.0225499659985823
21145.7900125888,84140.8825125888,0.00162139268088329
21146.0132303745,84141.1057303745,-0.00378243009465981
21146.2364528728,84141.3289528728,-0.011344833462329
21146.459680084,84141.552180084,0.00756158553328506
21146.6829120081,84141.7754120081,-0.000539996418832011
21146.9061486454,84141.9986486454,-0.00335496648451194
21147.129389996,84142.221889996,0.00115663497501974
21147.35263606,84142.44513606,-0.020737839893273
21147.5758868375,84142.6683868375,0.00138736253033786
21147.7991423288,84142.8916423288,-0.0260844924475402
21148.022402534,84143.114902534,0.000462254633175025
21148.2456674532,84143.3381674532,0.0273441686056982
21148.4689370866,84143.5614370866,-0.0193293158419692
21148.6922114343,84143.7847114343,0.0333763081676276
21148.9154904965,84144.0079904965,0.0295972946309359
21149.1387742733,84144.2312742733,0.00280902145189978
21149.3620627648,84144.4545627648,-0.00427033294691536
21149.5853559713,84144.6778559713,0.0172315116494283
21149.8086538929,84144.9011538929,-0.00584514918968559
21150.0319565297,84145.1244565297,-0.00703574018658414
21150.2552638818,84145.3477638818,-0.00146065965835231
21150.4785759495,84145.5710759495,0.0122592216786695
21150.7018927329,84145.7943927329,-0.00772280541799852
21150.925214232,84146.017714232,0.0149429209593312
21151.1485404472,84146.2410404472,-0.00280359749714589
21151.3718713784,84146.4643713784,0.0394723394061963
21151.595207026,84146.687707026,0.0104801956401352
21151.8185473899,84146.9110473899,0.0240263671875454
21152.0418924704,84147.1343924704,-0.00537215938350435
21152.2652422676,84147.3577422676,0.0023018616794986
21152.4885967817,84147.5810967817,0.00920547867608977
21152.7119560128,84147.8044560128,0.010277255021169
21152.9353199611,84148.0278199611,-0.00578930638139503
21153.1586886266,84148.2511886266,-0.0183608333995711
21153.3820620097,84148.4745620097,0.0188167970694499
21153.6054401103,84148.6979401103,0.0243301793100399
21153.8288229287,84148.9213229287,0.00505653401819019
21154.052210465,84149.144710465,0.00157025548540171
21154.2756027194,84149.3681027194,-0.00516925235048916
21154.498999692,84149.591499692,-0.0308174990472654
21154.722401383,84149.814901383,0.000918587096517124
21154.9458077924,84150.0383077924,0.00508942091587269
21155.1692189205,84150.2617189205,-0.0305682925878603
21155.3926347675,84150.4851347675,0.0181305283142195
21155.6160553333,84150.7085553333,0.0273812265083256
21155.8394806183,84150.9319806183,-0.00699678881380091
21156.0629106226,84151.1554106226,0.00554272741377529
21156.2863453462,84151.3788453462,0.0173890077277403
21156.5097847894,84151.6022847894,0.00714517611657115
21156.7332289523,84151.8257289523,-0.026970189770698
21156.9566778351,84152.0491778351,-0.029217883200451
21157.1801314379,84152.2726314379,0.00290207719425922
21157.4035897608,84152.4960897608,-0.00897162943657088
21157.627052804,84152.719552804,0.00561085362279925
21157.8505205677,84152.9430205677,0.000114483010236127
21158.073993052,84153.166493052,-0.0154519406913631
21158.297470257,84153.389970257,-0.00595060158569926
21158.5209521829,84153.6134521829,0.00419505122856915
21158.7444388299,84153.8369388299,-0.00106760590013028
21158.9679301981,84154.0604301981,-0.00686173326228721
21159.1914262876,84154.2839262876,0.0511853613941166
21159.4149270986,84154.5074270986,0.0659591888439186
21159.6384326313,84154.7309326313,0.0676215489742431
21159.8619428858,84154.9544428858,0.0950692131729286
21160.0854578622,84155.1779578622,0.118506865216736
21160.3089775608,84155.4014775608,0.0612207451999761
21160.5325019815,84155.6250019815,0.147766771876558
21160.7560311247,84155.8485311247,0.0771026713753922
21160.9795649904,84156.0720649904,0.0679928598395856
21161.2031035788,84156.2956035788,0.0532568658965449
21161.4266468901,84156.5191468901,0.0417598341491649
21161.6501949244,84156.7426949244,0.0328913296267999
21161.8737476818,84156.9662476818,0.0126215399400001
21162.0973051625,84157.1898051625,0.0298748538787223
21162.3208673666,84157.4133673666,0.0205584104391666
21162.5444342943,84157.6369342943,0.0554314991720289
21162.7680059458,84157.8605059458,0.0228668809689314
21162.9915823212,84158.0840823212,0.00508890551384323
21163.2151634206,84158.3076634206,-0.002392044911795
21163.4387492442,84158.5312492442,0.0450977062609783
21163.6623397922,84158.7548397922,0.00770447988312907
21163.8859350646,84158.9784350646,-0.0181377954897247
21164.1095350617,84159.2020350617,0.00151749040523209
21164.3331397836,84159.4256397836,-0.00622041286116997
21164.5567492305,84159.6492492305,0.00273034357888488
21164.7803634024,84159.8728634024,-0.0343117498720341
21165.0039822995,84160.0964822995,-0.00655767541449574
21165.2276059221,84160.3201059221,-0.0341079713848288
21165.4512342702,84160.5437342702,0.0127688824874787
21165.674867344,84160.767367344,-0.0200774479798221
21165.8985051436,84160.9910051436,-0.0172705900105977
21166.1221476692,84161.2146476692,0.00109812066272797
21166.345794921,84161.438294921,0.0237371941419441
21166.5694468991,84161.6619468991,-0.0129448721070116
21166.7931036035,84161.8856036035,-0.0150992164991474
21167.0167650346,84162.1092650346,0.0269005412007158
21167.2404311925,84162.3329311925,-0.0276515025568552
21167.4641020772,84162.5566020772,-0.00185313654964032
21167.6877776889,84162.7802776889,-0.00514233392686679
21167.9114580279,84163.0039580279,0.0243832250734351
21168.1351430941,84163.2276430941,0.00449767947146286
21168.3588328879,84163.4513328879,-0.00324975141258085
21168.5825274093,84163.6750274093,0.00472249920743333
21168.8062266585,84163.8987266585,0.00343726887284362
21169.0299306357,84164.1224306357,0.00147281091313903
21169.2536393409,84164.3461393409,-0.00811766568306043
21169.4773527744,84164.5698527744,0.0050205893312663
21169.7010709362,84164.7935709362,0.00475536657459133
21169.9247938266,84165.0172938266,-0.00565998335337978
21170.1485214457,84165.2410214457,0.0218807583013944
21170.3722537936,84165.4647537936,-0.00776984074724688
21170.5959908705,84165.6884908705,-0.0181761751263424
21170.8197326766,84165.9122326766,0.021150903600602
21171.0434792119,84166.1359792119,-0.00456102109196484
21171.2672304767,84166.3597304767,0.00976083926780621
21171.490986471,84166.583486471,0.000414467813992668
21171.7147471951,84166.8072471951,0.0174417431122438
21171.9385126491,84167.0310126491,-0.00775866366369558
21172.1622828331,84167.2547828331,0.0132548012663297
21172.3860577473,84167.4785577473,-0.00628720934403506
21172.6098373919,84167.7023373919,0.00575895672364686
21172.8336217669,84167.9261217669,-0.0178378168743953
21173.0574108726,84168.1499108726,-0.0178717872308472
21173.2812047091,84168.3737047091,0.0199370685830035
21173.5050032765,84168.5975032765,0.000225656465885361
21173.728806575,84168.821306575,0.00161687381206458
21173.9526146047,84169.0451146047,0.0254135624319838
21174.1764273658,84169.2689273658,0.0604764260426765
21174.4002448585,84169.4927448585,0.0517082417289468
21174.6240670828,84169.7165670828,0.0289672333776114
21174.847894039,84169.940394039,0.00229136259881836
21175.0717257272,84170.1642257272,-0.0113418085887573
21175.2955621475,84170.3880621475,0.0186613554877802
21175.5194033001,84170.6119033001,-0.00893460221955048
21175.7432491851,84170.8357491851,0.0199298621322165
21175.9670998027,84171.0595998027,0.00776768612149375
21176.1909551531,84171.2834551531,0.023973628501286
21176.4148152363,84171.5073152363,0.0129783846922024
21176.6386800526,84171.7311800526,0.0193886137629711
21176.8625496021,84171.9550496021,0.0194971562708312
21177.0864238849,84172.1789238849,-0.00521068095877015
21177.3103029012,84172.4028029012,0.00584677088169078
21177.5341866512,84172.6266866512,-0.00532098036904996
21177.7580751349,84172.8505751349,-0.00415851399187948
21177.9819683526,84173.0744683526,0.0225488083954168
21178.2058663043,84173.2983663043,0.0190240410672432
21178.4297689904,84173.5222689904,0.0247487073479856
21178.6536764107,84173.7461764107,0.00744931220188407
21178.8775885657,84173.9700885657,0.00924425958883019
21179.1015054553,84174.1940054553,-0.00153416176946126
21179.3254270798,84174.4179270798,0.0136176084911071
21179.5493534392,84174.6418534392,0.0113706487888647
21179.7732845338,84174.8657845338,0.00400136050975996
21179.9972203637,84175.0897203637,0.0359675833570209
21180.221160929,84175.313660929,-0.00590616529078619
21180.44510623,84175.53760623,-0.0136038632496335
21180.6690562666,84175.7615562666,-0.00291452564539864
21180.8930110392,84175.9855110392,0.0189405978308956
21181.1169705478,84176.2094705478,0.0134088847330103
21181.3409347926,84176.4334347926,0.0257294176571102
21181.5649037737,84176.6574037737,0.0328926761969086
21181.7888774913,84176.8813774913,0.00481532515934061
21182.0128559456,84177.1053559456,0.00738947775255771
21182.2368391366,84177.3293391366,0.0367907090995701
21182.4608270646,84177.5533270646,0.00152952939730094
21182.6848197297,84177.7773197297,0.045951262520491
21182.9088171321,84178.0013171321,-0.00190182138063151
21183.1328192718,84178.2253192718,0.00637541572353877
21183.3568261491,84178.4493261491,0.0446935108611246
21183.5808377641,84178.6733377641,0.0491567332919262
21183.8048541169,84178.8973541169,0.0324540831112219
21184.0288752077,84179.1213752077,0.0365826942620242
21184.2529010367,84179.3454010367,0.033521215659442
21184.4769316039,84179.5694316039,0.0355998554177813
21184.7009669096,84179.7934669096,-0.00260616263173287
21184.9250069539,84180.0175069539,0.00938030988606588
21185.149051737,84180.241551737,0.0213247760522586
21185.3731012589,84180.4656012589,-0.000967423108786681
21185.5971555199,84180.6896555199,0.00453854067675678
21185.8212145201,84180.9137145201,0.0172206969862967
21186.0452782597,84181.1377782597,-0.0107840304263208
21186.2693467387,84181.3618467387,0.00583708707283581
21186.4934199574,84181.5859199574,-0.00379149200068752
21186.7174979159,84181.8099979159,-0.00379073684955162
21186.9415806143,84182.0340806143,0.0101066191963317
21187.1656680529,84182.2581680529,0.00802424763004797
21187.3897602317,84182.4822602317,0.0186452367325837
21187.6138571509,84182.7063571509,0.027516680796659
21187.8379588106,84182.9304588106,0.0246895501168023
21188.0620652111,84183.1545652111,0.0364516131167924
21188.2861763524,84183.3786763524,0.0220076530605308
21188.5102922347,84183.6027922347,0.0205932946743952
21188.7344128581,84183.8269128581,0.0265619360217024
21188.9585382229,84184.0510382229,0.0182855284683864
21189.1826683291,84184.2751683291,0.0177627434598242
21189.4068031769,84184.4993031769,-0.0183524353109475
21189.6309427665,84184.7234427665,-0.00904466200563757
21189.855087098,84184.947587098,0.00970996936671024
21190.0792361715,84185.1717361715,0.0174522557293492
21190.3033899873,84185.3958899873,0.0102988703099007
21190.5275485454,84185.6200485454,-0.00270384521119499
21190.751711846,84185.844211846,0.0254777819103904
21190.9758798893,84186.0683798893,-0.00199931483779407
21191.2000526753,84186.2925526753,-0.00918022660840307
21191.4242302044,84186.5167302044,-0.00588454890376665
21191.6484124765,84186.7409124765,0.0113597506506931
21191.8725994919,84186.9650994919,0.0217531502706745
21192.0967912508,84187.1892912508,0.0380975027476751
21192.3209877531,84187.4134877531,-0.00399390315665758
21192.5451889992,84187.6376889992,-0.018116920740431
21192.7693949892,84187.8618949892,-0.00669085238760628
21192.9936057232,84188.0861057232,0.0030675777233768
21193.2178212013,84188.3103212013,-0.0322217123709203
21193.4420414237,84188.5345414237,0.0315873312448222
21193.6662663907,84188.7587663907,0.00771983172932223
21193.8904961022,84188.9829961022,-0.000960173384548869
21194.1147305585,84189.2072305585,-0.0121105806508915
21194.3389697597,84189.4314697597,0.00431908579336038
21194.563213706,84189.655713706,0.0073816058351987
21194.7874623975,84189.8799623975,0.0483769487153375
21195.0117158343,84190.1042158343,0.0103670947058785
21195.2359740167,84190.3284740167,0.00800433920065205
21195.4602369448,84190.5527369448,0.00999424716347492
21195.6845046187,84190.7770046187,0.0154493389406335
21195.9087770385,84191.0012770385,-0.0113912000940819
21196.1330542045,84191.2255542045,-0.00589720392863958
21196.3573361167,84191.4498361167,-0.00416408713559438
21196.5816227754,84191.6741227754,0.0166162549938712
21196.8059141806,84191.8984141806,0.00136293018795214
21197.0302103326,84192.1227103326,-0.0222445766759764
21197.2545112314,84192.3470112314,0.0322557149171266
21197.4788168773,84192.5713168773,0.0198429724567098
21197.7031272703,84192.7956272703,0.0200967599419843
21197.9274424107,84193.0199424107,0.0297344726097793
21198.1517622985,84193.2442622985,0.0309796485810733
21198.376086934,84193.468586934,0.00430393608053893
21198.6004163173,84193.6929163173,0.0146011160460574
21198.8247504484,84193.9172504484,0.0166942546082661
21199.0490893277,84194.1415893277,0.0266909157111923
21199.2734329552,84194.3659329552,0.0606861573428293
21199.4977813311,84194.5902813311,0.0523321173233147
21199.7221344555,84194.8146344555,0.0094061970623547
21199.9464923286,84195.0389923286,0.0296090845022119
21200.1708549505,84195.2633549505,0.0171890414823232
21200.3952223214,84195.4877223214,-0.00683021947215526
21200.6195944415,84195.7120944415,0.0179901068108684
21200.8439713108,84195.9364713108,0.0151968644294156
21201.0683529296,84196.1608529296,0.00686295703221549
21201.292739298,84196.385239298,0.00741202895270916
21201.5171304161,84196.6096304161,0.00843780873989606
21201.7415262841,84196.8340262841,0.0104168479104649
21201.9659269021,84197.0584269021,0.00865458340492665
21202.1903322703,84197.2828322703,0.00472977079430837
21202.4147423889,84197.5072423889,-0.00685501249506259
21202.639157258,84197.731657258,0.025472275718313
21202.8635768777,84197.9560768777,0.0374498580017298
21203.0880012482,84198.1805012482,0.0572997074039947
21203.3124303696,84198.4049303696,0.0455305817236665
21203.5368642422,84198.6293642422,0.00190437235302571
21203.761302866,84198.853802866,0.0124492713748012
21203.9857462412,84199.0782462412,0.0123736620030483
21204.2101943679,84199.3026943679,0.0258772149057898
21204.4346472464,84199.5271472464,0.0314345966240808
21204.6591048767,84199.7516048767,-0.00406119978620889
21204.883567259,84199.976067259,0.0344221256854848
21205.1080343934,84200.2005343934,0.00438880246423814
21205.3325062802,84200.4250062802,0.0102020102507267
21205.5569829194,84200.6494829194,0.00950542858312287
21205.7814643112,84200.8739643112,0.0119160631738485
21206.0059504558,84201.0984504558,-0.00296017302117833
21206.2304413533,84201.3229413533,-0.0152364942226655
21206.4549370038,84201.5474370038,-0.0168409613622248
21206.6794374075,84201.7719374075,0.00434640219993828
21206.9039425647,84201.9964425647,0.00624447736701528
21207.1284524753,84202.2209524753,0.00850693236867714
21207.3529671396,84202.4454671396,0.0056580381249563
21207.5774865577,84202.6699865577,-0.0257665351913761
21207.8020107297,84202.8945107297,-0.00445172514078714
21208.0265396559,84203.1190396559,-0.00923009690550832
21208.2510733363,84203.3435733363,0.0206452162906492
21208.4756117712,84203.5681117712,-0.0102112366740633
21208.7001549606,84203.7926549606,0.0102092934197111
21208.9247029048,84204.0172029048,-0.0234404534850505
21209.1492556038,84204.2417556038,0.0137773044901903
21209.3738130579,84204.4663130579,-0.0166535227998139
21209.5983752671,84204.6908752671,-0.0181077213189805
21209.8229422316,84204.9154422316,-0.0158458013105562
21210.0475139516,84205.1400139516,0.0222527522901699
21210.2720904273,84205.3645904273,0.0116886719032986
21210.4966716587,84205.5891716587,0.022426345007813
21210.721257646,84205.813757646,0.00851748414221753
21210.9458483895,84206.0383483895,0.034827727817832
21211.1704438891,84206.2629438891,0.0205579316509443
21211.3950441451,84206.4875441451,0.0219000580297599
21211.6196491577,84206.7121491577,0.00149125005854594
21211.844258927,84206.936758927,0.0161460936843877
21212.0688734531,84207.1613734531,0.0142524158064616
21212.2934927361,84207.3859927361,0.0327525535653446
21212.5181167763,84207.6106167763,-0.0360173722776197
21212.7427455738,84207.8352455738,0.0110102969644099
21212.9673791288,84208.0598791288,-0.0292462613554893
21213.1920174413,84208.2845174413,0.00624771245785152
21213.4166605116,84208.5091605116,0.00631916919048426
21213.6413083397,84208.7338083397,0.0242189190530285
21213.8659609259,84208.9584609259,-0.000980191451682314
21214.0906182703,84209.1831182703,-0.0028674278611452
21214.3152803731,84209.4077803731,0.0269995574679626
21214.5399472343,84209.6324472343,-0.00511588957982227
21214.7646188542,84209.8571188542,0.0161791345017337
21214.9892952329,84210.0817952329,0.0167564037989655
21215.2139763705,84210.3064763705,0.0175147694909642
21215.4386622673,84210.5311622673,-0.00184903853707186
21215.6633529233,84210.7558529233,0.00449485825747069
21215.8880483387,84210.9805483387,0.0185559350718439
21216.1127485136,84211.2052485136,0.0258719819964798
21216.3374534483,84211.4299534483,0.0402498430110079
21216.5621631428,84211.6546631428,0.00525214630427214
21216.7868775973,84211.8793775973,0.0348025382887251
21217.011596812,84212.104096812,0.00412772865893348
21217.236320787,84212.328820787,0.0270786296317973
21217.4610495225,84212.5535495225,0.0551605876494849
21217.6857830186,84212.7782830186,0.0262361916444454
21217.9105212754,84213.0030212754,0.136873079306745
21218.1352642932,84213.2277642932,0.0769428259486015
21218.360012072,84213.452512072,0.0427862645391968
21218.5847646121,84213.6772646121,0.00867860437925823
21218.8095219135,84213.9020219135,-0.00636312386270786
21219.0342839764,84214.1267839764,0.0177122154809476
21219.259050801,84214.351550801,0.0305027074232112
21219.4838223875,84214.5763223875,0.0266307013044062
21219.7085987359,84214.8010987359,0.0279624542934696
21219.9333798464,84215.0258798464,0.0147010374656805
21220.1581657193,84215.2506657193,-0.00198625750408384
21220.3829563545,84215.4754563545,-0.0103627276004277
21220.6077517523,84215.7002517523,-0.024295543084483
21220.8325519129,84215.9250519129,0.00447561408239478
21221.0573568364,84216.1498568364,0.0130634820847209
21221.2821665228,84216.3746665228,0.0161639639088717
21221.5069809725,84216.5994809725,0.00746723322187596
21221.7318001855,84216.8243001855,-0.0169875139817936
21221.956624162,84217.049124162,0.0424789524080138
21222.1814529022,84217.2739529022,0.0166567438793806
21222.4062864061,84217.4987864061,0.000973266015577456
21222.631124674,84217.723624674,-0.025948962071282
21222.8559677059,84217.9484677059,-0.0159989028940735
21223.0808155022,84218.1733155022,0.0153474634026125
21223.3056680628,84218.3981680628,0.000936526709376599
21223.5305253879,84218.6230253879,0.0333846174386489
21223.7553874778,84218.8478874778,0.00460889195116993
21223.9802543325,84219.0727543325,0.000396003630225189
21224.2051259523,84219.2976259523,-0.013821579263066
21224.4300023371,84219.5225023371,0.00115158612149041
21224.6548834873,84219.7473834873,0.0150038438612505
21224.879769403,84219.972269403,0.0311533279878735
21225.1046600842,84220.1971600842,0.0058266869010392
21225.3295555312,84220.4220555312,-0.000970935947476285
21225.5544557442,84220.6469557442,0.0247363399651753
21225.7793607232,84220.8718607232,0.00330715883767509
21226.0042704684,84221.0967704684,-0.0193720799524932
21226.2291849799,84221.3216849799,0.00804925719160525
21226.454104258,84221.546604258,0.00380832485190961
21226.6790283028,84221.7715283028,-0.000251447043986517
21226.9039571144,84221.9964571144,0.0342982748356094
21227.1288906929,84222.2213906929,0.0140399677167483
21227.3538290386,84222.4463290386,-0.000215407632086141
21227.5787721516,84222.6712721516,-0.00796862395119478
21227.803720032,84222.896220032,0.0090438105807529
21228.0286726799,84223.1211726799,-0.0153573146299613
21228.2536300956,84223.3461300956,-0.00111212560508075
21228.4785922792,84223.5710922792,0.0192972352801923
21228.7035592308,84223.7960592308,0.0405956921602934
21228.9285309506,84224.0210309506,0.0262461344512872
21229.1535074388,84224.2460074388,0.0300054751060865
21229.3784886954,84224.4709886954,-0.001362007393258
21229.6034747207,84224.6959747207,0.038881808975969
21229.8284655147,84224.9209655147,0.00791826241694604
21230.0534610778,84225.1459610778,0.0274402027631923
21230.2784614099,84225.3709614099,0.0159023930474771
21230.5034665112,84225.5959665112,0.00164724557157701
21230.7284763819,84225.8209763819,-0.00121730799598852
21230.9534910222,84226.0459910222,0.0108821878612317
21231.1785104322,84226.2710104322,0.0284889745766551
21231.4035346121,84226.4960346121,-0.00279112639723671
21231.628563562,84226.721063562,0.000930206645495606
21231.853597282,84226.946097282,0.00418517070699861
21232.0786357723,84227.1711357723,0.0013590397956169
21232.3036790331,84227.3961790331,0.00314667977386406
21232.5287270645,84227.6212270645,-0.00321761236192617
21232.7537798666,84227.8462798666,-0.0202672882376414
21232.9788374397,84228.0713374397,0.0087916239161004
21233.2038997839,84228.2963997839,0.0175800677248191
21233.4289668992,84228.5214668992,-0.0263296091366781
21233.654038786,84228.746538786,0.00764385108116962
21233.8791154442,84228.9716154442,0.0384623401298582
21234.1041968741,84229.1966968741,0.00792673918357711
21234.3292830759,84229.4217830759,0.0130303502297244
21234.5543740496,84229.6468740496,0.00110648768602755
21234.7794697955,84229.8719697955,-0.0126687844748149
21235.0045703136,84230.0970703136,-0.0077783024945488
21235.2296756042,84230.3221756042,0.000891846517110586
21235.4547856674,84230.5472856674,-0.00499344144094908
21235.6799005033,84230.7724005033,-0.0249627148453583
21235.9050201121,84230.9975201121,-0.00524122733374354
21236.1301444939,84231.2226444939,0.0031013932586688
21236.3552736489,84231.4477736489,0.0166090756281556
21236.5804075773,84231.6729075773,0.0157152079440417
21236.8055462791,84231.8980462791,-0.0119713424147899
21237.0306897546,84232.1231897546,0.0210173355025291
21237.2558380039,84232.3483380039,-0.0153505882141465
21237.4809910272,84232.5734910272,0.0144932006068592
21237.7061488245,84232.7986488245,0.00252784489209526
21237.9313113962,84233.0238113962,-0.0137048731055985
21238.1564787422,84233.2489787422,0
21238.3816508627,84233.4741508627,0.00633401127831575
21238.606827758,84233.699327758,-0.00419820036839973
21238.8320094282,84233.9245094282,-0.00142286438178285
21239.0571958733,84234.1496958733,0.00633061520910549
21239.2823870937,84234.3748870937,-0.0114499666172973
21239.5075830893,84234.6000830893,0.0314640113563287
21239.7327838604,84234.8252838604,-0.00650495679248789
21239.9579894072,84235.0504894072,-0.0147135073652452
21240.1831997297,84235.2756997297,0.00664477157760834
21240.4084148281,84235.5009148281,-0.00660806048964389
21240.6336347026,84235.7261347026,0.0107628266751717
21240.8588593534,84235.9513593534,0.0208115306321113
21241.0840887805,84236.1765887805,0.00213049432562173
21241.3093229842,84236.4018229842,-0.0136327388989852
21241.5345619645,84236.6270619645,-0.0135593244551382
21241.7598057217,84236.8523057217,0.0154023594028121
21241.9850542559,84237.0775542559,-0.000177415025408188
21242.2103075672,84237.3028075672,-0.0223858020283837
21242.4355656558,84237.5280656558,-0.00783896120902621
21242.6608285218,84237.7533285218,-0.00315630691420633
21242.8860961655,84237.9785961655,-0.00748160352673267
21243.1113685869,84238.2038685869,0.00209164172563015
21243.3366457862,84238.4291457862,-0.0262295048208091
21243.5619277635,84238.6544277635,-0.0194914516258767
21243.7872145191,84238.8797145191,0.0032952441859726
21244.012506053,84239.105006053,-0.00712071995965741
21244.2378023654,84239.3303023654,-0.0178872039232454
21244.4631034565,84239.5556034565,-0.00573705960230787
21244.6884093263,84239.7809093263,0.0143401163046483
21244.9137199752,84240.0062199752,0.00679707744702482
21245.1390354032,84240.2315354032,-0.00467216633809932
21245.3643556104,84240.4568556104,-0.010298186795407
21245.5896805971,84240.6821805971,-0.0106501989065941
21245.8150103633,84240.9075103633,-0.0062616382358841
21246.0403449093,84241.1328449093,0.0001414810312891
21246.2656842351,84241.3581842351,-0.0049156005117497
21246.491028341,84241.583528341,0.0127641698123355
21246.7163772271,84241.8088772271,0.000671680281951913
21246.9417308934,84242.0342308934,0.0133605538187962
21247.1670893403,84242.2595893403,0.0222990170081121
21247.3924525678,84242.4849525678,-0.0269590529620416
21247.6178205761,84242.7103205761,0.0129649226021538
21247.8431933654,84242.9356933654,-0.00377930070053138
21248.0685709357,84243.1610709357,-0.000882859350119632
21248.2939532873,84243.3864532873,-0.0406397206022403
21248.5193404203,84243.6118404203,-0.00289476395162732
21248.7447323348,84243.8372323348,-0.00501200617012112
21248.970129031,84244.062629031,-0.00501112899019766
21249.1955305091,84244.2880305091,0.022405001822468
21249.4209367692,84244.5134367692,0.00236357897131191
21249.6463478115,84244.7388478115,-0.0112162201986322
21249.871763636,84244.964263636,0.000952154225005635
21250.0971842431,84245.1896842431,0.0175588893050617
21250.3226096327,84245.4151096327,-0.00285546549275958
21250.5480398051,84245.6405398051,0.0260119250517006
21250.7734747605,84245.8659747605,0.0208622963048766
21250.9989144989,84246.0914144989,0.000951324042887004
21251.2243590205,84246.3168590205,-0.0253994501498982
21251.4498083255,84246.5423083255,0.00408574649508346
21251.6752624141,84246.7677624141,0.00693751709957169
21251.9007212863,84246.9932212863,0.00672505214354504
21252.1261849424,84247.2186849424,0.033830635843516
21252.3516533824,84247.4441533824,-0.0137270083922222
21252.5771266066,84247.6696266066,0.0219593983398623
21252.802604615,84247.895104615,0.00492593269122946
21253.028087408,84248.120587408,-0.00918175226688251
21253.2535749855,84248.3460749855,-0.000562768405473817
21253.4790673477,84248.5715673477,0.00119567552324604
21253.7045644949,84248.7970644949,-0.004008334949802
21253.9300664271,84249.0225664271,0.00808559078773419
21254.1555731445,84249.2480731445,-0.00108960834029455
21254.3810846473,84249.4735846473,-0.0068879444333707
21254.6066009356,84249.6991009356,0.0111031324376485
21254.8321220095,84249.9246220095,0.0184434707017533
21255.0576478693,84250.1501478693,0.0301015676261607
21255.283178515,84250.375678515,0.00245827979365506
21255.5087139468,84250.6012139468,-0.022928279538919
21255.7342541649,84250.8267541649,0.0019308388419932
21255.9597991695,84251.0522991695,0.001123203379535
21256.1853489606,84251.2778489606,-0.0200387050353399
21256.4109035384,84251.5034035384,-0.00168422433538087
21256.6364629031,84251.7289629031,-0.0168744244488461
21256.8620270549,84251.9545270549,0.000491062934905485
21257.0875959938,84252.1800959938,-0.00101702675827542
21257.3131697201,84252.4056697201,0.0249654657511121
21257.5387482339,84252.6312482339,-0.00525867426687805
21257.7643315353,84252.8568315353,0.00525777065626542
21257.9899196245,84253.0824196245,-0.00683392791450401
21258.2155125016,84253.3080125016,-0.0260695872793316
21258.4411101669,84253.5336101669,-0.00522002955268589
21258.6667126204,84253.7592126204,0.015237069853609
21258.8923198623,84253.9848198623,-0.00024515219437811
21259.1179318927,84254.2104318927,0.0122905251530151
21259.3435487119,84254.4360487119,0.00283578927656332
21259.5691703199,84254.6616703199,0.0079808552249183
21259.794796717,84254.887296717,-0.00923940908035986
21260.0204279032,84255.1129279032,-0.0264537828048934
21260.2460638787,84255.3385638787,0.00283384936020664
21260.4717046437,84255.5642046437,0.00629636702143561
21260.6973501983,84255.7898501983,-0.0117861850371029
21260.9230005427,84256.0155005427,-0.0135325667467478
21261.1486556771,84256.2411556771,-0.00129359053882073
21261.3743156015,84256.4668156015,-0.000803986712213694
21261.5999803162,84256.6924803162,0.0111490453400069
21261.8256498212,84256.9181498212,-0.00740813448711161
21262.0513241168,84257.1438241168,-0.0222206186444628
21262.277003203,84257.369503203,0.0205750260303263
21262.5026870801,84257.5951870801,-0.00663597593770925
21262.7283757483,84257.8208757483,-0.00544755894172115
21262.9540692075,84258.0465692075,-0.0105790371172485
21263.1797674581,84258.2722674581,0.0207006705371273
21263.4055488282,84258.4980488282,0.0193359583351025
21263.6313349932,84258.7238349932,0.00865433832989279
21263.8571259534,84258.9496259534,0.00537315285923554
21264.0829217087,84259.1754217087,0.00683739811114403
21264.3087222595,84259.4012222595,-0.0039064221612036
21264.5345276058,84259.6270276058,0.0160763876058108
21264.7603377478,84259.8528377478,0.00209201704738158
21264.9861526857,84260.0786526857,-0.0178139951301948
21265.2119724195,84260.3044724195,0.0269778841184276
21265.4377969495,84260.5302969495,0.0150548766228997
21265.6636262758,84260.7561262758,0.00407667302932399
21265.8894603986,84260.9819603986,0.0234456178392352
21266.115299318,84261.207799318,0.0104494758370033
21266.3411430342,84261.4336430342,0.00487559873264161
21266.5669915473,84261.6594915473,-0.00922725444996929
21266.7928448574,84261.8853448574,0.00473469784741958
21267.0187029648,84262.1112029648,-0.0114518600217452
21267.2445658696,84262.3370658696,-0.00125287989647392
21267.4704335719,84262.5629335719,-0.00396678472989577
21267.6963060718,84262.7888060718,0.00309635440829783
21267.9221833697,84263.0146833697,0.0222621724245411
21268.1480654655,84263.2405654655,-0.0192326728653373
21268.3739523594,84263.4664523594,0.00159955554136976
21268.5998440516,84263.6923440516,0.0147064846707662
21268.8257405423,84263.9182405423,0.0024332884570894
21269.0516418316,84264.1441418316,-0.00781997126516881
21269.2775479197,84264.3700479197,-0.0386415504799583
21269.5034588066,84264.5959588066,-0.0134110942165961
21269.7293744926,84264.8218744926,0.0315073140996084
21269.9552949779,84265.0477949779,-0.00333428370096256
21270.1812202624,84265.2737202624,-0.000902883922694823
21270.4071503466,84265.4996503466,0.0203809283797724
21270.6330852303,84265.7255852303,0.0240225596375422
21270.8590249139,84265.9515249139,0.0206517809557595
21271.0849693975,84266.1774693975,0.0125278094507926
21271.3109186813,84266.4034186813,0.0213735212148672
21271.5368727652,84266.6293727652,0.00100605291532899
21271.7628316497,84266.8553316497,0.017308158654635
21271.9887953347,84267.0812953347,-0.00818445669262506
21272.2147638205,84267.3072638205,-0.00551318468188822
21272.4407371071,84267.5332371071,0.0275959966122969
21272.6667151949,84267.7592151949,0.00405551964948733
21272.8926980838,84267.9851980838,0.000519851826836794
21273.118685774,84268.211185774,-0.00100487956541754
21273.3446782658,84268.4371782658,-0.00983925220080714
21273.5706755593,84268.6631755593,0.0249750741979502
21273.7966776545,84268.8891776545,0.026252370939514
21274.0226845517,84269.1151845517,0.00651006034018273
21274.2486962511,84269.3411962511,0.0290134287368006
21274.4747127527,84269.5672127527,-0.014850471265323
21274.7007340567,84269.7932340567,0.0228776991066605
21274.9267601633,84270.0192601633,-0.00598666507514889
21275.1527910727,84270.2452910727,0.0018683602877411
21275.3788267849,84270.4713267849,0.000934025374993655
21275.6048673002,84270.6973673002,0.0177781311994024
21275.8309126186,84270.9234126186,0.0121383097406973
21276.0569627404,84271.1494627404,0.00542848818007432
21276.2830176657,84271.3755176657,0.019774406246968
21276.5090773947,84271.6015773947,-0.0235387148796361
21276.7351419275,84271.8276419275,-0.0204590559679027
21276.9612112642,84272.0537112642,0.00611597119386223
21277.187285405,84272.279785405,0.028743775110125
21277.4133643501,84272.5058643501,-0.00290153701472086
21277.6394480996,84272.7319480996,-0.00179589340597268
21277.8655366537,84272.9580366537,-0.0045580549906049
21278.0916300125,84273.1841300125,-0.00894198308932949
21278.3177281761,84273.4102281761,0.00162240928419065
21278.5438311448,84273.6363311448,0.020915281196544
21278.7699389187,84273.8624389187,-0.00472759433358889
21278.9960514979,84274.0885514979,0.0256352192695362
21279.2221688826,84274.3146688826,0.00893463071776238
21279.448291073,84274.540791073,0.0247990125051955
21279.6744180691,84274.7669180691,0.0175875101583677
21279.9005498712,84274.9930498712,-0.00279285202481414
21280.1266864794,84275.2191864794,-0.000551583981281164
21280.3528278939,84275.4453278939,0.0182682237200785
21280.5789741147,84275.6714741147,0.00799534594980878
21280.8051251421,84275.8976251421,0.0152989315680066
21281.0312809763,84276.1237809763,0.0177080256157636
21281.2574416173,84276.3499416173,-0.00630357662829911
21281.4836070653,84276.5761070653,0.0118818482111527
21281.7097773205,84276.8022773205,0.00695577084896326
21281.935952383,84277.028452383,-0.0100188047071088
21282.162132253,84277.254632253,0.00598964702164889
21282.3883169306,84277.4808169306,0.0129754498732248
21282.6145064161,84277.7070064161,0.00819006139788816
21282.8407007094,84277.9332007094,-0.00629637303367992
21283.0668998109,84278.1593998109,-0.0036120840985108
21283.2931037206,84278.3856037206,-0.0193988902236085
21283.5193124387,84278.6118124387,-0.00505527024431875
21283.7455259653,84278.8380259653,-0.00959313464299257
21283.9717443007,84279.0642443007,0.00233773122323006
21284.1979674449,84279.2904674449,-0.0206236854675417
21284.4241953982,84279.5166953982,0.0141936624574042
21284.6504281606,84279.7429281606,0.00848732442319788
21284.8766657323,84279.9691657323,0.0118528395936521
21285.1029081135,84280.1954081135,-0.00645789020257215
21285.3291553043,84280.4216553043,-0.00934181453033529
21285.5554073049,84280.6479073049,0.0175817402739259
21285.7816641155,84280.8741641155,0.0215616076424916
21286.0079257361,84281.1004257361,-0.0281834582224857
21286.2341921669,84281.3266921669,-0.00480517073156129
21286.4604634082,84281.5529634082,-0.0379203870687885
21286.68673946,84281.77923946,0.0288216937639138
21286.9130203225,84282.0055203225,0.0109436113062529
21287.1393059959,84282.2318059959,-0.0220894875131519
21287.3655964803,84282.4580964803,0.0198567499212719
21287.5918917758,84282.6843917758,-0.00606921792787725
21287.8181918826,84282.9106918826,0.0114165161562354
21288.044496801,84283.136996801,-0.00603298102892291
21288.2708065309,84283.3633065309,-0.00959637666981012
21288.4971210726,84283.5896210726,-0.00370086298473718
21288.7234404262,84283.8159404262,0.01853559561189
21288.949764592,84284.042264592,0.00585781233377655
21289.1760935699,84284.2685935699,0.0393540532140639
21289.4024273603,84284.4949273603,0.0142459986820324
21289.6287659631,84284.7212659631,0.0373212541752606
21289.8551093787,84284.9476093787,0.0434431741950078
21290.0814576072,84285.1739576072,0.0130753559190436
21290.3078106486,84285.4003106486,0.0287474749867698
21290.5341685032,84285.6266685032,0.0348336105530976
21290.7605311711,84285.8530311711,0.0588449894624553
21290.9868986524,84286.0793986524,0.0379694566991643
21291.2132709474,84286.3057709474,0.0043093557116025
21291.4396480562,84286.5321480562,0.0140202605141202
21291.6660299788,84286.7585299788,0.018838845591365
21291.8924167156,84286.9849167156,0.0193827877742317
21292.1188082666,84287.2113082666,0.0439888142827484
21292.345204632,84287.437704632,0.0211536306929234
21292.5716058119,84287.6641058119,-0.0201251977767326
21292.7980118065,84287.8905118065,0.0205661017311541
21293.0244226159,84288.1169226159,0.00112719768358773
21293.2508382403,84288.3433382403,0.0222329877440875
21293.4772586799,84288.5697586799,0.000614638938840681
21293.7036839348,84288.7961839348,-0.00682823279632959
21293.9301140052,84289.0226140052,-0.0168971832358719
21294.1565488912,84289.2490488912,-0.00535845504212181
21294.3829885929,84289.4754885929,0.00859946308961348
21294.6094331106,84289.7019331106,0.000409433083434698
21294.8358824443,84289.9283824443,0.0179098485080089
21295.0623365943,84290.1548365943,0.00269457735733294
21295.2887955606,84290.3812955606,-0.0270438015765235
21295.5152593435,84290.6077593435,0.0224363118967057
21295.7417279431,84290.8342279431,0.00443200234828759
21295.9682013595,84291.0607013595,-0.00344277856694541
21296.1946795929,84291.2871795929,0.0190515644743062
21296.4211626434,84291.5136626434,0.0272268105340082
21296.6476505113,84291.7401505113,-0.0165242940338804
21296.8741431966,84291.9666431966,0.0336224647413688
21297.1006406996,84292.1931406996,-0.0137261484527554
21297.3271430202,84292.4196430202,0.00766226993392608
21297.5536501589,84292.6461501589,-0.00602669915717937
21297.7801621155,84292.8726621155,-0.00762580357047328
21298.0066788905,84293.0991788905,0.00728421492801678
21298.2332004837,84293.3257004837,-0.0119796204006123
21298.4597268956,84293.5522268956,0.0164353505547749
21298.6862581261,84293.7787581261,-0.0144254436277512
21298.9127941754,84294.0052941754,0.00455826566124987
21299.1393350438,84294.2318350438,0.0168357155354291
21299.3658807313,84294.4583807313,0.00839952857281823
21299.5924312381,84294.6849312381,0.0113222777121765
21299.8189865643,84294.9114865643,-0.000985869000724068
21300.0455467102,84295.1380467102,0.0154655114208213
21300.2721116758,84295.3646116758,0.00574342960967875
21300.4986814614,84295.5911814614,0.0250088748895704
21300.725256067,84295.817756067,0.0293876068399245
21300.9518354928,84296.0443354928,0.0226911435128198
21301.178419739,84296.270919739,0.0135514152956473
21301.4050088058,84296.4975088058,0.0558271482585564
21301.6316026932,84296.7241026932,0.00811471807161492
21301.8582014015,84296.9507014015,0.0183995312082819
21302.0848049308,84297.1773049308,0.00441248043629133
21302.3114132812,84297.4039132812,0.00889145292390782
21302.5380264529,84297.6305264529,-0.00841502008679
21302.7646444461,84297.8571444461,0.0158096210181812
21302.9912672609,84298.0837672609,0.0179441674615027
21303.2178948974,84298.3103948974,0.0157368481230906
21303.4445273559,84298.5370273559,-0.0147509908492655
21303.6711646364,84298.7636646364,0.00278021245872258
21303.8978067392,84298.9903067392,-0.0132208984173338
21304.1244536643,84299.2169536643,0.00169472262153478
21304.351105412,84299.443605412,0.017961259400032
21304.5777619824,84299.6702619824,-0.00545530601229595
21304.8044233756,84299.8969233756,-0.00186332361687154
21305.0310895918,84300.1235895918,-0.0075537542623066
21305.2577606311,84300.3502606311,-0.00697682182727028
21305.4844364938,84300.5769364938,-0.00379263360942428
21305.7111171799,84300.8036171799,-0.00873524438636014
21305.9378026896,84301.0303026896,-0.000981716004337722
21306.1644930231,84301.2569930231,0.0211543868581561
21306.3911881805,84301.4836881805,0.0231477674399917
21306.617888162,84301.710388162,-0.0101509544638885
21306.8445929677,84301.9370929677,0.0162728398215131
21307.0713025978,84302.1638025978,-0.0167100558967752
21307.2980170524,84302.3905170524,-0.000676415673287421
21307.5247363317,84302.6172363317,-0.0240428536065686
21307.7514604358,84302.8439604358,0.0219428929924651
21307.978189365,84303.070689365,0.0395181412131465
21308.2049231193,84303.2974231193,0.00915976074310813
21308.4316616989,84303.5241616989,0.00969905917892653
21308.6584051039,84303.7509051039,-0.0111842949536264
21308.8851533346,84303.9776533346,0.0206759264159142
21309.111906391,84304.204406391,0.00276987632271054
21309.3386642734,84304.4311642734,0.0129353534884456
21309.5654269818,84304.6579269818,0.0192480800835195
21309.7921945165,84304.8846945165,0.00621245777909312
21310.0189668775,84305.1114668775,-0.0153262031564069
21310.2457440651,84305.3382440651,-0.00384783735553411
21310.4725260794,84305.5650260794,0.0198436858632149
21310.6993129205,84305.7918129205,0.0354971880301835
21310.9261045886,84306.0186045886,0.0138998032610133
21311.1529010839,84306.2454010839,0.00617299300612643
21311.3797024064,84306.4722024064,0.000876902550190067
21311.6065085565,84306.6990085565,0.000977933457998497
21311.8333195341,84306.9258195341,0.00910350059525664
21312.0601353396,84307.1526353396,0.0215079354911874
21312.2869559729,84307.3794559729,0.0286840865477355
21312.5137814343,84307.6062814343,-0.00613361202431157
21312.740611724,84307.833111724,0.00943488098955764
21312.967446842,84308.059946842,0.0363861129912173
21313.1942867886,84308.2867867886,0.00845510830315421
21313.4211315639,84308.5136315639,0.019568393041417
21313.647981168,84308.740481168,0.00316548669763929
21313.8748356012,84308.9673356012,0.0216836379454901
21314.1016948635,84309.1941948635,0.0114124700407513
21314.3285589551,84309.4210589551,0.0113770680761758
21314.5554278761,84309.6479278761,0.0375924443580789
21314.7823016268,84309.8748016268,0.0153442619122996
21315.0091802073,84310.1016802073,0.00898309972754491
21315.2360636177,84310.3285636177,-0.0159450957924966
21315.4629518582,84310.5554518582,0.0258311578910285
21315.6898449289,84310.7823449289,0.00198412285764051
21315.91674283,84311.00924283,-0.00124409114563011
21316.1436455616,84311.2361455616,0.0169775810057488
21316.370553124,84311.463053124,0.00268910902315914
21316.5974655172,84311.6899655172,0.0164346819370342
21316.8243827414,84311.9168827414,-0.00614946858506343
21317.0513047968,84312.1438047968,0.0200919350801894
21317.2782316835,84312.3707316835,0.0185771817441025
21317.5051634016,84312.5976634016,0.00376189672947365
21317.7320999514,84312.8245999514,0.00329116080165892
21317.959041333,84313.051541333,-0.00184680025917643
21318.1859875465,84313.2784875465,-0.0026522751201188
21318.4129385921,84313.5054385921,-0.0095668863417121
21318.6398944699,84313.7323944699,0.0130895485204425
21318.8668551801,84313.9593551801,0.00932908808292653
21319.0938207229,84314.1863207229,0.000536844798119702
21319.3207910984,84314.4132910984,-0.00265027084093925
21319.5477663068,84314.6402663068,0.0132493537192339
21319.7747463481,84314.8672463481,-0.00781426227251962
21320.0017312227,84315.0942312227,-0.0105962852281026
21320.2287209305,84315.3212209305,-0.0121034250641767
21320.4557154718,84315.5482154718,0.000469314181066621
21320.6827148468,84315.7752148468,0.0225236880587709
21320.9097190556,84316.0022190556,0.00774135228865125
21321.1367280982,84316.2292280982,0.000636638802192406
21321.363741975,84316.456241975,0.0119603090934899
21321.5907606861,84316.6832606861,0.0153752288165145
21321.8177842315,84316.9102842315,-0.0015071489047185
21322.0448126115,84317.1373126115,0.038677679505295
21322.2718458262,84317.3643458262,0.0150334818009102
21322.4988838758,84317.5913838758,3.34771189586236e-05
21322.7259267604,84317.8184267604,0.0282504515474456
21322.9529744802,84318.0454744802,0.0036813790405852
21323.1800270353,84318.2725270353,0.0026435034153153
21323.4070844259,84318.4995844259,0.0194720077974304
21323.6341466521,84318.7266466521,0.0483716653898014
21323.8612137141,84318.9537137141,0.0168573114831699
21324.0882856121,84319.1807856121,0.034779727412371
21324.3153623462,84319.4078623462,0.00127060781401392
21324.5424439165,84319.6349439165,-0.00300888477329611
21324.7695303233,84319.8620303233,0.0218947252726277
21324.9966215666,84320.0891215666,3.34220730799874e-05
21325.2237176466,84320.3162176466,0.0070175884421309
21325.4508185635,84320.5433185635,0.0151356838829374
21325.6779243175,84320.7704243175,0.0125276725216474
21325.9050349086,84320.9975349086,0.00868455923014646
21326.1321503371,84321.2246503371,0.00617847796368517
21326.359270603,84321.451770603,0.00704575601733912
21326.5863957067,84321.6788957067,0.0036058221549819
21326.8135256481,84321.9060256481,0.000834556971707366
21327.0406604274,84322.1331604274,0.0233975004006213
21327.2678000449,84322.3603000449,0.00327049144015038
21327.4949445007,84322.5874445007,-0.00590603116348757
21327.7220937948,84322.8145937948,0.00283580883596981
21327.9492479276,84323.0417479276,-0.000667150184068189
21328.1764068991,84323.2689068991,0.0324520453851409
21328.4035707094,84323.4960707094,0.0058358340550819
21328.6307393588,84323.7232393588,-0.0158377752926031
21328.8579128474,84323.9504128474,0.00420055644858759
21329.0850911754,84324.1775911754,0.029499543457495
21329.3122743428,84324.4047743428,-0.00509916693236516
21329.5394623499,84324.6319623499,0.0265250781755336
21329.7666551968,84324.8591551968,0.0269876121729926
21329.9938528837,84325.0863528837,0.0226529216052647
21330.2210554107,84325.3135554107,0.0169871837309324
21330.448262778,84325.540762778,0.0130548896315441
21330.6754749857,84325.7679749857,-0.00612690181932779
21330.902692034,84325.995192034,0.0308297551843658
21331.1299139231,84326.2224139231,0.039047490122935
21331.357140653,84326.449640653,0.0593447777724151
21331.584372224,84326.676872224,0.00226295626874253
21331.8116086362,84326.9041086362,0.0145406827953958
21332.0388498898,84327.1313498898,0.00239536668751158
21332.2660959848,84327.3585959848,-0.0032598811088911
21332.4933469216,84327.5858469216,-0.0165630851867108
21332.7206027001,84327.8131027001,0.00808080086127988
21332.9478633207,84328.0403633207,-0.0107395707140574
21333.1751287833,84328.2676287833,-0.00269281004117831
21333.4023990883,84328.4948990883,-0.0138277131005715
21333.6296742357,84328.7221742357,0.000232643771949191
21333.8569542257,84328.9494542257,0.00657953153355438
21334.0842390585,84329.1767390585,-0.0217292108084329
21334.3115287341,84329.4040287341,0.0118596227452329
21334.5388232529,84329.6313232529,0.0164416099510332
21334.7661226148,84329.8586226148,-0.0230480998768025
21334.9934268201,84330.0859268201,-0.00215836832414952
21335.220735869,84330.313235869,0.000929622891375611
21335.4480497615,84330.5405497615,-0.00408310450971324
21335.6753684978,84330.7678684978,0.00142721853612128
21335.9026920782,84330.9951920782,-0.00116152011209699
21336.1300205027,84331.2225205027,0.0114476009854717
21336.3573537715,84331.4498537715,0.0156925404980956
21336.5846918847,84331.6771918847,-0.0012273561444281
21336.8120348426,84331.9045348426,0.00444437264320071
21337.0393826452,84332.1318826452,-0.00238767374859129
21337.2667352928,84332.3592352928,0.00251995584916993
21337.4940927854,84332.5865927854,0.0180018049181229
21337.7214551232,84332.8139551232,0.0127950043703619
21337.9488223065,84333.0413223065,0.0165051478731963
21338.1761943352,84333.2686943352,0.023428606822898
21338.4035712097,84333.4960712097,-0.0251481377300467
21338.63095293,84333.72345293,0.0059299921676375
21338.8583394964,84333.9508394964,0.00450481605415095
21339.0857309088,84334.1782309088,0.00324564730671418
21339.3131271676,84334.4056271676,0.0273853240609632
21339.5405282729,84334.6330282729,0.000695294551114753
21339.7679342248,84334.8604342248,-0.00761402947851783
21339.9953450235,84335.0878450235,-0.00979750843498164
21340.2227606691,84335.3152606691,-0.0224052529409649
21340.4501811617,84335.5426811617,-0.0053606008999899
21340.6776065017,84335.7701065017,0.000529365643146984
21340.905036689,84335.997536689,0.0121405726337492
21341.1324717239,84336.2249717239,0.0157771609267579
21341.3599116065,84336.4524116065,-0.0283088117435403
21341.587356337,84336.679856337,-0.0164008736095599
21341.8148059154,84336.9073059154,-0.0358386834689367
21342.0422603421,84337.1347603421,0.014016065300572
21342.2697196171,84337.3622196171,0.0204922415152712
21342.4971837405,84337.5896837405,0.0034369140095814
21342.7246527126,84337.8171527126,0.00389901508576471
21342.9521265335,84338.0446265335,0.000561641823883402
21343.1796052034,84338.2721052034,-0.00680480025527641
21343.4070887223,84338.4995887223,0.016150824289381
21343.6345770906,84338.7270770906,0.00591121242339211
21343.8620703082,84338.9545703082,-0.0103018651723757
21344.0895683754,84339.1820683754,0.01528551308673
21344.3170712923,84339.4095712923,0.0346928148972717
21344.5445790591,84339.6370790591,-0.005973834968094
21344.7720916759,84339.8645916759,-0.0344518856907076
21344.9996091429,84340.0921091429,-0.00999753678275071
21345.2271314603,84340.3196314603,-0.00580631994921726
21345.4546586282,84340.5471586282,0.0138210253016092
21345.6821906467,84340.7746906467,-0.012565772375656
21345.909727516,84341.002227516,-0.0262161760672435
21346.1372692363,84341.2297692363,-0.00544031685352234
21346.3648158077,84341.4573158077,-0.000527470647138521
21346.5923672304,84341.6848672304,0.0150307707474681
21346.8199235045,84341.9124235045,-0.0019774512364833
21347.0474846302,84342.1399846302,0.000692009379893708
21347.2750506077,84342.3675506077,-0.0178249424239199
21347.502621437,84342.595121437,-0.000296491054195065
21347.7301971184,84342.8226971184,0.0120226497025832
21347.957777652,84343.050277652,-0.00839819169855517
21348.185363038,84343.277863038,-0.012183880521907
21348.4129532765,84343.5054532765,-0.012807720544667
21348.6405483676,84343.7330483676,0.00151432271742378
21348.8681483116,84343.9606483116,-0.00862383207662804
21349.0957531086,84344.1882531086,0.000756946630573907
21349.3233627586,84344.4158627586,0.00332351200560636
21349.550977262,84344.643477262,-0.0129960525191213
21349.7785966189,84344.8710966189,0.000855315266777987
21350.0062208293,84345.0987208293,-0.00414440286139453
21350.2338498935,84345.3263498935,-0.0191404867600017
21350.4614838116,84345.5539838116,0.00647790870606712
21350.6891225838,84345.7816225838,-0.00627972459540975
21350.9167662102,84346.0092662102,0.00220252423820554
21351.144414691,84346.236914691,0.0336577083975578
21351.3720680263,84346.4645680263,0.0253711767083935
21351.5997262163,84346.6922262163,0.0320052349351324
21351.8273892612,84346.9198892612,0.00348262497766293
21352.055057161,84347.147557161,-0.00433624277113323
21352.282729916,84347.375229916,0.0125799024616311
21352.5104075264,84347.6029075264,0.0115600585922196
21352.7380899922,84347.8305899922,-0.00269258936414929
21352.9657773136,84348.0582773136,0.00958689689286205
21353.1934694908,84348.2859694908,-0.0175953923779207
21353.4211665239,84348.5136665239,-0.00400435883393784
21353.6488684131,84348.7413684131,0.0111909397370813
21353.8765751585,84348.9690751585,0.00820334992180741
21354.1042867604,84349.1967867604,0.00472446679255206
21354.3320032188,84349.4245032188,0.0142370217332333
21354.5597245339,84349.6522245339,0.00160718043919444
21354.7874507059,84349.8799507059,-0.00996968211044323
21355.0151817349,84350.1076817349,0.000918131647082178
21355.2429176211,84350.3354176211,-0.0137044760508862
21355.4706583646,84350.5631583646,-0.00914596670144677
21355.6984039656,84350.7909039656,-0.0195676662105011
21355.9261544242,84351.0186544242,-0.000688213697972069
21356.1539097406,84351.2464097406,0.00439084557161675
21356.381669915,84351.474169915,0.00766652574804145
21356.6094349475,84351.7019349475,0.0170343470430217
21356.8372048382,84351.9297048382,-0.00533886804982801
21357.0649795874,84352.1574795874,0.0015392136502555
21357.2927591952,84352.3852591952,-0.000163723321747983
21357.5205436616,84352.6130436616,-0.0139145446080552
21357.748332987,84352.840832987,0.0125704505974767
21357.9761271714,84353.0686271714,0.0122413920402936
21358.203926215,84353.296426215,0.012665133807073
21358.4317301179,84353.5242301179,-0.00844224916449833
21358.6595388804,84353.7520388804,0.00242108396510569
21358.8873525025,84353.9798525025,-0.00484149567638447
21359.1151709845,84354.2076709845,-0.00814435903523844
21359.3429943264,84354.4354943264,0.0104324907181524
21359.5708225284,84354.6633225284,0.0155975178968898
21359.7986555907,84354.8911555907,-0.0212842289170984
21360.0264935135,84355.1189935135,0.00451123932654489
21360.2543362969,84355.3468362969,0.020755365435751
21360.482183941,84355.574683941,0.00647085631691289
21360.710036446,84355.802536446,-0.00120903320086055
21360.9378938121,84356.0303938121,-0.0146044091738485
21361.1657560394,84356.2582560394,0.0196331930251593
21361.393623128,84356.486123128,0.00097989094367539
21361.6214950782,84356.7139950782,-0.00679297284007934
21361.8493718901,84356.9418718901,-0.00313478571942008
21362.0772535639,84357.1697535639,0.0202753490491608
21362.3051400996,84357.3976400996,-0.00404798194272428
21362.5330314975,84357.6255314975,0.00767052191306388
21362.7609277576,84357.8534277576,-0.0055807602255555
21362.9888288803,84358.0813288803,-0.0116494574455373
21363.2167348655,84358.3092348655,0.0105385355438184
21363.4446457136,84358.5371457136,0.0114178957928992
21363.6725614245,84358.7650614245,-0.00136995921728527
21363.9004819986,84358.9929819986,0.00319613246746052
21364.1284074359,84359.2209074359,-0.00143480125450695
21364.3563377366,84359.4488377366,0.0197258102503189
21364.5842729008,84359.6767729008,0.0220703174382789
21364.8122129288,84359.9047129288,0.00515012134247863
21365.0401578206,84360.1326578206,0.00808262720548378
21365.2681075764,84360.3606075764,0.0170428836202523
21365.4960621964,84360.5885621964,0.0355147235632933
21365.7240216807,84360.8165216807,0.00120538073206728
21365.9519860296,84361.0444860296,0.0115309846074927
21366.179955243,84361.272455243,0.000227982656031563
21366.4079293213,84361.5004293213,0.0116255270956686
21366.6359082645,84361.7284082645,0.0322018946569938
21366.8638920728,84361.9563920728,-0.00719479017442411
21367.0918807464,84362.1843807464,0.0188471279041856
21367.3198742854,84362.4123742854,0.00305939288067324
21367.54787269,84362.64037269,0.00911184330270015
21367.7758759603,84362.8683759603,-0.0239804065247324
21368.0038840965,84363.0963840965,0.0343227742654924
21368.2318970988,84363.3243970988,0.00845754218290255
21368.4599149672,84363.5524149672,0.0294347487409291
21368.687937702,84363.780437702,0.0404225624424407
21368.9159653033,84364.0084653033,-0.0113805104908816
21369.1439977713,84364.2364977713,-0.0155729263147795
21369.3720351061,84364.4645351061,0.0223972646797851
21369.6000773079,84364.6925773079,-0.00312024048515666
21369.8281243768,84364.9206243768,0.0240160940649907
21370.056176313,84365.148676313,0.00224206479927277
21370.2842331167,84365.3767331167,0.0184864064256594
21370.5122947879,84365.6047947879,0.00721164590798892
21370.740361327,84365.832861327,-0.0161103255111179
21370.9684327339,84366.0609327339,0.0235776495022423
21371.1965090089,84366.2890090089,-0.00944926768498471
21371.4245901521,84366.5170901521,0.0106492816242377
21371.6526761637,84366.7451761637,-0.00214255381185937
21371.8807670438,84366.9732670438,0.0127237530937424
21372.1088627927,84367.2013627927,0.00775654754420095
21372.3369634103,84367.4294634103,-0.0115196777877504
21372.565068897,84367.657568897,0.0424386120926025
21372.7931792529,84367.8856792529,0.0120356296743505
21373.021294478,84368.113794478,0.00155696070343562
21373.2494145727,84368.3419145727,0.00830267265193323
21373.4775395369,84368.5700395369,0.00622616668964481
21373.705669371,84368.798169371,0.000259388725645669
21373.933804075,84369.026304075,0.0112818929574384
21374.161943649,84369.254443649,0.00790923006087585
21374.3900880934,84369.4825880934,0.00784334697523474
21374.6182374081,84369.7107374081,-0.0026249001597512
21374.8463915934,84369.9388915934,0.00635075822116943
21375.0745506494,84370.1670506494,0.00706265134439993
21375.3027145763,84370.3952145763,-0.00395196326623606
21375.5308833743,84370.6233833743,0.0014251073119059
21375.7590570434,84370.8515570434,0.0174552273248426
21375.9872355838,84371.0797355838,0.00751219079439001
21376.2154189958,84371.3079189958,0.00106840146287691
21376.4436072794,84371.5361072794,0.0106178434034209
21376.6718004349,84371.7643004349,-0.0329821242088058
21376.8999984623,84371.9924984623,-0.00589003427724184
21377.1282013618,84372.2207013618,0.0231363315886496
21377.3564091336,84372.4489091336,0.0160800316574091
21377.5846217778,84372.6771217778,0.000485248108181058
21377.8128392946,84372.9053392946,0.007407133701764
21378.0410616842,84373.1335616842,0.0183374903698615
21378.2692889467,84373.3617889467,0.0175912988407482
21378.4975210822,84373.5900210822,0.0233441679856151
21378.725758091,84373.818258091,0.00300653576675205
21378.9539999731,84374.0464999731,0.00898608401310808
21379.1822467288,84374.2747467288,-0.00223006258037001
21379.4104983581,84374.5029983581,0.00478268727535724
21379.6387548613,84374.7312548613,0.00368347272744478
21379.8670162385,84374.9595162385,0.00943360798989955
21380.0952824898,84375.1877824898,-0.0159251777412641
21380.3235536155,84375.4160536155,-0.00742861119483325
21380.5518296156,84375.6443296156,0.00164699553012837
21380.7801104903,84375.8726104903,0.0170489896605027
21381.0083962398,84376.1008962398,0.0219218402194136
21381.2366868642,84376.3291868642,-0.0317647081512693
21381.4649823638,84376.5574823638,-0.00248532427612761
21381.6932827385,84376.7857827385,0.004356810788467
21381.9215879887,84377.0140879887,0.00571150839965634
21382.1498981144,84377.2423981144,0.00377490534415947
21382.3782131159,84377.4707131159,-0.0273241269271709
21382.6065329932,84377.6990329932,-0.00599954804640364
21382.8348577466,84377.9273577466,0.00319288680504155
21383.0631873761,84378.1556873761,0.00432111565398262
21383.291521882,84378.384021882,0.00699670589039412
21383.5198612643,84378.6123612643,0.000225670476441428
21383.7482055233,84378.8407055233,-0.00680145784228443
21383.9765546591,84379.0690546591,-0.00206273010440845
21384.2049086719,84379.2974086719,-0.000805648026593512
21384.4332675618,84379.5257675618,0.00376993736756111
21384.661631329,84379.754131329,0.0006121316525091
21384.8899999736,84379.9824999736,0.0224848321256558
21385.1183734958,84380.2108734958,0.00235125702468204
21385.3467518958,84380.4392518958,0.00209331049100869
21385.5751351736,84380.6676351736,0.015649470157358
21385.8035233295,84380.8960233295,-0.0169674699258688
21386.0319163637,84381.1244163637,0.0122973906062307
21386.2603142762,84381.3528142762,0.0073710311688994
21386.4887170672,84381.5812170672,0.0492732427167198
21386.7171247369,84381.8096247369,0.0307635934098473
21386.9455372854,84382.0380372854,0.000933083292914563
21387.173954713,84382.266454713,0.0369002328286652
21387.4023770196,84382.4948770196,0.0463846463917572
21387.6308042056,84382.7233042056,-0.0346392134894699
21387.8592362711,84382.9517362711,-0.00620658897614711
21388.0876732162,84383.1801732162,-0.0117363195799816
21388.316115041,84383.408615041,0.00520831797590108
21388.5445617458,84383.6370617458,-0.00154300436795771
21388.7730133307,84383.8655133307,0.0207635642517706
21389.0014697959,84384.0939697959,-0.0251637086553781
21389.2299311414,84384.3224311414,0.00877241279130244
21389.4583973675,84384.5508973675,0.0166750569016636
21389.6868684743,84384.7793684743,0.0142313885247113
21389.915344462,84385.007844462,0.00713083083729235
21390.1438253307,84385.2363253307,0.00272991876396046
21390.3723110806,84385.4648110806,0.0240201691996865
21390.6008017118,84385.6933017118,-0.0195218844655449
21390.8292972245,84385.9217972245,-6.4208404316879e-05
21391.0577976189,84386.1502976189,0.00308160425456106
21391.2863028951,84386.3788028951,0.00439713680477222
21391.5148130533,84386.6073130533,0.00301662322720272
21391.7433280936,84386.8358280936,0.00539071452154738
21391.9718480161,84387.0643480161,-0.0168117220458927
21392.2003728211,84387.2928728211,0.000769903060831475
21392.4289025087,84387.5214025087,0.0193733917980322
21392.6574370791,84387.7499370791,0.0127963339331785
21392.8859765323,84387.9784765323,0.00644544194350275
21393.1145208686,84388.2070208686,0.00817599893275935
21393.3430700882,84388.4355700882,0.00352644699860167
21393.5716241911,84388.6641241911,0.00801361995887054
21393.8001831775,84388.8926831775,0.00855744429987856
21394.0287470477,84389.1212470477,-0.00829997334191883
21394.2573158016,84389.3498158016,0.00118555798278545
21394.4858894396,84389.5783894396,0.0123346256694876
21394.7144679617,84389.8069679617,0.00579813091254695
21394.9430513682,84390.0355513682,-0.00361936273542456
21395.1716396591,84390.2641396591,-0.0103442841673827
21395.4002328346,84390.4927328346,-0.0040026923766057
21395.628830895,84390.721330895,0.0155604724508506
21395.8574338402,84390.9499338402,-0.00614655928632335
21396.0860416706,84391.1785416706,0.0199737587591997
21396.3146543862,84391.4071543862,0.0129940829904673
21396.5432719873,84391.6357719873,-0.00624020179137945
21396.7718944739,84391.8643944739,0.00156785014363334
21397.0005218462,84392.0930218462,0.0238346741100966
21397.2291541044,84392.3216541044,0.0225840667973905
21397.4577912486,84392.5502912486,-0.0139773041763598
21397.6864332791,84392.7789332791,0.00876268300066699
21397.9150801958,84393.0075801958,0.0196655564784352
21398.1437319991,84393.2362319991,-0.00469994821929856
21398.3723886891,84393.4648886891,0.00588217855134498
21398.6010502659,84393.6935502659,0.0149592872875177
21398.8297167296,84393.9222167296,0.00514559526155065
21399.0583880805,84394.1508880805,-6.39123030208192e-05
21399.2870643187,84394.3795643187,-0.0113749428146703
21399.5157454443,84394.6082454443,0.0216607603786301
21399.7444314575,84394.8369314575,0.015812262331722
21399.9731223585,84395.0656223585,0.00456740670160755
21400.2018181474,84395.2943181474,0.0269538592981271
21400.4305188244,84395.5230188244,0.0198296478243045
21400.6592243896,84395.7517243896,0.00533193431233158
21400.8879348432,84395.9804348432,0.0073743754506951
21401.1166501853,84396.2091501853,-0.00296852825604753
21401.3453704162,84396.4378704162,-0.00092555288209522
21401.5740955359,84396.6665955359,0.00772260166270933
21401.8028255446,84396.8953255446,-0.0104975807092337
21402.0315604425,84397.1240604425,0.000510456091448013
21402.2603002297,84397.3528002297,-0.000988883688255284
21402.4890449064,84397.5815449064,-0.00424209411127758
21402.7177944727,84397.8102944727,0.022100752401667
21402.9465489288,84398.0390489288,-0.00985320452882333
21403.1753082749,84398.2678082749,0.0139330333518857
21403.4040725111,84398.4965725111,0.00803359676898346
21403.6328416376,84398.7253416376,-0.0172126811837367
21403.8616156545,84398.9541156545,0.0174973554023833
21404.090394562,84399.182894562,0.031261830744587
21404.3191783602,84399.4116783602,-0.0101006662455102
21404.5479670493,84399.6404670493,0.00423728607657876
21404.7767606294,84399.8692606294,3.18552896755387e-05
21405.0055591008,84400.0980591008,-0.0110523969559735
21405.2343624635,84400.3268624635,0.00299364516162336
21405.4631707178,84400.5556707178,0.0238824692712683
21405.6919838637,84400.7844838637,0.00480773404040515
21405.9208019015,84401.0133019015,0.0143258880192165
21406.1496248313,84401.2421248313,-0.00378792679985418
21406.3784526532,84401.4709526532,0.0160409748687245
21406.6072853674,84401.6997853674,0.0164208470708901
21406.8361229741,84401.9286229741,-0.0108504036313963
21407.0649654734,84402.1574654734,0.0266931092242804
21407.2938128655,84402.3863128655,-0.00305389534994347
21407.5226651506,84402.6151651506,-0.00877885229410906
21407.7515223287,84402.8440223287,-0.00155836975064099
21407.9803844,84403.0728844,0.00823606926858437
21408.2092513648,84403.3017513648,-0.0111602305690899
21408.4381232231,84403.5306232231,-0.0112224223113648
21408.6669999752,84403.7594999752,0.0135733065013799
21408.8958816211,84403.9883816211,0.0560027806650943
21409.1247681611,84404.2172681611,0.00371822342225273
21409.3536595953,84404.4461595953,0.0119476757066691
21409.5825559238,84404.6750559238,-0.00219225293323252
21409.8114571468,84404.9039571468,-0.00574997768324672
21410.0403632644,84405.1328632644,0.0232194005564874
21410.2692742769,84405.3617742769,0.00930566291159137
21410.4981901844,84405.5906901844,0.00971733599555383
21410.727110987,84405.819610987,0.0113354856955292
21410.9560366849,84406.0485366849,-0.0109531027921787
21411.1849672782,84406.2774672782,0.0142531412087751
21411.4139027671,84406.5064027671,0.000666545417750293
21411.6428431518,84406.7353431518,0.0199621507362741
21411.8717884324,84406.9642884324,0.0234185125522754
21412.1007386091,84407.1932386091,0.0297295833801697
21412.3296936821,84407.4221936821,-0.00958081577806571
21412.5586536514,84407.6511536514,0.0127834163563453
21412.7876185172,84407.8801185172,-0.0167464277107191
21413.0165882798,84408.1090882798,0.0066914017795577
21413.2455629392,84408.3380629392,0.0114469102281039
21413.4745424956,84408.5670424956,0.0133795028328264
21413.7035269492,84408.7960269492,0.00738635068322694
21413.9325163002,84409.0250163002,0.00494475871183386
21414.1615105486,84409.2540105486,0.0031693269022831
21414.3905096947,84409.4830096947,0.00557732899180783
21414.6195137386,84409.7120137386,0.014607002580335
21414.8485226804,84409.9410226804,0.0118172282697116
21415.0775365204,84410.1700365204,-0.00304105773483942
21415.3065552586,84410.3990552586,0.0224250467150227
21415.5355788953,84410.6280788953,0.0163100022600855
21415.7646074305,84410.8571074305,0.000759984534101253
21415.9936408645,84411.0861408645,0.0265012108896145
21416.2226791974,84411.3151791974,0.0443848798137598
21416.4517224293,84411.5442224293,0.0097178952071986
21416.6807705605,84411.7732705605,0.010476317654839
21416.9098235911,84412.0023235911,-0.00594956713144574
21417.1388815212,84412.2313815212,0.0121191783379435
21417.3679443509,84412.4604443509,-0.00737186261149875
21417.5970120805,84412.6895120805,0.0226190463128069
21417.8260847102,84412.9185847102,-0.00256212450451854
21418.0551622399,84413.1476622399,0.0113225755730288
21418.28424467,84413.37674467,-0.00923404677194047
21418.5133320006,84413.6058320006,0.0115727706934667
21418.7424242318,84413.8349242318,0.000474236080457157
21418.9715213638,84414.0640213638,0.02136963612792
21419.2006233967,84414.2931233967,-0.0179849743363325
21419.4297303308,84414.5222303308,0.022344164572903
21419.6588421661,84414.7513421661,0.0468001176284952
21419.8879589028,84414.9804589028,0.00733038991985621
21420.1170805411,84415.2095805411,0.0167757074823516
21420.3462070812,84415.4387070812,0.00704430977251061
21420.5753385231,84415.6678385231,0.00578005483177766
21420.804474867,84415.896974867,-0.00988490543294965
21421.0336161132,84416.1261161132,0.0286406459008515
21421.2627622618,84416.3552622618,0.00502018834991759
21421.4919133128,84416.5844133128,0.00517742871926412
21421.7210692666,84416.8135692666,0.016698342797376
21421.9502301231,84417.0427301231,-0.0187794173104849
21422.1793958827,84417.2718958827,-0.0196292183177928
21422.4085665454,84417.5010665454,0.0141048231118182
21422.6377421114,84417.7302421114,0.00454328666489999
21422.8669225809,84417.9594225809,0.0166882529483904
21423.096107954,84418.188607954,0.0191465915848712
21423.3252982309,84418.4177982309,-0.0105340859251674
21423.5544934117,84418.6469934117,0.0214440561861513
21423.7836934966,84418.8761934966,0.0127702884706481
21424.0128984858,84419.1053984858,0.0084809724419208
21424.2421083793,84419.3346083793,0.00356221009191378
21424.4713231775,84419.5638231775,0.0353656532122283
21424.7005428803,84419.7930428803,-0.0090136902102328
21424.9297674881,84420.0222674881,0.0103676490309082
21425.1589970008,84420.2514970008,-0.0141474624818104
21425.3882314188,84420.4807314188,0.018650984630827
21425.6174707421,84420.7099707421,0.0218933760291873
21425.8467149709,84420.9392149709,0.013417927216024
21426.0759641054,84421.1684641054,-0.010959809467751
21426.3052181458,84421.3977181458,0.0247825760042015
21426.5344770921,84421.6269770921,-0.000850126314496079
21426.7637409445,84421.8562409445,0.00277045037132001
21426.9930097033,84422.0855097033,0.0234200960700763
21427.2222833685,84422.3147833685,0.0208048819943781
21427.4515619403,84422.5440619403,0.040345946633836
21427.6808454189,84422.7733454189,0.0561377301301068
21427.9101338044,84423.0026338044,0.0410285085678073
21428.139427097,84423.231927097,0.0671038072293147
21428.3687252968,84423.4612252968,0.0529091142052807
21428.598028404,84423.690528404,0.0879721458748701
21428.8273364188,84423.9198364188,0.0875528316914312
21429.0566493414,84424.1491493414,0.0962840667896785
21429.2859671717,84424.3784671717,0.118438571039788
21429.5152899102,84424.6077899102,0.185323150417884
21429.7446175568,84424.8371175568,0.154590478737758
21429.9739501117,84425.0664501117,0.211743040155158
21430.2032875752,84425.2957875752,0.195187738344875
21430.4326299473,84425.5251299473,0.12641233908708
21430.6619772282,84425.7544772282,0.163031514965943
21430.8913294181,84425.9838294181,0.145356975615519
21431.1206865171,84426.2131865171,0.102714709684526
21431.3500485255,84426.4425485255,0.133199225890951
21431.5794154432,84426.6719154432,0.149136574125518
21431.8087872706,84426.9012872706,0.0774639669226693
21432.0381640078,84427.1306640078,0.0854922688162753
21432.2675456548,84427.3600456548,0.0586414522515309
21432.496932212,84427.589432212,0.0205597493330325
21432.7263236794,84427.8188236794,0.067854851075891
21432.9557200572,84428.0482200572,0.0532544345099857
21433.1851213455,84428.2776213455,0.0211172688353768
21433.4145275445,84428.5070275445,0.0386842816841426
21433.6439386545,84428.7364386545,0.0655327967220055
21433.8733546754,84428.9658546754,0.0113861189420469
21434.1027756075,84429.1952756075,0.0327429982445598
21434.332201451,84429.424701451,0.0375684818520443
21434.5616322059,84429.6541322059,0.00793297811691044
21434.7910678725,84429.8835678725,0.0200966050977792
21435.020508451,84430.113008451,0.000470224104974852
21435.2499539414,84430.3424539414,0.0420017527868699
21435.4794043439,84430.5719043439,0.0392701626490249
21435.7088596587,84430.8013596587,0.0372286346566818
21435.938319886,84431.030819886,0.00730071936756541
21436.1677850258,84431.2602850258,0.0437051920904204
21436.3972550785,84431.4897550785,0.00786288032026221
21436.626730044,84431.719230044,0.0195765927205213
21436.8562099226,84431.9487099226,0.0216100290038264
21437.0856947145,84432.1781947145,0.0204488381365172
21437.3151844197,84432.4076844197,0.00140902011467421
21437.5446790385,84432.6371790385,-0.00131493177184178
21437.774178571,84432.866678571,0.00557215523160132
21438.0036830174,84433.0961830174,0.00422557947941485
21438.2331923778,84433.3256923778,-0.00654105981524173
21438.4627066523,84433.5552066523,0.00923151978559168
21438.6922258412,84433.7847258412,0.0192744183733085
21438.9217499446,84434.0142499446,0.0113568163072046
21439.1512789627,84434.2437789627,0.0203648116521361
21439.3808128956,84434.4733128956,0.00172032918804881
21439.6103517434,84434.7028517434,0.00763111819277725
21439.8398955064,84434.9323955064,-0.00343985828106388
21440.0694441846,84435.1619441846,0.0331751417239155
21440.2989977783,84435.3914977783,0.016538748338551
21440.5285562876,84435.6210562876,0.0339489527676898
21440.7581197127,84435.8506197127,0.0450724777788619
21440.9876880536,84436.0801880536,0.0152203548015697
21441.2172613107,84436.3097613107,0.0124061203629072
21441.446839484,84436.539339484,0.0479939388440087
21441.6764225736,84436.7689225736,0.0299614968042049
21441.9060105799,84436.9985105799,0.0544492663627539
21442.1356035028,84437.2281035028,0.00562233764631242
21442.3652013426,84437.4577013426,0.0346983062737179
21442.5948040994,84437.6873040994,0.0191739863260461
21442.8244117734,84437.9169117734,0.0476796359001466
21443.0540243647,84438.1465243647,0.0244146511627261
21443.2836418736,84438.3761418736,0.0241620975999832
21443.5132643,84438.6057643,0.0186657217210419
21443.7428916443,84438.8353916443,0.0147623228442325
21443.9725239066,84439.0650239066,0.0469344113949525
21444.202161087,84439.294661087,0.0351031483383489
21444.4318031857,84439.5243031857,0.0191875133958727
21444.6614502028,84439.7539502028,0.0170016136119544
21444.8911021385,84439.9836021385,0.00645675147672563
21445.120758993,84440.213258993,0.025792850806234
21445.3504207664,84440.4429207664,0.0134718649556219
21445.5800874589,84440.6725874589,0.0205172916032996
21445.8097590706,84440.9022590706,-0.00355425986945618
21446.0394356017,84441.1319356017,0.0169899086711907
21446.2691170524,84441.3616170524,0.000529899737970365
21446.4988034228,84441.5913034228,0.0189495381674308
21446.728494713,84441.820994713,0.013618421784939
21446.9581909233,84442.0506909233,0.0617900259032366
21447.1878920537,84442.2803920537,0.0225260117067399
21447.4175981045,84442.5100981045,0.0232711036777957
21447.6473090758,84442.7398090758,0.00426743921077282
21447.8770249677,84442.9695249677,-0.00161957305483593
21448.1067457805,84443.1992457805,0.0131419587238648
21448.3364715142,84443.4289715142,0.0241323616495214
21448.5662021691,84443.6587021691,0.00177469399102192
21448.7959377452,84443.8884377452,0.0275201891559037
21449.0256782428,84444.1181782428,0.00230346396017869
21449.255423662,84444.347923662,-0.00171183920977146
21449.485174003,84444.577674003,0.012479444585423
21449.7149292659,84444.8074292659,0.0160253950113711
21449.9446894509,84445.0371894509,-0.00416924069739696
21450.1744545581,84445.2669545581,0.0383899910965086
21450.4042245877,84445.4967245877,0.00115094688870369
21450.6339995399,84445.7264995399,0.023513976942808
21450.8637794148,84445.9562794148,0.0328722960043751
21451.0935642125,84446.1860642125,0.0304119796627991
21451.3233539333,84446.4158539333,0.0494371893310524
21451.5531485772,84446.6456485772,0.0340736013579463
21451.7829481446,84446.8754481446,0.0783044626808333
21452.0127526354,84447.1052526354,0.074254945594455
21452.2425620499,84447.3350620499,0.0634623114591383
21452.4723763882,84447.5648763882,0.027004171941757
21452.7021956504,84447.7946956504,0.00916608899562338
21452.9320198369,84448.0245198369,0.00487767317396577
21453.1618489476,84448.2543489476,-0.0233604875437189
21453.3916829827,84448.4841829827,0.00776524411754882
21453.6215219425,84448.7140219425,0.00208085096297099
21453.8513658271,84448.9438658271,-0.00344699176698101
21454.0812146365,84449.1737146365,0.020990127819015
21454.3110683711,84449.4035683711,-0.0048122837953547
21454.5409270309,84449.6334270309,0.0146214893231814
21454.7707906161,84449.8632906161,0.0270668917694983
21455.0006591269,84450.0931591269,0.0153941176276728
21455.2305325634,84450.3230325634,0.00229644523236675
21455.4604109258,84450.5529109258,-0.008440040894584
21455.6902942142,84450.7827942142,-0.00707394687143044
21455.9201824288,84451.0126824288,0.0239184289565058
21456.1500755697,84451.2425755697,0.0334386229532324
21456.3799736372,84451.4724736372,-0.00139570461360353
21456.6098766313,84451.7023766313,0.0416493679822409
21456.8397845523,84451.9322845523,0.0165586561554278
21457.0696974003,84452.1621974003,0.0119060172965133
21457.2996151754,84452.3921151754,0.0188800898528227
21457.5295378778,84452.6220378778,0.0237137209162993
21457.7594655076,84452.8519655076,0.0199606953961598
21457.9893980651,84453.0818980651,0.04654910003368
21458.2193355504,84453.3118355504,-0.000340867521860452
21458.4492779636,84453.5417779636,0.0179400277021062
21458.6792253049,84453.7717253049,0.0269535163573142
21458.9091775744,84454.0016775744,0.0499049216140434
21459.1391347724,84454.2316347724,-0.00210624280337041
21459.369096899,84454.461596899,0.0302893592491703
21459.5990639542,84454.6915639542,0.0406600298301395
21459.8290359384,84454.9215359384,0.0313044359785906
21460.0590128516,84455.1515128516,0.00547999018525998
21460.288994694,84455.381494694,0.045042378909307
21460.5189814657,84455.6114814657,-0.0016095834858487
21460.748973167,84455.841473167,-0.00352831116045587
21460.978969798,84456.071469798,0.0161232147692546
21461.2089713588,84456.3014713588,-0.000742637835479013
21461.4389778496,84456.5314778496,-0.00238236606794693
21461.6689892706,84456.7614892706,0.00671319818795366
21461.8990056219,84456.9915056219,-0.0020106435368271
21462.1290269036,84457.2215269036,0.0213104668355613
21462.359053116,84457.451553116,0.01326731607207
21462.5890842592,84457.6815842592,0.00275212311046826
21462.8191203333,84457.9116203333,0.0224474267969285
21463.0491613385,84458.1416613385,0.0226613634409795
21463.279207275,84458.371707275,0.030046955230561
21463.5092581429,84458.6017581429,0.0237690986880147
21463.7393139424,84458.8318139424,0.0515816113878591
21463.9693746737,84459.0618746737,0.00247218390951396
21464.1994403368,84459.2919403368,0.0437528439115139
21464.429510932,84459.522010932,0.00936133815099218
21464.6595864594,84459.7520864594,0.00985458373180772
21464.8896669192,84459.9821669192,0.00725884937759453
21465.1197523116,84460.2122523116,0.0513314212506503
21465.3498426366,84460.4423426366,0.00765872230567959
21465.5799378945,84460.6724378945,0.0340281731864123
21465.8100380853,84460.9025380853,0.0472390215993443
21466.0401432094,84461.1326432094,0.0228760016857992
21466.2702532668,84461.3627532668,0.0428453655052912
21466.5003682576,84461.5928682576,0.0425011641148468
21466.7304881822,84461.8229881822,0.01154226423609
21466.9606130405,84462.0531130405,-0.0162314644333025
21467.1907428327,84462.2832428327,0.00860852488211543
21467.4208775591,84462.5133775591,0.0122789211000541
21467.6510172198,84462.7435172198,-0.0107660201878604
21467.8811618149,84462.9736618149,0.0149597437019665
21468.1113113446,84463.2038113446,-0.00268320802357425
21468.3414658091,84463.4339658091,0.0254414431095575
21468.5716252085,84463.6641252085,-0.0155407171995578
21468.8017895429,84463.8942895429,-0.000400808225987712
21469.0319588126,84464.1244588126,-0.00166471468980426
21469.2621330177,84464.3546330177,0.0266633653128821
21469.4923121583,84464.5848121583,-0.0126983969891721
21469.7224962347,84464.8149962347,0.00677996136520999
21469.9526852469,84465.0451852469,0.0145445207720876
21470.1828791951,84465.2753791951,0.0212290003454531
21470.4130780795,84465.5055780795,0.0310544458706849
21470.6432819003,84465.7357819003,-0.00117057650722924
21470.8734906575,84465.9659906575,-0.000277211789933445
21471.1037043514,84466.1962043514,-0.0053896460117646
21471.3339229822,84466.4264229822,-0.00381853617573127
21471.5641465499,84466.6566465499,-0.00535768934883404
21471.7943750547,84466.8868750547,0.00689651015510277
21472.0246084969,84467.1171084969,0.0103744329740396
21472.2548468765,84467.3473468765,-0.00800314984050745
21472.4850901937,84467.5775901937,0.00689427774510681
21472.7153384487,84467.8078384487,0.000492395326397978
21472.9455916416,84468.0380916416,0.000676970630503351
21473.1758497726,84468.2683497726,-0.0116611018780735
21473.4061128419,84468.4986128419,0.0100600789770532
21473.6363808495,84468.7288808495,-0.019379718750704
21473.8666537958,84468.9591537958,0.00827394269822583
21474.0969316807,84469.1894316807,0.00344454279602788
21474.3272145046,84469.4197145046,-0.00467423463163628
21474.5575022675,84469.6500022675,0.0010761885050608
21474.7877949696,84469.8802949696,-0.00494993606606794
21475.018092611,84470.110592611,0.00876136972336889
21475.248395192,84470.340895192,-0.0125412484026311
21475.4787027126,84470.5712027126,0.00611627730541579
21475.7090151731,84470.8015151731,0.0307625036477606
21475.9393325736,84471.0318325736,-0.00633006771345076
21476.1696549142,84471.2621549142,-0.0038406497931533
21476.3999821952,84471.4924821952,0.0102303976193826
21476.6303144166,84471.7228144166,0.00715744156541276
21476.8606515787,84471.9531515787,0.00807813810444885
21477.0909936815,84472.1834936815,-0.0102578336565417
21477.3213407253,84472.4138407253,-0.00577325472843461
21477.5516927102,84472.6441927102,-0.0043601850897855
21477.7820496364,84472.8745496364,0.00847382320190935
21478.012411504,84473.104911504,0.000368387871310444
21478.2427783132,84473.3352783132,-0.00847201946357746
21478.4731500642,84473.5656500642,-0.0233569607143142
21478.703526757,84473.796026757,0.00583094721863886
21478.9339083919,84474.0264083919,0.00607581526083504
21479.164294969,84474.256794969,-0.0196062309546574
21479.3946864886,84474.4871864886,0.00929586473122735
21479.6250829506,84474.7175829506,0.0182523197662897
21479.8554843554,84474.9479843554,0.0122691663628111
21480.085890703,84475.178390703,-0.0108263921869532
21480.3163019936,84475.4088019936,-0.000674661211583558
21480.5467182274,84475.6392182274,-0.00331162271371057
21480.7771394045,84475.8696394045,0.0145328067969028
21481.0075655252,84476.1000655252,0.0611600940280883
21481.2379965895,84476.3304965895,0.00815381760103572
21481.4684325976,84476.5609325976,0.00156316084395165
21481.6988735497,84476.7913735497,0.0315357400847401
21481.9293194459,84477.0218194459,0.0163944035424353
21482.1597702864,84477.2522702864,0.012011081586494
21482.3902260713,84477.4827260713,0.00827206712981141
21482.6206868009,84477.7131868009,0.0119779171402728
21482.8511524752,84477.9436524752,-0.00137838756596562
21483.0816230945,84478.1741230945,0.0169983249463008
21483.3120986588,84478.4045986588,0.0121885081478097
21483.5425791684,84478.6350791684,0.0126465449628707
21483.7730646234,84478.8655646234,0.0302199247967665
21484.0035550239,84479.0960550239,0.0119703650446461
21484.2340503702,84479.3265503702,0.0129486782729626
21484.4645506623,84479.5570506623,0.0268128908206027
21484.6950559005,84479.7875559005,0.0178427821860116
21484.9255660849,84480.0180660849,-0.0156987796869487
21485.1560812157,84480.2485812157,0.00905721706226592
21485.386601293,84480.479101293,0.0219369770504352
21485.6171263169,84480.7096263169,0.00504773044070717
21485.8476562877,84480.9401562877,0.0166098859366101
21486.0781912055,84481.1706912055,0.00746296288514433
21486.3087310705,84481.4012310705,0.0115602683394727
21486.5392758827,84481.6317758827,0.0187146720975731
21486.7698256425,84481.8623256425,0.0101207687889013
21487.0003803498,84482.0928803498,-0.00672609388355532
21487.230940005,84482.323440005,0.00690881307600049
21487.4615046081,84482.5540046081,0.0237503933366436
21487.6920741593,84482.7845741593,-0.00660173896076968
21487.9226486588,84483.0151486588,0.00244483423106668
21488.1532281068,84483.2457281068,0.0111533968177691
21488.3838125033,84483.4763125033,0.0084634794122437
21488.6144018485,84483.7069018485,0.0243185204773991
21488.8449961427,84483.9374961427,-0.00222998465646912
21489.075595386,84484.168095386,0.00894955812891388
21489.3061995784,84484.3986995784,0.00571124199442328
21489.5368087203,84484.6293087203,0.00937523880801141
21489.7674228117,84484.8599228117,0.0101987151675019
21489.9980418528,84485.0905418528,0.0162735110229221
21490.2286658437,84485.3211658437,0.00986078881753724
21490.4592947847,84485.5517947847,0.0128207529879488
21490.6899286759,84485.7824286759,-0.00613501221362391
21490.9205675174,84486.0130675174,0.00189219643652667
21491.1512113094,84486.2437113094,0.00802574691593698
21491.3818600521,84486.4743600521,0.00790286716604727
21491.6125137456,84486.7050137456,-0.0117157844650441
21491.8431723901,84486.9356723901,-0.00207445642812152
21492.0738359857,84487.1663359857,0.0200713497455127
21492.3045045326,84487.3970045326,-0.0014640207344387
21492.535178031,84487.627678031,0.0420252724470646
21492.765856481,84487.858356481,0.015399550800743
21492.9965398827,84488.0890398827,0.0165871187467491
21493.2272282365,84488.3197282365,0.012926868019749
21493.4579215422,84488.5504215422,0.0209430352694513
21493.6886198003,84488.7811198003,-0.000944930864018809
21493.9193230108,84489.0118230108,-0.00252971683711387
21494.1500311738,84489.2425311738,-0.00643030802843221
21494.3807442896,84489.4732442896,0.00518028640039861
21494.6114623583,84489.7039623583,0.00984153688426096
21494.84218538,84489.93468538,-0.000883515101696337
21495.0729133549,84490.1654133549,0.00819452644568434
21495.3036462832,84490.3961462832,0.0148643878854475
21495.5343841651,84490.6268841651,-0.0105684752265052
21495.7651270006,84490.8576270006,0.00785702691397176
21495.99587479,84491.08837479,-0.00895244302700471
21496.2266275333,84491.3191275333,-0.00645484505392673
21496.4573852309,84491.5498852309,0.0199105592633731
21496.6881478828,84491.7806478828,0.0200302965411163
21496.9189154892,84492.0114154892,-0.0146407175056373
21497.1496880502,84492.2421880502,0.00423046307543852
21497.380465566,84492.472965566,0.0137552152828016
21497.6112480368,84492.7037480368,0.000669433607138671
21497.8420354627,84492.9345354627,-0.00182554262826295
21498.0728278439,84493.1653278439,-0.00413747668140705
21498.3036251806,84493.3961251806,0.0105859988351718
21498.5344274728,84493.6269274728,-0.0104024269759303
21498.7652347209,84493.8577347209,0.0262467395583176
21498.9960469248,84494.0885469248,0.00285856742762842
21499.2268640848,84494.3193640848,0.000820994782198808
21499.4576862011,84494.5501862011,-0.0174215713962038
21499.6885132738,84494.7810132738,0.0271177499825083
21499.919345303,84495.011845303,0.0567834518134534
21500.150182289,84495.242682289,0.0930996521552422
21500.3810242319,84495.4735242319,0.0769521807033278
21500.6118711317,84495.7043711317,0.0666730076395892
21500.8427229888,84495.9352229888,0.0283194981983878
21501.0735798033,84496.1660798033,0.0241846023790169
21501.3044415753,84496.3969415753,0.00768604056027434
21501.5353083049,84496.6278083049,-0.00264275981839678
21501.7661799924,84496.8586799924,0.0205324821750978
21501.9970566379,84497.0895566379,0.0368697154615328
21502.2279382416,84497.3204382416,-0.00419069979607374
21502.4588248035,84497.5513248035,-0.0057084960336587
21502.689716324,84497.782216324,-0.000151806467025473
21502.9206128031,84498.0131128031,-0.012932613744854
21503.151514241,84498.244014241,0.0350906170615095
21503.3824206378,84498.4749206378,0.00300486422943741
21503.6133319938,84498.7058319938,0.0126555850483217
21503.8442483091,84498.9367483091,-0.00682786973630116
21504.0751695837,84499.1676695837,-0.00561346473751147
21504.306095818,84499.398595818,0.00855588551879397
21504.5370270121,84499.6295270121,0.00637076758941859
21504.767963166,84499.860463166,0.0102832122660631
21504.9989042801,84500.0914042801,-0.00203217247528704
21505.2298503543,84500.3223503543,0.00979591410970481
21505.460801389,84500.553301389,-0.00561010362627084
21505.6917573842,84500.7842573842,0.0215285230736183
21505.9227183402,84501.0152183402,0.024588582899622
21506.153684257,84501.246184257,-0.019553708770419
21506.3846551348,84501.4771551348,0.0253415113326088
21506.6156309739,84501.7081309739,-0.00706218331961245
21506.8466117743,84501.9391117743,0.0113953525582462
21507.0775975362,84502.1700975362,0.0222126705855179
21507.3085882598,84502.4010882598,0.0078479001722139
21507.5395839452,84502.6320839452,0.00884694824059835
21507.7705845927,84502.8630845927,-0.00481686764026647
21508.0015902022,84503.0940902022,0.00926927982147881
21508.2326007741,84503.3251007741,0.00351349676488356
21508.4636163085,84503.5561163085,-0.0191103198026078
21508.6946368055,84503.7871368055,0.0195021060717668
21508.9256622653,84504.0181622653,-0.00278573980586778
21509.1566926881,84504.2491926881,0.0351513527177043
21509.3877280739,84504.4802280739,0.0333314545558009
21509.6187684231,84504.7112684231,0.024277192649606
21509.8498137357,84504.9423137357,-0.00342026466182226
21510.0808640118,84505.1733640118,0.0180075833402657
21510.3119192518,84505.4044192518,0.0239673971035944
21510.5429794556,84505.6354794556,-0.001694497621834
21510.7740446235,84505.8665446235,0.0131613204899904
21511.0051147557,84506.0976147557,0.0361220034749591
21511.2361898522,84506.3286898522,0.0160627294434559
21511.4672699133,84506.5597699133,-0.0164543627406239
21511.6983549391,84506.7908549391,0.0450031037949838
21511.9294449298,84507.0219449298,0.0157858303931579
21512.1605398855,84507.2530398855,0.00235857097378645
21512.3916398064,84507.4841398064,0.0152687388371997
21512.6227446927,84507.7152446927,-0.012576580806637
21512.8538545445,84507.9463545445,-0.00136031428698991
21513.0849693619,84508.1774693619,0.00825176606994688
21513.3160891452,84508.4085891452,0.00704202756922541
21513.5472138945,84508.6397138945,0.00598362756174649
21513.7783436099,84508.8708436099,0.0294317379933872
21514.0094782917,84509.1019782917,0.00410916398086351
21514.2406179399,84509.3331179399,0.0349546984615123
21514.4717625548,84509.5642625548,0.0215991123767743
21514.7029121364,84509.7954121364,0.0989233584097164
21514.934066685,84510.026566685,0.0830573272198439
21515.1652262008,84510.2577262008,0.0270891535445953
21515.3963906838,84510.4888906838,0.0320991856697372
21515.6275601342,84510.7200601342,0.0195354227493163
21515.8587345522,84510.9512345522,0.0315495108926025
21516.089913938,84511.182413938,0.0276220092247401
21516.3210982917,84511.4135982917,0.013583276508678
21516.5522876135,84511.6447876135,0.0741574972599484
21516.7834819035,84511.8759819035,0.0473511745266554
21517.0146811619,84512.1071811619,0.0372978855462798
21517.2458853889,84512.3383853889,0.0381994755091835
21517.4770945845,84512.5695945845,0.0438678225665072
21517.7083087491,84512.8008087491,0.0301675244492863
21517.9395278827,84513.0320278827,0.0129104526255384
21518.1707519855,84513.2632519855,0.000935012557279338
21518.4019810576,84513.4944810576,0.0041317533836601
21518.6332150993,84513.7257150993,0.0162238603282675
21518.8644541106,84513.9569541106,-0.00141718942910403
21519.0956980918,84514.1881980918,0.00488430986633502
21519.326947043,84514.419447043,0.0118478327777246
21519.5582009643,84514.6507009643,0.0265570890529598
21519.789459856,84514.881959856,0.0298098007596247
21520.0207237181,84515.1132237181,-0.000572630699252531
21520.2519925509,84515.3444925509,-0.00223003158808228
21520.4832663544,84515.5757663544,-0.00500202290599859
21520.714545129,84515.807045129,0.0140404756982952
21520.9458288746,84516.0383288746,0.0101828875372555
21521.1771175915,84516.2696175915,0.0100011673999389
21521.4084112799,84516.5009112799,-0.00518083128789664
21521.6397099399,84516.7322099399,0.0259920308012874
21521.8710135716,84516.9635135716,0.013822943770246
21522.1023221752,84517.1948221752,0.0161703940930423
21522.333635751,84517.426135751,-0.0180958620852685
21522.5649542989,84517.6574542989,0.0227004602636324
21522.7962778193,84517.8887778193,-0.000842907433422761
21523.0276063122,84518.1201063122,0.00352181285170662
21523.2589397779,84518.3514397779,0.0271785790029034
21523.4902782164,84518.5827782164,-0.00758399687020203
21523.721621628,84518.814121628,0.0086966917996457
21523.9529700128,84519.0454700128,0.00252751754740223
21524.184323371,84519.276823371,0.0153441823228101
21524.4156817026,84519.5081817026,-0.00812261826405335
21524.647045008,84519.739545008,0.0499042340693036
21524.8784132872,84519.9709132872,0.0514334755529802
21525.1097865404,84520.2022865404,0.0855037966285565
21525.3411647678,84520.4336647678,0.0820975105805725
21525.5725479695,84520.6650479695,0.147400675649208
21525.8039361457,84520.8964361457,0.226762661477895
21526.0353292965,84521.1278292965,0.221660406746352
21526.2667274222,84521.3592274222,0.118530350213697
21526.4981305228,84521.5906305228,0.0480328646270386
21526.7295385985,84521.8220385985,0.0697582859164861
21526.9609516495,84522.0534516495,0.0650635165086014
21527.192369676,84522.284869676,0.054329668205062
21527.4237926781,84522.5162926781,0.0397218165414438
21527.655220656,84522.747720656,0.0451860653403492
21527.8866536097,84522.9791536097,0.0632665459014742
21528.1180915396,84523.2105915396,0.0835063776865204
21528.3495344458,84523.4420344458,0.0864720252162325
21528.5809823283,84523.6734823283,0.0864038248273021
21528.8124351874,84523.9049351874,0.186515015011341
21529.0438930233,84524.1363930233,0.171093654893194
21529.275355836,84524.367855836,0.14570718333007
21529.5068236258,84524.5993236258,0.11789375750575
21529.7382963928,84524.8307963928,0.245461377575338
21529.9697741372,84525.0622741372,0.314414441994288
21530.2012568591,84525.2937568591,0.364026298730854
21530.4327445588,84525.5252445588,0.237499742595976
21530.6642372362,84525.7567372362,0.174462255284271
21530.8957348917,84525.9882348917,0.108076070280789
21531.1272375254,84526.2197375254,0.0461425485505118
21531.3587451374,84526.4512451374,0.0487181397893336
21531.5902577279,84526.6827577279,0.0393248267586154
21531.8217752971,84526.9142752971,0.0289434913867536
21532.0532978451,84527.1457978451,0.021833053860485
21532.2848253721,84527.3773253721,0.101298328322691
21532.5163578782,84527.6088578782,0.0811090758637011
21532.7478953636,84527.8403953636,0.121487388083639
21532.9794378285,84528.0719378285,0.159459848599353
21533.210985273,84528.303485273,0.204469732799244
21533.4425376973,84528.5350376973,0.14810014398259
21533.6740951015,84528.7665951015,0.121082579096786
21533.9056574858,84528.9981574858,0.155534719697229
21534.1372248504,84529.2297248504,0.085191560183948
21534.3687971955,84529.4612971955,0.0240599655303914
21534.6003745211,84529.6928745211,0.0483251922365679
21534.8319568274,84529.9244568274,0.0334919795965905
21535.0635441147,84530.1560441147,0.0217468045211455
21535.2951363831,84530.3876363831,0.0341447172702203
21535.5267336326,84530.6192336326,0.0334826896110714
21535.7583358636,84530.8508358636,0.00266519155084853
21535.9899430761,84531.0824430761,0.00368301463403021
21536.2215552704,84531.3140552704,0.0339225255975275
21536.4531724465,84531.5456724465,0.0111068815062584
21536.6847946046,84531.7772946046,-0.00697483814665681
21536.9164217449,84532.0089217449,0.0335539639691768
21537.1480538676,84532.2405538676,0.0185562383790142
21537.3796909728,84532.4721909728,-0.0121801523066094
21537.6113330607,84532.7038330607,-0.00188520654788479
21537.8429801314,84532.9354801314,0.0121779140260494
21538.0746321851,84533.1671321851,0.0112194066815284
21538.306289222,84533.398789222,0.00837638840096256
21538.5379512422,84533.6304512422,0.00942257289079683
21538.7696182459,84533.8621182459,-0.00463607924403587
21539.0012902332,84534.0937902332,0.0381020905832364
21539.2329672043,84534.3254672043,0.0088816994966712
21539.4646491594,84534.5571491594,0.00239215813507311
21539.6963360986,84534.7888360986,0.0194345080617988
21539.9280280221,84535.0205280221,0.00140513604332637
21540.15972493,84535.25222493,-0.000478300509635301
21540.3914268226,84535.4839268226,0.0215514499683139
21540.6231336999,84535.7156336999,0.0249268656734938
21540.8548455621,84535.9473455621,0.0105197326593365
21541.0865624095,84536.1790624095,0.0247430263353107
21541.3182842421,84536.4107842421,0.0147309197920336
21541.5500110601,84536.6425110601,0.00289811202461195
21541.7817428636,84536.8742428636,0.0176260890214904
21542.0134796529,84537.1059796529,0.0281693079350434
21542.2452214281,84537.3377214281,0.000746732501406826
21542.4769681893,84537.5694681893,0.0196820823842179
21542.7087199368,84537.8012199368,0.0116469134140039
21542.9404766706,84538.0329766706,0.0430000900418365
21543.172238391,84538.264738391,0.0559846286767565
21543.4040050981,84538.4965050981,0.0544270605255424
21543.635776792,84538.728276792,0.0737669218558744
21543.867553473,84538.960053473,0.0423576678781607
21544.0993351411,84539.1918351411,0.101332831248757
21544.3311217966,84539.4236217966,0.0778655319059576
21544.5629134396,84539.6554134396,0.0514779301275069
21544.7947100702,84539.8872100702,0.101275556844096
21545.0265116887,84540.1190116887,0.0637017744790299
21545.2583182951,84540.3508182951,0.0936495812226544
21545.4901298897,84540.5826298897,0.102411617260186
21545.7219464727,84540.8144464727,0.124296769841815
21545.953768044,84541.046268044,0.0855115896763535
21546.185594604,84541.278094604,0.064836236235662
21546.4174261528,84541.5099261528,0.051709262342136
21546.6492626906,84541.7417626906,0.0365868339206137
21546.8811042175,84541.9736042175,0.0180979755990808
21547.1129507336,84542.2054507336,0.00581349072062556
21547.3448022392,84542.4373022392,0.0136530266887417
21547.5766587343,84542.6691587343,-0.00712397644864518
21547.8085202193,84542.9010202193,0.0363320092942145
21548.0403866941,84543.1328866941,0.00223515752173541
21548.2722581591,84543.3647581591,0.0151679133515154
21548.5041346142,84543.5966346142,-0.0125444423897515
21548.7360160598,84543.8285160598,0.00399241148868568
21548.9679024959,84544.0604024959,-0.0120357489444365
21549.1997939228,84544.2922939228,0.00646417000365461
21549.4316903405,84544.5241903405,0.00134037665178054
21549.6635917493,84544.7560917493,-0.00348466899154767
21549.8954981493,84544.9879981493,0.00276961861944001
21550.1274095407,84545.2199095407,-0.000119112787859972
21550.3593259236,84545.4518259236,0.0170316148503678
21550.5912472982,84545.6837472982,0.00244137827460816
21550.8231736646,84545.9156736646,0.0122653483621935
21551.055105023,84546.147605023,0.0114605345156367
21551.2870413737,84546.3795413737,-0.0197639487769815
21551.5189827166,84546.6114827166,0.0195538612907673
21551.7509290521,84546.8434290521,0.013719226624301
21551.9828803802,84547.0753803802,-0.0114862318321151
21552.2148367011,84547.3073367011,0.00294569013047651
21552.4467980151,84547.5392980151,0.0274311744558032
21552.6787643221,84547.7712643221,-0.0177007670595125
21552.9107356225,84548.0032356225,0.00693094904619865
21553.1427119163,84548.2352119163,0.00942882847159817
21553.3746932037,84548.4671932037,0.0253693427469962
21553.606679485,84548.699179485,-0.00681016137042974
21553.8386707602,84548.9311707602,0.00110023486816694
21554.0706670295,84549.1631670295,0.00321121378417751
21554.302668293,84549.395168293,0.0264604531891551
21554.534674551,84549.627174551,0.0124858580546788
21554.7666858036,84549.8591858036,0.00297256225147891
21554.9987020509,84550.0912020509,0.0184579913420315
21555.2307232932,84550.3232232932,0.0165245458573714
21555.4627495305,84550.5552495305,0.0451116217198608
21555.6947807631,84550.7872807631,0.0231481387638777
21555.9268169911,84551.0193169911,0.0286429423204055
21556.1588582146,84551.2513582146,0.0308389758629568
21556.3909044339,84551.4834044339,0.0226964521673278
21556.622955649,84551.715455649,0.0364180873729212
21556.8550118602,84551.9475118602,0.0323160022337786
21557.0870730676,84552.1795730676,0.0471332900123311
21557.3191392713,84552.4116392713,0.0314788467077142
21557.5512104716,84552.6437104716,0.063486705490558
21557.7832866686,84552.8757866686,0.0809993665330447
21558.0153678624,84553.1078678624,0.0643069480898186
21558.2474540532,84553.3399540532,0.0836867566986966
21558.4795452413,84553.5720452413,0.0801470724653977
21558.7116414266,84553.8041414266,0.0674957801983914
21558.9437426095,84554.0362426095,0.0782633758965422
21559.17584879,84554.26834879,0.0890884586989511
21559.4079599683,84554.5004599683,0.134184900761683
21559.6400761446,84554.7325761446,0.084028903824823
21559.872197319,84554.964697319,0.0447403288910966
21560.1043234918,84555.1968234918,0.0471690751110033
21560.336454663,84555.428954663,0.0299601538824428
21560.5685908329,84555.6610908329,0.0460931229361271
21560.8007320015,84555.8932320015,0.0618080883019051
21561.0328781691,84556.1253781691,0.0379891194887735
21561.2650293358,84556.3575293358,0.0827622824843933
21561.4971855017,84556.5896855017,0.0770918592818812
21561.7293466671,84556.8218466671,0.0982540020747053
21561.9615128321,84557.0540128321,0.0782940471460791
21562.1936839969,84557.2861839969,0.0759751504487355
21562.4258601616,84557.5183601616,0.0777174056430147
21562.6580413263,84557.7505413263,0.115262018004947
21562.8902274913,84557.9827274913,0.0710953532137814
21563.1224186567,84558.2149186567,0.0824979041589409
21563.3546148227,84558.4471148227,0.0343415474491892
21563.5868159894,84558.6793159894,0.056826092227059
21563.819022157,84558.911522157,0.0464820122333446
21564.0512333256,84559.1437333256,0.0410274535460488
21564.2834494954,84559.3759494954,-0.00701998155262873
21564.5156706666,84559.6081706666,0.000770058701364053
21564.7478968394,84559.8403968394,0.0348866010394301
21564.9801280138,84560.0726280138,0.0144509399981022
21565.2123641901,84560.3048641901,-0.0100081984321351
21565.4446053685,84560.5371053685,0.0163137484499608
21565.676851549,84560.769351549,0.0290425101070047
21565.9091027318,84561.0016027318,-0.00192416141504201
21566.1413589172,84561.2338589172,-0.0140599825456966
21566.3736201052,84561.4661201052,0.00665942513461502
21566.605886296,84561.698386296,0.00399531537096082
21566.8381574899,84561.9306574899,0.00511948764739467
21567.0704336868,84562.1629336868,0.0313061157460488
21567.3027148871,84562.3952148871,0.0367771265367304
21567.5350010909,84562.6275010909,0.0202360590232709
21567.7672922983,84562.8597922983,0.0175127656739453
21567.9995885095,84563.0920885095,0.0186944772871101
21568.2318897247,84563.3243897247,0.0078971566259721
21568.4641959439,84563.5566959439,0.00449537932713281
21568.6965071675,84563.7890071675,0.0315832849512625
21568.9288233955,84564.0213233955,0.0161747168205567
21569.1611446281,84564.2536446281,0.0059134740168686
21569.3934708655,84564.4859708655,0.0199858560333238
21569.6258021078,84564.7183021078,-0.00141899439984432
21569.8581383552,84564.9506383552,-0.0183862532639718
21570.0904796079,84565.1829796079,0.00384246250963654
21570.3228258659,84565.4153258659,0.00558587930703603
21570.5551771296,84565.6476771296,0.0112299241035333
21570.787533399,84565.880033399,0.0249106066434327
21571.0198946742,84566.1123946742,0.0149214708955829
21571.2522609556,84566.3447609556,0.0268268486542705
21571.4846322431,84566.5771322431,0.0241362304432837
21571.7170085371,84566.8095085371,0.0215937646880127
21571.9493898376,84567.0418898376,-0.00788652842803546
21572.1817761448,84567.2742761448,0.0282946137004326
21572.4141674589,84567.5066674589,-0.00537493627866267
21572.64656378,84567.73906378,0.00466576343020106
21572.8789651083,84567.9714651083,0.0232678130216823
21573.1113714439,84568.2038714439,0.0270450983477662
21573.3437827871,84568.4362827871,-0.00206659273826522
21573.576199138,84568.668699138,-0.010214021066585
21573.8086204967,84568.9011204967,-0.0125745966982282
21574.0410468634,84569.1335468634,0.0146691413642396
21574.2734782382,84569.3659782382,0.0275650664952002
21574.5059146214,84569.5984146214,0.00489873721800715
21574.7383560131,84569.8308560131,0.0189736523621256
21574.9708024134,84570.0633024134,0.0240765391368941
21575.2032538226,84570.2957538226,0.02894255498803
21575.4357102407,84570.5282102407,0.0402684110995607
21575.668171668,84570.760671668,0.0270498701360602
21575.9006381045,84570.9931381045,0.0387574543665334
21576.1331095505,84571.2256095505,0.0356574460885789
21576.3655860062,84571.4580860062,0.0198768659154117
21576.5980674716,84571.6905674716,-0.00663490382020356
21576.8305539469,84571.9230539469,0.00401009949322652
21577.0630454324,84572.1555454324,0.00843230724650009
21577.2955419282,84572.3880419282,0.03210498289065
21577.5280434343,84572.6205434343,0.0231408025866613
21577.7605499511,84572.8530499511,0.0225788465370921
21577.9930614786,84573.0855614786,0.0310654635504748
21578.2255780171,84573.3180780171,0.0394622709227144
21578.4580995666,84573.5505995666,0.0289975221227505
21578.6906261274,84573.7831261274,0.0233080848586472
21578.9231576995,84574.0156576995,0.0770193823091901
21579.1556942833,84574.2481942833,0.074626659651575
21579.3882358787,84574.4807358787,0.0678154301718855
21579.6207824861,84574.7132824861,0.0704315409707906
21579.8533341055,84574.9458341055,0.0146683543752736
21580.0858907371,84575.1783907371,0.0603179348143654
21580.3184523811,84575.4109523811,0.087789580075284
21580.5510190377,84575.6435190377,0.113784373237564
21580.7835907069,84575.8760907069,0.0478479572432985
21581.016167389,84576.108667389,0.0270870942815359
21581.2487490841,84576.3412490841,0.0207847053894788
21581.4813357924,84576.5738357924,0.0341182865009457
21581.7139275141,84576.8064275141,0.00906607108716926
21581.9465242492,84577.0390242492,0.00473869690311513
21582.1791259981,84577.2716259981,0.00123608125686645
21582.4117327607,84577.5042327607,-0.0113003957862739
21582.6443445374,84577.7368445374,0.00579686757907418
21582.8769613282,84577.9694613282,0.012916844192388
21583.1095831334,84578.2020831334,0.03371640714372
21583.342209953,84578.434709953,0.0866376704107956
21583.5748417873,84578.6673417873,0.132608142974344
21583.8074786364,84578.8999786364,0.0306785929551762
21584.0401205004,84579.1326205004,-0.0184997832899892
21584.2727673796,84579.3652673796,-0.0104990282038116
21584.5054192741,84579.5979192741,0.0184673867577439
21584.738076184,84579.830576184,0.0313743804671855
21584.9707381096,84580.0632381096,0.187496048250915
21585.2034050509,84580.2959050509,0.131504188702147
21585.4360770082,84580.5285770082,0.0884267228906819
21585.6687539816,84580.7612539816,0.0263671491326087
21585.9014359713,84580.9939359713,0.00467339957703555
21586.1341229773,84581.2266229773,0.0115796943025315
21586.366815,84581.459315,0.0397028175056271
21586.5995120394,84581.6920120394,0.0424618542623086
21586.8322140958,84581.9247140958,0.0445740240277207
21587.0649211692,84582.1574211692,0.0222705347553164
21587.2976332599,84582.3901332599,0.0371929260810256
21587.5303503679,84582.6228503679,0.00898903959215374
21587.7630724936,84582.8555724936,0.0252319188981383
21587.9957996369,84583.0882996369,0.0274621162003383
21588.2285317982,84583.3210317982,0.0293101626276851
21588.4612689775,84583.5537689775,0.0267529319597052
21588.694011175,84583.786511175,0.0288650205485708
21588.9267583909,84584.0192583909,0.0276588822236756
21589.1595106253,84584.2520106253,0.035730549349572
21589.3922678784,84584.4847678784,0.0589492441056875
21589.6250301504,84584.7175301504,0.0480539013386696
21589.8577974414,84584.9502974414,0.0768449053413478
21590.0905697516,84585.1830697516,0.0230105494601247
21590.3233470812,84585.4158470812,0.0408815690217473
21590.5561294303,84585.6486294303,-0.00953729764796019
21590.788916799,84585.881416799,0.0394666096774739
21591.0217091876,84586.1142091876,0.0319522172524405
21591.2545065962,84586.3470065962,0.031714978624934
21591.4873090249,84586.5798090249,0.0917344037836708
21591.720116474,84586.812616474,0.0680840149119938
21591.9529289436,84587.0454289436,0.0531488523614309
21592.1857464338,84587.2782464338,0.0470148358865351
21592.4185689448,84587.5110689448,0.033696683511279
21592.6513964768,84587.7438964768,0.0161285591691686
21592.8842290299,84587.9767290299,0.0208775076727399
21593.1170666044,84588.2095666044,0.00938241063623144
21593.3499092002,84588.4424092002,0.00580490975557151
21593.5827568178,84588.6752568178,-0.0114916448896048
21593.8156094571,84588.9081094571,-2.93131170334481e-05
21594.0484671183,84589.1409671183,0.00237417603347195
21594.2813298017,84589.3738298017,0.0167644707059863
21594.5141975073,84589.6066975073,-0.00410287038136881
21594.7470702354,84589.8395702354,0.017523744516601
21594.9799479861,84590.0724479861,-0.00433664064498134
21595.2128307595,84590.3053307595,0.0104012632715629
21595.4457185559,84590.5382185559,-0.000849614221921438
21595.6786113753,84590.7711113753,0.0290018053779189
21595.911509218,84591.004009218,0.0275642100113626
21596.1444120841,84591.2369120841,0.00386630373848682
21596.3773199738,84591.4698199738,-0.0131502653016314
21596.6102328872,84591.7027328872,-0.00193285052051392
21596.8431508245,84591.9356508245,-0.00163986668687022
21597.0760737859,84592.1685737859,-0.0212580461007844
21597.3090017715,84592.4015017715,0.0134389593637646
21597.5419347815,84592.6344347815,0.00324969191058866
21597.774872816,84592.867372816,-0.0117096922484318
21598.0078158753,84593.1003158753,0.010947712791765
21598.2407639594,84593.3332639594,-0.00676129835403334
21598.4737170686,84593.5662170686,0.00989238868497685
21598.7066752029,84593.7991752029,0.00295578078001873
21598.9396383626,84594.0321383626,-0.00626225891427007
21599.1726065479,84594.2651065479,0.000263345668195347
21599.4055797588,84594.4980797588,0.0032476789887174
21599.6385579956,84594.7310579956,-0.0116146758793067
21599.8715412584,84594.9640412584,0.000292538535777137
21600.1045295474,84595.1970295474,-0.00380270779446285
21600.3375228627,84595.4300228627,-0.0159116437075584
21600.5705212045,84595.6630212045,-0.0261761486579773
21600.803524573,84595.896024573,-0.00687253826586133
21601.0365329683,84596.1290329683,-0.00356759667371089
21601.2695463906,84596.3620463906,0.00479541731427154
21601.50256484,84596.59506484,-0.0195602922835339
21601.7355883168,84596.8280883168,0.00698737112003115
21601.968616821,84597.061116821,-0.00716223728831209
21602.2016503529,84597.2941503529,-0.00166618880429383
21602.4346889125,84597.5271889125,0.0071319114449615
21602.6677325002,84597.7602325002,0.00938183804226903
21602.9007811159,84597.9932811159,0.00672167550289044
21603.13383476,84598.22633476,-0.00905895770124591
21603.3668934325,84598.4593934325,-0.00210385541396836
21603.5999571336,84598.6924571336,-0.00727527845306147
21603.8330258636,84598.9255258636,0.00333059655044751
21604.0660996224,84599.1585996224,0.0163887928321808
21604.2991784103,84599.3916784103,-0.00584226229846514
21604.5322622276,84599.6247622276,0.0234256904290631
21604.7653510742,84599.8578510742,-0.00619185663390936
21604.9984449505,84600.0909449505,0.00572411204767047
21605.2315438564,84600.3240438564,-0.002832636435526
21605.4646477924,84600.5571477924,0.0224549718254117
21605.6977567584,84600.7902567584,-0.00858421528852849
21605.9308707546,84601.0233707546,-0.00508006932452124
21606.1639897812,84601.2564897812,0.0135750202941135
21606.3971138385,84601.4896138385,0.0231487684076057
21606.6302429264,84601.7227429264,0.00396972848170472
21606.8633770452,84601.9558770452,0.00414455068849922
21607.0965161951,84602.1890161951,0.0173065716522599
21607.3296603763,84602.4221603763,0.0115854824196927
21607.5628095888,84602.6553095888,0.0217685615268946
21607.7959638328,84602.8884638328,-0.00889934526062276
21608.0291231086,84603.1216231086,0.00393875821336634
21608.2622874162,84603.3547874162,0.00475532844345236
21608.4954567559,84603.5879567559,0.00598017867239235
21608.7286311277,84603.8211311277,0.0083132830500015
21608.961810532,84604.054310532,0.00568760925000707
21609.1949949687,84604.2874949687,0.022077936353052
21609.4281844381,84604.5206844381,-0.00376200864246274
21609.6613789404,84604.7538789404,0.00510311825641199
21609.8945784757,84604.9870784757,0.012567311599099
21610.1277830442,84605.2202830442,0.00498573024277442
21610.360992646,84605.453492646,0.0245477863933526
21610.5942072813,84605.6867072813,-0.00125353452900395
21610.8274269503,84605.9199269503,0.0359708442563844
21611.0606516531,84606.1531516531,0.126500677284549
21611.2938813899,84606.3863813899,0.156190477353722
21611.5271161609,84606.6196161609,0.0853023931979979
21611.7603559661,84606.8528559661,0.0773696693497559
21611.9936008059,84607.0861008059,0.0894857285327171
21612.2268506803,84607.3193506803,0.0313803248766605
21612.4601055894,84607.5526055894,0.0429153119339572
21612.6933655336,84607.7858655336,0.01986834625733
21612.9266305129,84608.0191305129,0.0242364224920183
21613.1599005275,84608.2524005275,0.0704027633265576
21613.3931755775,84608.4856755775,0.0351842161964312
21613.6264556632,84608.7189556632,0.0579273477890296
21613.8597407846,84608.9522407846,0.0550982662158109
21614.093030942,84609.185530942,0.0181414840461883
21614.3263261355,84609.4188261355,0.0124040169593271
21614.5596263653,84609.6521263653,0.0001746915967583
21614.7929316315,84609.8854316315,0.0154881816102449
21615.0262419344,84610.1187419344,0.0132454969491911
21615.2595572739,84610.3520572739,0.00905285019208883
21615.4928776504,84610.5853776504,-0.00698560934250206
21615.726203064,84610.818703064,0.0114672005417397
21615.9595335149,84611.0520335149,0.00666445784139433
21616.1928690031,84611.2853690031,0.0118147233634196
21616.426209529,84611.518709529,-0.00730364154579742
21616.6595550925,84611.7520550925,0.0120457625901745
21616.892905694,84611.985405694,-0.0176891022013617
21617.1262613335,84612.2187613335,-0.00226915985873501
21617.3596220113,84612.4521220113,-0.000639972735660142
21617.5929877275,84612.6854877275,0.0417988069362436
21617.8263584822,84612.9188584822,0.0134956388765242
21618.0597342757,84613.1522342757,0.00729991098101656
21618.293115108,84613.385615108,0.00936414463690908
21618.5265009794,84613.6190009794,0.00639739763139832
21618.7598918899,84613.8523918899,0.0633587122602262
21618.9932878399,84614.0857878399,0.0270686915907487
21619.2266888294,84614.3191888294,0.0632041533810838
21619.4600948586,84614.5525948586,0.0549725809243284
21619.6935059276,84614.7860059276,0.0605206895631578
21619.9269220367,84615.0194220367,0.0992037294038945
21620.160343186,84615.252843186,0.0989640407771086
21620.3937693756,84615.4862693756,0.126711318304511
21620.6272006057,84615.7197006057,0.100722412504622
21620.8606368766,84615.9531368766,0.05974331772971
21621.0940781882,84616.1865781882,0.0559036267295536
21621.3275245409,84616.4200245409,0.06139077650365
21621.5609759347,84616.6534759347,0.0135962211693083
21621.7944323699,84616.8869323699,0.0333780651864341
21622.0278938465,84617.1203938465,0.00243999649439657
21622.2613603648,84617.3538603648,0.0500744270236941
21622.494831925,84617.587331925,0.0289562768633162
21622.7283085271,84617.8208085271,0.0389734576517081
21622.9617901714,84618.0542901714,0.00818906679257629
21623.1952768579,84618.2877768579,-0.00345542263908048
21623.428768587,84618.521268587,-0.00406491230537464
21623.6622653587,84618.7547653587,-0.00403558874152057
21623.8957671732,84618.9882671732,-0.00702548722211399
21624.1292740306,84619.2217740306,0.0172141181972475
21624.3627859312,84619.4552859312,0.0195350344219854
21624.5963028751,84619.6888028751,0.00322174489477994
21624.8298248624,84619.9223248624,-0.0103320677696568
21625.0633518934,84620.1558518934,0.00113180330399541
21625.2968839681,84620.3893839681,0.0180205099703182
21625.5304210868,84620.6229210868,-0.0184544770700169
21625.7639632496,84620.8564632496,-0.00351074408897742
21625.9975104567,84621.0900104567,0.0107345718338004
21626.2310627082,84621.3235627082,-0.00496076137313114
21626.4646200043,84621.5571200043,-0.0104719769210485
21626.6981823451,84621.7906823451,0.0174907349702751
21626.9317497309,84622.0242497309,0.00446663808562698
21627.1653221618,84622.2578221618,-0.00229116547469752
21627.3988996379,84622.4913996379,0.0337270553474658
21627.6324821595,84622.7249821595,-0.0039147303151664
21627.8660697266,84622.9585697266,-0.00936569470831562
21628.0996623394,84623.1921623394,0.00948101090291491
21628.3332599982,84623.4257599982,0.0136841660334677
21628.5668627031,84623.6593627031,0.00675463249048461
21628.8004704541,84623.8929704541,0.00843545055963609
21629.0340832516,84624.1265832516,0.0108116914550131
21629.2677010957,84624.3602010957,0.013187599475641
21629.5013239864,84624.5938239864,0.0516164148534513
21629.7349519241,84624.8274519241,0.0215318982958186
21629.9685849088,84625.0610849088,0.00440460236471094
21630.2022229407,84625.2947229407,0.00851883267707556
21630.43586602,84625.52836602,0.0191225742407702
21630.6695141468,84625.7620141468,0.0112119995590169
21630.9031673214,84625.9956673214,-5.79391092214543e-05
21631.1368255438,84626.2293255438,0.0181336774752287
21631.3704888142,84626.4629888142,0.0283572430661658
21631.6041571328,84626.6966571328,-0.015553401538
21631.8378304998,84626.9303304998,0.00779064091627669
21632.0715089154,84627.1640089154,0.0116996294207076
21632.3051923796,84627.3976923796,-0.0107432209627321
21632.5388808926,84627.6313808926,0.0133774228939294
21632.7725744547,84627.8650744547,0.0373210028317562
21633.006273066,84628.098773066,0.0158364431119582
21633.2399767266,84628.3324767266,0.00364763034018249
21633.4736854367,84628.5661854367,0.024807961330809
21633.7073991964,84628.7998991964,0.0351687179572372
21633.941118006,84629.033618006,0.0435598913447695
21634.1748418656,84629.2673418656,0.0362636414702128
21634.4085707754,84629.5010707754,0.0187817093743425
21634.6423047355,84629.7348047355,-0.00428274520047292
21634.876043746,84629.968543746,0.025347477996821
21635.1097878073,84630.2022878073,0.0233493252424061
21635.3435369193,84630.4360369193,0.019355174610484
21635.5772910823,84630.6697910823,0.0189777628632822
21635.8110502965,84630.9035502965,-0.00240098525794435
21636.0448145619,84631.1373145619,-0.0102685708410661
21636.2785838789,84631.3710838789,0.0134783844914385
21636.5123582474,84631.6048582474,0.00260294344590689
21636.7461376678,84631.8386376678,0.0134476221770515
21636.9799221401,84632.0724221401,0.00451115232281293
21637.2137116646,84632.3062116646,0.0204144632833927
21637.4475062413,84632.5400062413,0.0104667591898235
21637.6813058705,84632.7738058705,0.0216837976754295
21637.9151105523,84633.0076105523,0.00679379426189367
21638.1489202869,84633.2414202869,0.00638862317398904
21638.3827350744,84633.4752350744,0.0498336565855736
21638.6165549151,84633.7090549151,0.0260423879271666
21638.850379809,84633.942879809,0.0122833121020901
21639.0842097563,84634.1767097563,0.0149123753618498
21639.3180447573,84634.4105447573,0.0467569566266332
21639.551884812,84634.644384812,0.0158061341000227
21639.7857299206,84634.8782299206,0.0399605225002442
21640.0195800833,84635.1120800833,0.0243271781962635
21640.2534353003,84635.3459353003,0.0327325806116271
21640.4872955717,84635.5797955717,0.0239483492356289
21640.7211608977,84635.8136608977,0.0260843214226573
21640.9550312784,84636.0475312784,0.0233385526078762
21641.188906714,84636.281406714,0.031019702564603
21641.4227872047,84636.5152872047,0.0295158339280998
21641.6566727507,84636.7491727507,0.0139483273807122
21641.890563352,84636.983063352,0.0491190748908322
21642.1244590089,84637.2169590089,0.0234462171358327
21642.3583597216,84637.4508597216,0.0405661685383257
21642.5922654901,84637.6847654901,0.0347315552749253
21642.8261763147,84637.9186763147,0.00814101724439728
21643.0600921955,84638.1525921955,0.0109405653165383
21643.2940131327,84638.3865131327,0.0338297802398432
21643.5279391264,84638.6204391264,0.0319802873446894
21643.7618701769,84638.8543701769,0.0301887649974034
21643.9958062842,84639.0883062842,0.0124383283703445
21644.2297474486,84639.3222474486,0.0235764229875655
21644.4636936702,84639.5561936702,0.00132734807648823
21644.6976449491,84639.7901449491,-0.0101275703652921
21644.9316012856,84640.0241012856,0.0076456640491157
21645.1655626798,84640.2580626798,0.0109917165902057
21645.3995291318,84640.4920291318,0.00548107041093493
21645.6335006419,84640.7260006419,0.00579801181695629
21645.8674772101,84640.9599772101,0.0170756021991185
21646.1014588367,84641.1939588367,0.00957554967739036
21646.3354455219,84641.4279455219,0.00692162720062121
21646.5694372657,84641.6619372657,0.0223207755769483
21646.8034340683,84641.8959340683,0.0156292806227174
21647.03743593,84642.12993593,0.0110147456333904
21647.2714428508,84642.3639428508,0.00285441908026336
21647.505454831,84642.597954831,0.0192876854759413
21647.7394718706,84642.8319718706,-0.0135495021068627
21647.97349397,84643.06599397,0.00438167914835168
21648.2075211291,84643.3000211291,0.0283925726831358
21648.4415533483,84643.5340533483,0.0189655728478892
21648.6755906276,84643.7680906276,0.0106926551685688
21648.9096329673,84644.0021329673,0.0586472524063163
21649.1436803674,84644.2361803674,0.0666258429294404
21649.3777328282,84644.4702328282,0.0818360919654495
21649.6117903497,84644.7042903497,0.0933850277801609
21649.8458529323,84644.9383529323,0.0558948320624677
21650.079920576,84645.172420576,0.0977519691215392
21650.313993281,84645.406493281,0.0632047957603533
21650.5480710475,84645.6405710475,0.0432380281779064
21650.7821538756,84645.8746538756,0.0476134713087573
21651.0162417655,84646.1087417655,0.0472071491327522
21651.2503347174,84646.3428347174,0.018547549601638
21651.4844327314,84646.5769327314,0.028539489909849
21651.7185358077,84646.8110358077,0.0181419934083248
21651.9526439465,84647.0451439465,0.0308969852400905
21652.1867571479,84647.2792571479,0.0132160301858337
21652.420875412,84647.513375412,0.00097890203481105
21652.6549987392,84647.7474987392,0.0331941555078928
21652.8891271294,84647.9816271294,0.0039726786004431
21653.1232605829,84648.2157605829,0.0158321204972312
21653.3573990998,84648.4498990998,0.00123770438653355
21653.5915426804,84648.6840426804,0.0100449089344396
21653.8256913247,84648.9181913247,0.0205202304626145
21654.0598450329,84649.1523450329,0.0168928512394964
21654.2940038053,84649.3865038053,0.023078703188604
21654.5281676419,84649.6206676419,0.0354790769349969
21654.7623365429,84649.8548365429,0.0280822098445871
21654.9965105086,84650.0890105086,0.0653675249985602
21655.230689539,84650.323189539,0.0420028585061473
21655.4648736343,84650.5573736343,0.0273864185871731
21655.6990627947,84650.7915627947,0.0251697367535555
21655.9332570203,84651.0257570203,0.0117355415462913
21656.1674563113,84651.2599563113,0.0300272699035712
21656.401660668,84651.494160668,0.0275232483325893
21656.6358700903,84651.7283700903,0.0343946866612347
21656.8700845786,84651.9625845786,0.00638389306981763
21657.104304133,84652.196804133,0.0452019996995716
21657.3385287536,84652.4310287536,0.0519272536677204
21657.5727584405,84652.6652584405,0.0769371765034445
21657.8069931941,84652.8994931941,0.0780247759676495
21658.0412330144,84653.1337330144,0.0727303680234637
21658.2754779015,84653.3679779015,0.032597246793295
21658.5097278557,84653.6022278557,0.0336299603100246
21658.7439828772,84653.8364828772,0.0313572447451464
21658.978242966,84654.070742966,0.0462138198116123
21659.2125081224,84654.3050081224,0.00796046236714548
21659.4467783465,84654.5392783465,0.0462942222454754
21659.6810536384,84654.7735536384,0.039797315461423
21659.9153339985,84655.0078339985,0.0263191740051898
21660.1496194267,84655.2421194267,0.0450213569685198
21660.3839099233,84655.4764099233,0.00396461936883157
21660.6182054884,84655.7107054884,0.035478252667491
21660.8525061222,84655.9450061222,0.032747111157075
21661.0868118249,84656.1793118249,0.0309929196507481
21661.3211225967,84656.4136225967,0.00674965905814875
21661.5554384376,84656.6479384376,0.0194435515478471
21661.7897593479,84656.8822593479,0.00649035339881624
21662.0240853277,84657.1165853277,0.0310713533534087
21662.2584163772,84657.3509163772,0.063316154726128
21662.4927524965,84657.5852524965,0.11370359018946
21662.7270936859,84657.8195936859,0.047143869259118
21662.9614399454,84658.0539399454,0.0630747055936543
21663.1957912753,84658.2882912753,0.0200666779326328
21663.4301476757,84658.5226476757,0.0475370023232938
21663.6645091468,84658.7570091468,0.052614700677348
21663.8988756887,84658.9913756887,0.0477894554636907
21664.1332473016,84659.2257473016,0.0291598162093993
21664.3676239857,84659.4601239857,0.0319992056326511
21664.6020057411,84659.6945057411,0.0165008172828252
21664.836392568,84659.928892568,0.0137737486628388
21665.0707844666,84660.1632844666,0.0316776766268842
21665.305181437,84660.397681437,0.00921006375559341
21665.5395834794,84660.6320834794,-0.00786106792089585
21665.773990594,84660.866490594,0.0243276548194703
21666.0084027809,84661.1009027809,0.0126507541089896
21666.2428200403,84661.3353200403,0.00834726635079076
21666.4772423723,84661.5697423723,-0.0180129319801835
21666.7116697771,84661.8041697771,0.00484713346386896
21666.9461022549,84662.0386022549,0.0193586728071072
21667.1805398059,84662.2730398059,-0.00909085284191187
21667.4149824301,84662.5074824301,0.00341244696819174
21667.6494301279,84662.7419301279,-0.0017778055116622
21667.8838828993,84662.9763828993,0.0124725556515473
21668.1183407445,84663.2108407445,0.00286708027875583
21668.3528036636,84663.4453036636,0.0127864032691669
21668.5872716569,84663.6797716569,0.00447210351790896
21668.8217447245,84663.9142447245,-0.0314461595129352
21669.0562228665,84664.1487228665,-0.00157651256476839
21669.2907060832,84664.3832060832,-0.00636299391854833
21669.5251943747,84664.6176943747,-0.00556011886137635
21669.7596877411,84664.8521877411,0.00639088564340597
21669.9941861826,84665.0866861826,0.0151881863134667
21670.2286896994,84665.3211896994,0.00879715634114999
21670.4631982917,84665.5556982917,0.00329515379202193
21670.6977119596,84665.7902119596,-0.00277922381126933
21670.9322307033,84666.0247307033,-0.0181068469469457
21671.1667545229,84666.2592545229,0.00335185794196471
21671.4012834186,84666.4937834186,0.00461210975717838
21671.6358173906,84666.7283173906,0.00819245061261038
21671.8703564391,84666.9628564391,0.0134050277793446
21672.1049005641,84667.1974005641,-0.00504090630052519
21672.339449766,84667.431949766,0.00237710391239392
21672.5740040447,84667.6665040447,0.003064276813175
21672.8085634006,84667.9010634006,-0.0236823009179509
21673.0431278337,84668.1356278337,0.00744502100504203
21673.2776973442,84668.3701973442,-0.0158626800083167
21673.5122719323,84668.6047719323,0.0148596438796983
21673.7468515982,84668.8393515982,0.0126829137821823
21673.9814363421,84669.0739363421,-0.00154590702109734
21674.216026164,84669.308526164,-0.00312025745272631
21674.4506210641,84669.5431210641,0.00257620718798296
21674.6852210427,84669.7777210427,-0.0139393207634422
21674.9198260999,84670.0123260999,0.000372074923476233
21675.1544362358,84670.2469362358,0.00566665356720992
21675.3890514506,84670.4815514506,0.0114471114985098
21675.6236717445,84670.7161717445,-0.0210328311603444
21675.8582971176,84670.9507971176,0.00961444400194334
21676.0929275702,84671.1854275702,0.00546503301787349
21676.3275631023,84671.4200631023,0.00649471101500279
21676.5622037141,84671.6547037141,0.0194829925146982
21676.7968494059,84671.8893494059,0.0187380526379787
21677.0315001777,84672.1240001777,-0.00240290758982203
21677.2661560298,84672.3586560298,-0.0030892723171993
21677.5008169622,84672.5933169622,-0.0183915397429995
21677.7354829753,84672.8279829753,0.00205927486638523
21677.970154069,84673.062654069,-0.0138134984840999
21678.2048302436,84673.2973302436,-0.0127831779182264
21678.4395114993,84673.5320114993,0.0134973370025494
21678.6741978362,84673.7666978362,0.0290519045757364
21678.9088892545,84674.0013892545,0.000686225696441024
21679.1435857544,84674.2360857544,0.0245311485486334
21679.378287336,84674.470787336,-0.00580365406388416
21679.6129939994,84674.7054939994,0.0162664453046453
21679.8477057449,84674.9402057449,0.0323594964169598
21680.0824225727,84675.1749225727,0.0405042076022929
21680.3171444827,84675.4096444827,0.0262962067517965
21680.5518714754,84675.6443714754,-0.00168629015309041
21680.7866035507,84675.8791035507,0.00851670483774259
21681.0213407089,84676.1138407089,-0.0118884087404057
21681.2560829502,84676.3485829502,0.00105732186447722
21681.4908302746,84676.5833302746,-0.00125728369272884
21681.7255826825,84676.8180826825,0.00934336901980997
21681.9603401738,84677.0528401738,0.00842855128858366
21682.1951027489,84677.2876027489,-0.0143420036810008
21682.4298704078,84677.5223704078,-0.00957031296012279
21682.6646431508,84677.7571431508,0.00619892401630378
21682.8994209779,84677.9919209779,0.0168532577516462
21683.1342038894,84678.2267038894,0.00362752880863576
21683.3689918854,84678.4614918854,-0.0066262902900575
21683.6037849661,84678.6962849661,0.0126520689177961
21683.8385831317,84678.9310831317,-0.00134224271713093
21684.0733863823,84679.1658863823,0.0284996247014628
21684.3081947181,84679.4006947181,-0.00691033963691103
21684.5430081392,84679.6355081392,-0.00342642102602372
21684.7778266458,84679.8703266458,-0.0130482166680449
21685.0126502382,84680.1051502382,0.0102495527110576
21685.2474789163,84680.3399789163,0.0202695610769876
21685.4823126805,84680.5748126805,0.00279761294224885
21685.7171515309,84680.8096515309,-0.000599454783935311
21685.9519954675,84681.0444954675,0.0129303698306186
21686.1868444907,84681.2793444907,0.0138144545257195
21686.4216986006,84681.5141986006,0.00219763096399563
21686.6565577973,84681.7490577973,0.0065354456836968
21686.891422081,84681.983922081,-0.00239714732625531
21687.1262914519,84682.2187914519,0.0101873070239484
21687.3611659101,84682.4536659101,0.00807520171038215
21687.5960454558,84682.6885454558,0.0214851164031322
21687.8309300892,84682.9234300892,0.0356068157326085
21688.0658198104,84683.1583198104,0.00245353832377509
21688.3007146196,84683.3932146196,0.00445035711672205
21688.535614517,84683.628114517,0.00479242627553087
21688.7705195026,84683.8630195026,0.00678889414647966
21689.0054295768,84684.0979295768,0.00168286794835102
21689.2403447397,84684.3328447397,0.0215623353533653
21689.4752649913,84684.5677649913,-0.00339388374334382
21689.7101903319,84684.8026903319,0.0104662737574612
21689.9451207617,84685.0376207617,0.0134314526253987
21690.1800562808,84685.2725562808,-0.00641594560670267
21690.4149968894,84685.5074968894,-0.00701438123626737
21690.6499425876,84685.7424425876,-0.002423535106306
21690.8848933757,84685.9773933757,0.0227799792940331
21691.1198492537,84686.2123492537,0.0340683133739984
21691.3548102219,84686.4473102219,0.0302749513194548
21691.5897762804,84686.6822762804,0.00196690897625853
21691.8247474293,84686.9172474293,-0.000712609226773612
21692.0597236689,84687.1522236689,0.00795228475860391
21692.2947049993,84687.3872049993,0.0219744701062978
21692.5296914207,84687.6221914207,-0.00604193757435542
21692.7646829332,84687.8571829332,-0.00247933945374656
21692.999679537,84688.092179537,-0.00250770128828001
21693.2346812322,84688.3271812322,0.008662497712068
21693.4696880192,84688.5621880192,0.00490088419908139
21693.7046998979,84688.7971998979,-0.00128213861017144
21693.9397168685,84689.0322168685,0.0266100590537725
21694.1747389313,84689.2672389313,0.0010255999391372
21694.4097660864,84689.5022660864,0.0115373763258643
21694.644798334,84689.737298334,-0.00450075837757316
21694.8798356742,84689.9723356742,0.0116500696566932
21695.1148781071,84690.2073781071,0.000370275685935208
21695.3499256331,84690.4424256331,0.0198514062031632
21695.5849782521,84690.6774782521,0.00626553067099738
21695.8200359644,84690.9125359644,8.54344724472984e-05
21696.0550987702,84691.1475987702,0.0142952692177962
21696.2901666696,84691.3826666696,-0.00478381816838185
21696.5252396628,84691.6177396628,0.00318904165376387
21696.76031775,84691.85281775,0.00657704725891556
21696.9954009313,84692.0879009313,0.0274171374642654
21697.2304892068,84692.3229892068,0.0290384118421843
21697.4655825768,84692.5580825768,-0.021578377521343
21697.7006810414,84692.7931810414,0.00973537324281321
21697.9357846008,84693.0282846008,0.0136060274452672
21698.1708932551,84693.2633932551,-0.0110151745399655
21698.4060070045,84693.4985070045,-0.000113845903466402
21698.6411258492,84693.7336258492,-0.0132908061026887
21698.8762497894,84693.9687497894,-0.00919208465750664
21699.1113788251,84694.2038788251,-0.0133178593573655
21699.3465129567,84694.4390129567,-2.84554642624208e-05
21699.5816521841,84694.6741521841,0.00546316145340047
21699.8167965077,84694.9092965077,0.0226197131422636
21700.0519459275,84695.1444459275,-0.00162170555433503
21700.2871004438,84695.3796004438,-0.00460881604056623
21700.5222600567,84695.6147600567,0.00344220686805065
21700.7574247663,84695.8499247663,0.0134267486501024
21700.9925945729,84696.0850945729,0.0154740875774678
21701.2277694766,84696.3202694766,0.00961391256572427
21701.4629494775,84696.5554494775,0.0114905859752214
21701.6981345759,84696.7906345759,-0.00241744781301635
21701.9333247718,84697.0258247718,0.0145039319935197
21702.1685200655,84697.2610200655,0.00139344259580511
21702.4037204572,84697.4962204572,0.000767775441794232
21702.6389259469,84697.7314259469,0.0403772069393242
21702.8741365349,84697.9666365349,0.00483364058255507
21703.1093522213,84698.2018522213,-0.00290003430207983
21703.3445730063,84698.4370730063,0.000995058386497432
21703.5797988901,84698.6722988901,0.00432117337572102
21703.8150298727,84698.9075298727,0.00687940820392471
21704.0502659545,84699.1427659545,0.0159184720082853
21704.2855071355,84699.3780071355,-0.0197833691353374
21704.5207534159,84699.6132534159,-0.00173379817106566
21704.756004796,84699.848504796,0.000255793163031658
21704.9912612757,84700.0837612757,-0.00946386203390123
21705.2265228554,84700.3190228554,0.0105717011519737
21705.4617895352,84700.5542895352,-0.0120772669421806
21705.6970613152,84700.7895613152,-0.010940024371934
21705.9323381956,84701.0248381956,0.00406323039690055
21706.1676201766,84701.2601201766,-0.00588143951272007
21706.4029072584,84701.4954072584,-0.00698918122387893
21706.638199441,84701.730699441,0.00403420042345651
21706.8734967248,84701.9659967248,0.022897186774946
21707.1087991098,84702.2012991098,-0.00196008164252577
21707.3441065961,84702.4366065961,-0.00687414120463843
21707.5794191841,84702.6719191841,-0.0104527109495511
21707.8147368738,84702.9072368738,-0.00284026713466555
21708.0500596654,84703.1425596654,0.0137177982847793
21708.2853875591,84703.3778875591,-0.0130355118059963
21708.520720555,84703.613220555,-0.00979744070711274
21708.7560586533,84703.8485586533,-0.0131761855889387
21708.9914018542,84704.0839018542,-0.0136866437122583
21709.2267501579,84704.3192501579,0.03140387778828
21709.4621035644,84704.5546035644,0.0100794018355749
21709.697462074,84704.789962074,0.0153596724213134
21709.9328256868,84705.0253256868,0.0346072191338283
21710.168194403,84705.260694403,0.0216887584401496
21710.4035682228,84705.4960682228,0.0568024129506326
21710.6389471464,84705.7314471464,0.0432880407593105
21710.8743311738,84705.9668311738,0.0372400571034027
21711.1097203053,84706.2022203053,0.0501523741538506
21711.345114541,84706.437614541,0.0356186245175487
21711.5805138811,84706.6730138811,0.0292597480423294
21711.8159183258,84706.9084183258,0.0295704654898923
21712.0513278752,84707.1438278752,0.00658350211671031
21712.2867425295,84707.3792425295,0.0152377856462796
21712.5221622888,84707.6146622888,0.0336803735750625
21712.7575871534,84707.8500871534,0.0210811174879586
21712.9930171234,84708.0855171234,-0.00326273135297664
21713.2284521989,84708.3209521989,-0.0038299749427523
21713.4638923802,84708.5563923802,0.00598581561496569
21713.6993376673,84708.7918376673,0.00845348694350839
21713.9347880605,84709.0272880605,0.0242813124031548
21714.1702435599,84709.2627435599,0.00862284883322788
21714.4057041658,84709.4982041658,0.0148339804419319
21714.6411698781,84709.7336698781,0.00952958837799668
21714.8766406972,84709.9691406972,0.00380030577646689
21715.1121166232,84710.2046166232,0.022545495163465
21715.3475976562,84710.4400976562,0.0204175712197095
21715.5830837965,84710.6755837965,0.00981130195979246
21715.8185750441,84710.9110750441,-0.000595454834838355
21716.0540713993,84711.1465713993,-0.0015310955920083
21716.2895728622,84711.3820728622,-0.00813709685878832
21716.525079433,84711.617579433,0.0191935508396172
21716.7605911118,84711.8530911118,0.0128706834392844
21716.9961078989,84712.0886078989,0.0141457320079536
21717.2316297943,84712.3241297943,0.0295940587107261
21717.4671567983,84712.5596567983,0.00243770788978148
21717.702688911,84712.795188911,0.0219666646967219
21717.9382261326,84713.0307261326,0.00119039458583836
21718.1737684632,84713.2662684632,0.027009330225582
21718.409315903,84713.501815903,0.0168339738444076
21718.6448684522,84713.7373684522,0.0356500514220156
21718.880426111,84713.972926111,0.0202895252740316
21719.1159888795,84714.2084888795,-0.0137429502192876
21719.3515567578,84714.4440567578,0.0260111955932933
21719.5871297462,84714.6796297462,0.0304582904793364
21719.8227078449,84714.9152078449,0.0280769654962968
21720.0582910538,84715.1507910538,0.0309653616895258
21720.2938793734,84715.3863793734,0.0554687260507144
21720.5294728036,84715.6219728036,0.0378461319057097
21720.7650713447,84715.8575713447,0.0652645096390797
21721.0006749969,84716.0931749969,0.0580384966517818
21721.2362837603,84716.3287837603,0.0735006496178714
21721.471897635,84716.564397635,0.0756214017661532
21721.7075166213,84716.8000166213,0.0507517639999205
21721.9431407193,84717.0356407193,0.0429613993881838
21722.1787699292,84717.2712699292,0.0685877738037125
21722.4144042511,84717.5069042511,0.0554170178018671
21722.6500436852,84717.7425436852,0.0780106171263488
21722.8856882317,84717.9781882317,0.0536280366649032
21723.1213378907,84718.2138378907,0.0596279845299432
21723.3569926624,84718.4494926624,0.0558597151228533
21723.5926525471,84718.6851525471,0.109562640915005
21723.8283175447,84718.9208175447,0.0523158658310404
21724.0639876556,84719.1564876556,0.071081750479649
21724.2996628798,84719.3921628798,0.0748715901474024
21724.5353432175,84719.6278432175,0.0589604320366459
21724.7712008011,84719.8637008011,0.0522213118632067
21725.007063506,84720.099563506,0.046982870032656
21725.2429313323,84720.3354313323,0.0541410283503842
21725.4788042804,84720.5713042804,0.0418845013391295
21725.7146823503,84720.8071823503,0.0789826319421201
21725.9505655422,84721.0430655422,0.0977121350052448
21726.1864538563,84721.2789538563,0.0762023675658072
21726.4223472928,84721.5148472928,0.0647110565995481
21726.6582458517,84721.7507458517,0.0621616632424991
21726.8941495334,84721.9866495334,0.0423823129065093
21727.1300583379,84722.2225583379,0.0701624619639001
21727.3659722654,84722.4584722654,0.0507240305312109
21727.601891316,84722.694391316,0.0643569155587256
21727.83781549,84722.93031549,0.0653157827874854
21728.0737447876,84723.1662447876,0.045455924041402
21728.3096792088,84723.4021792088,0.0285394907131297
21728.5456187538,84723.6381187538,0.0166873559987383
21728.7815634229,84723.8740634229,0.057413239475263
21729.0175132161,84724.1100132161,0.0174777294437752
21729.2534681337,84724.3459681337,0.0156104767122179
21729.4894281758,84724.5819281758,0.0427572197839017
21729.7253933426,84724.8178933426,-0.00381743844245001
21729.9613636343,84725.0538636343,0.037324400474148
21730.1973390509,84725.2898390509,0.0333359915837187
21730.4333195928,84725.5258195928,0.0295741280346633
21730.6693052599,84725.7618052599,0.0227874655780873
21730.9052960526,84725.9977960526,0.0189698655056941
21731.141291971,84726.233791971,0.00833958661422823
21731.3772930153,84726.4697930153,0.0124664242151381
21731.6132991855,84726.7057991855,0.026542983458831
21731.8493104819,84726.9418104819,0.0122109302794965
21732.0853269047,84727.1778269047,0.0169871438931594
21732.321348454,84727.413848454,0.00986398124000635
21732.55737513,84727.64987513,0.0163356189519321
21732.7934069328,84727.8859069328,0.0109087762563812
21733.0294438627,84728.1219438627,0.0322727397216003
21733.2654859197,84728.3579859197,-0.00635818675213957
21733.5015331041,84728.5940331041,0.0202322807383723
21733.737585416,84728.830085416,0.0286799869472106
21733.9736428556,84729.0661428556,0.022632187808852
21734.2097054231,84729.3022054231,0.0187321960421151
21734.4457731186,84729.5382731186,0.00135611829563323
21734.6818459423,84729.7743459423,0.0143516306971397
21734.9179238943,84730.0104238943,0.0236170171109396
21735.1540069748,84730.2465069748,0.0187572040675316
21735.3900951841,84730.4825951841,0.00646869674679975
21735.6261885222,84730.7186885222,0.0161004301534282
21735.8622869893,84730.9547869893,0.029883374240113
21736.0983905856,84731.1908905856,-0.00217478366385107
21736.3344993112,84731.4269993112,-0.00850106294629313
21736.5706131664,84731.6631131664,0.00132735173612269
21736.8067321513,84731.8992321513,0.0173113164456552
21737.0428562661,84732.1353562661,0.0150796882313313
21737.2789855108,84732.3714855108,0.0129329648489755
21737.5151198858,84732.6076198858,-0.000197657000833001
21737.7512593911,84732.8437593911,0.00384003020329193
21737.987404027,84733.079904027,0.0182676049791825
21738.2235537935,84733.3160537935,0.0071712138824339
21738.4597086909,84733.5522086909,0.0265380170647063
21738.6958687194,84733.7883687194,0.00530737958721924
21738.932033879,84734.024533879,0.0184338986542878
21739.16820417,84734.26070417,0.048863303446286
21739.4043795926,84734.4968795926,0.0310499005015784
21739.6405601468,84734.7330601468,0.0565084507284556
21739.8767458329,84734.9692458329,0.0361277675143902
21740.1129366511,84735.2054366511,0.0285623229636511
21740.3491326014,84735.4416326014,0.0230295290982181
21740.5853336841,84735.6778336841,0.0515885124265351
21740.8215398993,84735.9140398993,0.0511912859953059
21741.0577512473,84736.1502512473,0.0435418277381709
21741.2939677281,84736.3864677281,0.0441608142156164
21741.530189342,84736.622689342,0.0374434349585976
21741.766416089,84736.858916089,0.0659112665444919
21742.0026479695,84737.0951479695,0.0244053484971928
21742.2388849834,84737.3313849834,0.00476801625172368
21742.4751271311,84737.5676271311,0.0348699751870574
21742.7113744126,84737.8038744126,0.0286057472230659
21742.9476268282,84738.0401268282,0.00851931129379637
21743.183884378,84738.276384378,0.0207614456508901
21743.4201470622,84738.5126470622,0.0251891490457158
21743.6564148809,84738.7489148809,-0.0109439991994382
21743.8926878344,84738.9851878344,0.0216332619808972
21744.1289659227,84739.2214659227,0.0156531582723311
21744.365249146,84739.457749146,0.00332792382856198
21744.6015375046,84739.6940375046,0.00927832698251265
21744.8378309986,84739.9303309986,0.00439927194124998
21745.0741296281,84740.1666296281,0.00733182384597533
21745.3104333933,84740.4029333933,0.0098693650087565
21745.5467422944,84740.6392422944,-0.0245314343064694
21745.7830563315,84740.8755563315,0.00786666113547712
21746.0193755049,84741.1118755049,0.00577993135633243
21746.2556998146,84741.3481998146,-0.0122360476132366
21746.4920292609,84741.5845292609,0.0132222970492915
21746.7283638439,84741.8208638439,-0.00620210929483669
21746.9647035639,84742.0572035639,0.0142924733222215
21747.2010484208,84742.2935484208,0.0247218945709021
21747.437398415,84742.529898415,0.0159544318314005
21747.6737535466,84742.7662535466,0.000873794666426304
21747.9101138157,84743.0026138157,0.0155867525332626
21748.1464792226,84743.2389792226,-0.0039458574096433
21748.3828497673,84743.4753497673,-0.00267744050147015
21748.6192254501,84743.7117254501,-0.0181776961246566
21748.8556062712,84743.9481062712,0.000648171439656072
21749.0919922306,84744.1844922306,0.00439612074967906
21749.3283833286,84744.4208833286,0.030799819077153
21749.5647795653,84744.6572795653,0.0285725483800333
21749.801180941,84744.893680941,0.0085657945372417
21750.0375874557,84745.1300874557,0.0122283222745426
21750.2739991096,84745.3664991096,0.0347676560425873
21750.5104159029,84745.6029159029,-0.00366257680669903
21750.7468378358,84745.8393378358,0.00256370438442489
21750.9832649084,84746.0757649084,0.011015050835691
21751.219697121,84746.312197121,0.0114371813141206
21751.4561344736,84746.5486344736,0.0417187497246902
21751.6925769664,84746.7850769664,0.00405622466044497
21751.9290245996,84747.0215245996,0.00783046616582029
21752.1654773735,84747.2579773735,0.0124494003362932
21752.401935288,84747.494435288,0.0226446484972922
21752.6383983435,84747.7308983435,-0.00726628858233644
21752.87486654,84747.96736654,-0.00422442520983426
21753.1113398778,84748.2038398778,0.0239938213850962
21753.347818357,84748.440318357,0.0191774309831761
21753.5843019778,84748.6768019778,-0.00411130495531035
21753.8207907404,84748.9132907404,0.0116576423160237
21754.0572846448,84749.1497846448,0.023342560551365
21754.2937836913,84749.3862836913,0.0261573224294103
21754.5302878801,84749.6227878801,0.0307175066028087
21754.7667972113,84749.8592972113,0.0119092728317639
21755.0033116851,84750.0958116851,0.0208897133178134
21755.2398313016,84750.3323313016,0.00298413294251358
21755.4763560611,84750.5688560611,-0.00205503356009251
21755.7128859637,84750.8053859637,0.0128082926400948
21755.9494210095,84751.0419210095,0.0129204115351173
21756.1859611987,84751.2784611987,0.0395197888166144
21756.4225065315,84751.5150065315,-0.00284284222237643
21756.6590570081,84751.7515570081,0.00160431684903403
21756.8956126286,84751.9881126286,-0.0163521686215283
21757.1321733932,84752.2246733932,0.0174210304110066
21757.3687393021,84752.4612393021,0.0148875371130876
21757.6053103554,84752.6978103554,-0.00520622506408856
21757.8418865533,84752.9343865533,0.00458693799694828
21758.078467896,84753.170967896,0.00317978527380886
21758.3150543836,84753.4075543836,0.00796324175544637
21758.5516460163,84753.6441460163,0.021919218586742
21758.7882427943,84753.8807427943,0.00385471569312845
21759.0248447177,84754.1173447177,0.00790610011397656
21759.2614517867,84754.3539517867,0.00942507970063377
21759.4980640015,84754.5905640015,0.00557044229186566
21759.7346813622,84754.8271813622,-0.00995891546753617
21759.9713038691,84755.0638038691,0.00464169984193277
21760.2079315222,84755.3004315222,0.00936745676712325
21760.4445643218,84755.5370643218,-0.00351618617451605
21760.681202268,84755.773702268,0.000759468959360128
21760.9178453609,84756.0103453609,-0.00486605275004131
21761.1544936009,84756.2469936009,-0.00855044599806662
21761.3911469879,84756.4836469879,-0.0165658980858111
21761.6278055222,84756.7203055222,0.00205308573893691
21761.864469204,84756.956969204,0.0106306689013708
21762.1011380334,84757.1936380334,0.0129644564657371
21762.3378120106,84757.4303120106,-0.000506186455096279
21762.5744911357,84757.6669911357,0.0105451785862925
21762.811175409,84757.903675409,0.0120913784326376
21763.0478648305,84758.1403648305,0.017377230045555
21763.2845594006,84758.3770594006,0.00303669083245085
21763.5212591192,84758.6137591192,0.0119214054100822
21763.7579639866,84758.8504639866,0.0196246459968309
21763.9946740031,84759.0871740031,-0.0162502140386314
21764.2313891686,84759.3238891686,0.0120044976535967
21764.4681094834,84759.5606094834,-0.0199599460900329
21764.7048349478,84759.7973349478,0.0239229925451256
21764.9415655617,84760.0340655617,-0.0138304403415477
21765.1783013255,84760.2708013255,-0.0037385873858374
21765.4150422392,84760.5075422392,0.00432874135377965
21765.6517883031,84760.7442883031,0.0082074608368054
21765.8885395172,84760.9810395172,0.0315076971298544
21766.1252958819,84761.2177958819,0.00323216856596059
21766.3620573972,84761.4545573972,0.0117759330474468
21766.5988240633,84761.6913240633,-0.00556457074987066
21766.8355958804,84761.9280958804,0.0169460699380909
21767.0723728486,84762.1648728486,-0.00528317219800765
21767.3091549682,84762.4016549682,0.0351262829310506
21767.5459422393,84762.6384422393,0.0242503646613877
21767.782734662,84762.875234662,0.0263007814885432
21768.0195322365,84763.1120322365,0.00233214878502101
21768.256334963,84763.348834963,0.0159030337420268
21768.4931428417,84763.5856428417,-0.001854355100655
21768.7299558727,84763.8224558727,-0.0228134226296357
21768.9667740562,84764.0592740562,0.0151428863148008
21769.2035973923,84764.2960973923,-0.0137096140669237
21769.4404258813,84764.5329258813,-0.00210694021282071
21769.6772595233,84764.7697595233,0.00960732819702569
21769.9140983184,84765.0065983184,0.00449450746921762
21770.1509422669,84765.2434422669,-0.0182021531231006
21770.3877913689,84765.4802913689,0.0214879436970038
21770.6246456246,84765.7171456246,0.0429463840125046
21770.8615050341,84765.9540050341,0.0143243531708359
21771.0983695976,84766.1908695976,0.00935265328429591
21771.3352393153,84766.4277393153,0.0135089460027689
21771.5721141873,84766.6646141873,0.0102788207798204
21771.8089942139,84766.9014942139,0.015080729290378
21772.0458793951,84767.1383793951,0.0181131362525415
21772.2827697312,84767.3752697312,0.00988467773526031
21772.5196652223,84767.6121652223,0.0233068663975041
21772.7565658686,84767.8490658686,-0.000449274480729377
21772.9934716702,84768.0859716702,-0.00350984377530857
21773.2303826274,84768.3228826274,0.00654213844335363
21773.4672987402,84768.5597987402,0.00123538565164527
21773.7042200089,84768.7967200089,-0.0162279556857906
21773.9411464337,84769.0336464337,0.0142341016636529
21774.1780780146,84769.2705780146,0.00948909871813652
21774.4150147519,84769.5075147519,0.00567081951928159
21774.6519566457,84769.7444566457,-0.00741113297609704
21774.8889036963,84769.9814036963,0.0246468515211004
21775.1258559037,84770.2183559037,-0.000477201872848599
21775.3628132681,84770.4553132681,0.0140349069880072
21775.5997757897,84770.6922757897,-0.00698916396752213
21775.8367434687,84770.9292434687,0.0202089969110018
21776.0737163053,84771.1662163053,0.0277022997346903
21776.3106942996,84771.4031942996,0.00350828709401325
21776.5476774517,84771.6401774517,-0.01453788889241
21776.7846657619,84771.8771657619,-0.01383582336932
21777.0216592303,84772.1141592303,0.00420955205566547
21777.2586578571,84772.3511578571,0.00583706496921184
21777.4956616425,84772.5881616425,0.00594913263437393
21777.7326705866,84772.8251705866,0.00521936134163184
21777.9696846895,84773.0621846895,-0.00199227566494641
21778.2067039515,84773.2992039515,-0.00566799089030416
21778.4437283728,84773.5362283728,0.0214366963783961
21778.6807579534,84773.7732579534,0.00566764478370798
21778.9177926936,84774.0102926936,0.00322653129127873
21779.1548325936,84774.2473325936,0.0127654537435333
21779.3918776534,84774.4843776534,-0.00678933246098678
21779.6289278733,84774.7214278733,0.0015710377423905
21779.8659832535,84774.9584832535,0.00561068001041331
21780.103043794,84775.195543794,0.0186268976964661
21780.3401094952,84775.4326094952,0.0185982874163298
21780.577180357,84775.669680357,0.0143339978496084
21780.8142563798,84775.9067563798,0.00830281164662675
21781.0513375637,84776.1438375637,0.012958732408426
21781.2884239088,84776.3809239088,0.0231118580506617
21781.5255154153,84776.6180154153,0.0217087963997867
21781.7626120834,84776.8551120834,-0.00877862079052773
21781.9997139133,84777.0922139133,0.0342720715795866
21782.2368209051,84777.3293209051,0.0169392165213843
21782.473933059,84777.566433059,0.00538449368073591
21782.7110503751,84777.8035503751,0.000532824931638946
21782.9481728537,84778.0406728537,0.0158440684742814
21783.1853004949,84778.2778004949,0.00518772981173638
21783.4224332988,84778.5149332988,0.0472770729679682
21783.6595712657,84778.7520712657,0.0132910341379461
21783.8967143956,84778.9892143956,0.00656120704772891
21784.1338626889,84779.2263626889,0.00145800399642118
21784.3710161456,84779.4635161456,0.0459258058595568
21784.6081747658,84779.7006747658,0.0235229832009245
21784.8453385499,84779.9378385499,0.0587637222468978
21785.0825074979,84780.1750074979,0.0704247424724511
21785.3196816101,84780.4121816101,0.104512727468934
21785.5568608865,84780.6493608865,0.0344534596717326
21785.7940453274,84780.8865453274,0.0847435810870792
21786.0312349328,84781.1237349328,0.103887147575832
21786.2684297031,84781.3609297031,0.0497276340141824
21786.5056296384,84781.5981296384,0.0192850347292198
21786.7428347387,84781.8353347387,0.0301600527410532
21786.9800450044,84782.0725450044,0.0292062242011328
21787.2172604355,84782.3097604355,0.00288690719669525
21787.4544810323,84782.5469810323,0.0120518020260923
21787.6917067948,84782.7842067948,-0.00624994741833236
21787.9289377233,84783.0214377233,0.0393763833277872
21788.166173818,84783.258673818,0.0271563444605243
21788.403415079,84783.495915079,0.0204297533839896
21788.6406615064,84783.7331615064,0.0307979198651962
21788.8779131005,84783.9704131005,0.0238193961110028
21789.1151698615,84784.2076698615,0.0292830475418234
21789.3524317893,84784.4449317893,0.0308234226138666
21789.5896988844,84784.6821988844,0.0285249032246117
21789.8269711468,84784.9194711468,0.0110397917705993
21790.0642485766,84785.1567485766,0.0419444738841054
21790.3015311741,84785.3940311741,0.0199209880574875
21790.5388189395,84785.6313189395,0.0426986945471153
21790.7761118728,84785.8686118728,0.0168660937476182
21791.0134099743,84786.1059099743,0.0089931424386416
21791.2507132442,84786.3432132442,-0.00750809375750803
21791.4880216825,84786.5805216825,0.00537879023872232
21791.7253352895,84786.8178352895,0.0204780818756569
21791.9626540654,84787.0551540654,0.0193850329683278
21792.1999780103,84787.2924780103,0.0224658782942922
21792.4373071243,84787.5298071243,0.0340900963345179
21792.6746414077,84787.7671414077,0.027198536090946
21792.9119808606,84788.0044808606,0.0296347078070955
21793.1493254832,84788.2418254832,0.0432465027440555
21793.3866752756,84788.4791752756,0.00960697287332325
21793.6240302381,84788.7165302381,0.00568561257161276
21793.8613903707,84788.9538903707,-0.000756195001296914
21794.0987556738,84789.1912556738,-0.00170839668138835
21794.3361261473,84789.4286261473,0.0213124030042437
21794.5735017916,84789.6660017916,-0.0231041834033328
21794.8108826067,84789.9033826067,0.0140301833126077
21795.0482685928,84790.1407685928,0.030215935293617
21795.2856597502,84790.3781597502,-0.0202741275226129
21795.5230560789,84790.6155560789,-0.00529242186876966
21795.7604575792,84790.8529575792,0.00761641556075082
21795.9978642512,84791.0903642512,0.0301008875515477
21796.235276095,84791.327776095,0.00308001381694007
21796.4726931109,84791.5651931109,-0.00540388955299511
21796.7101152991,84791.8026152991,0.00195991124084973
21796.9475426596,84792.0400426596,0.0143909917576667
21797.1849751927,84792.2774751927,0.0244976786404763
21797.4224128985,84792.5149128985,0.00949086697702625
21797.6598557772,84792.7523557772,0.0433377625433844
21797.897303829,84792.989803829,-0.00375136828067997
21798.134757054,84793.227257054,0.0188683623377314
21798.3722154524,84793.4647154524,0.00167963533387802
21798.6096790243,84793.7021790243,0.0181116287042912
21798.84714777,84793.93964777,0.00780992631109073
21799.0846216897,84794.1771216897,0.0171030467827481
21799.3221007834,84794.4146007834,-0.00979692744198727
21799.5595850513,84794.6520850513,0.00254714018000705
21799.7970744937,84794.8895744937,0.0271501872474167
21800.0345691106,84795.1270691106,0.00884459296979101
21800.2720689024,84795.3645689024,0.0153937052091715
21800.509573869,84795.602073869,0.0224742786911419
21800.7470840107,84795.8395840107,0.0116147024294608
21800.9845993277,84796.0770993277,0.0200663763897657
21801.2221198201,84796.3146198201,0.015951976282514
21801.4596454882,84796.5521454882,0.0284890057056169
21801.6971763319,84796.7896763319,0.0084233707809738
21801.9347123517,84797.0272123517,0.0066322014626773
21802.1722535475,84797.2647535475,0.00615633182486648
21802.4097999196,84797.5022999196,0.0466191494065691
21802.6473514682,84797.7398514682,0.0299128019773384
21802.8849081934,84797.9774081934,0.0516816490196738
21803.1224700954,84798.2149700954,0.0331012444409204
21803.3600371743,84798.4525371743,0.0178233424949464
21803.5976094303,84798.6901094303,0.0635973959214849
21803.8351868637,84798.9276868637,0.0587835974960243
21804.0727694745,84799.1652694745,0.0825917572536616
21804.3103572629,84799.4028572629,0.0434492303185805
21804.5479502291,84799.6404502291,0.158685471403494
21804.7855483733,84799.8780483733,0.123123983749806
21805.0231516957,84800.1156516957,0.11430889661597
21805.2607601963,84800.3532601963,0.165836559540178
21805.4983738755,84800.5908738755,0.101491532545054
21805.7359927332,84800.8284927332,0.0606194407148191
21805.9736167698,84801.0661167698,0.0603663572964238
21806.2112459854,84801.3037459854,0.0688407658064853
21806.4488803801,84801.5413803801,0.0549371526240945
21806.6865199542,84801.7790199542,0.0893688445621721
21806.9241647077,84802.0166647077,0.0608366362928
21807.161814641,84802.254314641,0.0521645486682937
21807.399469754,84802.491969754,0.136967472580244
21807.6371300471,84802.7296300471,0.136740804015071
21807.8747955203,84802.9672955203,0.10552507881929
21808.1124661738,84803.2049661738,0.064633793707524
21808.3501420079,84803.4426420079,0.0633179697825621
21808.5878230227,84803.6803230227,0.044131475531871
21808.8255092183,84803.9180092183,0.0195203588379199
21809.0632005949,84804.1557005949,0.0486880190092264
21809.3008971527,84804.3933971527,0.034033366069987
21809.5385988918,84804.6310988918,0.0409678317564406
21809.7763058125,84804.8688058125,0.0381706071548524
21810.0140179149,84805.1065179149,0.012443642457251
21810.2517351991,84805.3442351991,0.0300039453535369
21810.4894576654,84805.5819576654,0.018594797548068
21810.7271853139,84805.8196853139,0.00808088360529448
21810.9649181448,84806.0574181448,0.0130298122930269
21811.2026561582,84806.2951561582,0.00866772661512501
21811.4403993543,84806.5328993543,0.00212494848735347
21811.6781477333,84806.7706477333,0.0254709139489331
21811.9159012953,84807.0084012953,0.0265887573493388
21812.1536600406,84807.2461600406,0.0163834947512299
21812.3914239693,84807.4839239693,0.014510010589256
21812.6291930815,84807.7216930815,0.0272581553946495
21812.8669673774,84807.9594673774,-0.0118815277827462
21813.1047468573,84808.1972468573,0.00886204937037763
21813.3425315212,84808.4350315212,-0.0152916309822144
21813.5803213694,84808.6728213694,0.0180868267225391
21813.8181164019,84808.9106164019,0.0194841975671564
21814.0559166191,84809.1484166191,0.0136135186840259
21814.2937220209,84809.3862220209,0.0130541930193285
21814.5315326077,84809.6240326077,0.00209645800026478
21814.7693483796,84809.8618483796,-0.00645696855245758
21815.0071693368,84810.0996693368,-0.00120192389757588
21815.2449954793,84810.3374954793,0.0185875443662072
21815.4828268075,84810.5753268075,0.0326743364791368
21815.7206633214,84810.8131633214,-0.00237576302888812
21815.9585050213,84811.0510050213,0.0221081621092063
21816.1963519072,84811.2888519072,0.0262162755577645
21816.4342039795,84811.5267039795,0.0245668267376398
21816.6720612382,84811.7645612382,-0.0109556543750162
21816.9099236834,84812.0024236834,0.014532746648369
21817.1477913155,84812.2402913155,0.011094992263856
21817.3856641345,84812.4781641345,0.0274155951132968
21817.6235421407,84812.7160421407,0.00198417159148941
21817.8614253341,84812.9539253341,0.0112620685957339
21818.099313715,84813.191813715,0.0104514609684391
21818.3372072835,84813.4297072835,0.00595219729485307
21818.5751060399,84813.6676060399,0.0173532835848369
21818.8130099842,84813.9055099842,0.0110377243455203
21819.0509191166,84814.1434191166,0.0257635549848945
21819.2888334373,84814.3813334373,0.0254557384369527
21819.5267529466,84814.6192529466,0.0127695623582965
21819.7646776444,84814.8571776444,-0.00609128377492831
21820.0026075311,84815.0951075311,0.0296735438743326
21820.2405426068,84815.3330426068,0.0212070017525805
21820.4784828716,84815.5709828716,0.00827031096360907
21820.7164283258,84815.8089283258,0.0205916090171558
21820.9543789695,84816.0468789695,0.0232454963952461
21821.1923348028,84816.2848348028,-0.00100579793020853
21821.430295826,84816.522795826,-0.0147793958950091
21821.6682620391,84816.7607620391,-0.00866075022855882
21821.9062334425,84816.9987334425,-0.0014248096282855
21822.1442100362,84817.2367100362,0.00410673690070574
21822.3821918204,84817.4746918204,-0.00849270513406848
21822.6201787953,84817.7126787953,-0.00790590969902265
21822.858170961,84817.950670961,0.0147220746947712
21823.0961683178,84818.1886683178,0.00505626700861618
21823.3341708658,84818.4266708658,0.0316779842574591
21823.5721786051,84818.6646786051,0.0141347488354579
21823.810191536,84818.902691536,0.0024861121512166
21824.0482096586,84819.1407096586,0.0184360472116638
21824.286232973,84819.378732973,0.0108659244154781
21824.5242614795,84819.6167614795,0.0155584207394777
21824.7622951782,84819.8547951782,0.0115638894655604
21825.0003340693,84820.0928340693,0.0667287593622703
21825.238378153,84820.330878153,0.0617559759209805
21825.4764274293,84820.5689274293,0.0562805948541704
21825.7144818986,84820.8069818986,0.0212829594623847
21825.9525415609,84821.0450415609,0.0114233585517522
21826.1906064165,84821.2831064165,0.0109483849124724
21826.4286764655,84821.5211764655,-0.00310013420852701
21826.666751708,84821.759251708,0.0189636029221655
21826.9048321443,84821.9973321443,0.0425348181575605
21827.1429177745,84822.2354177745,0.0144945811309501
21827.3810085988,84822.4735085988,0.0342111813438588
21827.6191046173,84822.7116046173,0.0172868688940827
21827.8572058303,84822.9497058303,0.0221737902374227
21828.0953122379,84823.1878122379,0.0464414168664786
21828.3334238402,84823.4259238402,0.0231226371599553
21828.5715406374,84823.6640406374,0.0142699279283004
21828.8096626298,84823.9021626298,0.0159173081329102
21829.0477898174,84824.1402898174,0.0254114873304578
21829.2859222005,84824.3784222005,0.00212224855276642
21829.5240597792,84824.6165597792,0.0534184917122548
21829.7622025537,84824.8547025537,0.051155950063835
21830.0003505241,84825.0928505241,0.0390645180289215
21830.2385036906,84825.3310036906,0.0515175538181551
21830.4766620535,84825.5691620535,0.0163066914475989
21830.7148256128,84825.8073256128,0.0257162013111176
21830.9529943687,84826.0454943687,0.0347624802222992
21831.1911683215,84826.2836683215,0.0265531576300578
21831.4293474712,84826.5218474712,0.0273904365450113
21831.667531818,84826.760031818,0.0128713825658316
21831.9057213622,84826.9982213622,0.0122569709527495
21832.1439161039,84827.2364161039,0.0275289693115332
21832.3821160432,84827.4746160432,-0.00812457145311964
21832.6203211804,84827.7128211804,0.0362390362647711
21832.8585315155,84827.9510315155,0.00979949225520732
21833.0967470488,84828.1892470488,0.0126749675939964
21833.3349677804,84828.4274677804,-0.00773330889897816
21833.5731937106,84828.6656937106,0.0146847296028673
21833.8114248394,84828.9039248394,0.0211334668680183
21834.0496611671,84829.1421611671,0.0256836882643367
21834.2879026937,84829.3804026937,0.0121158537972201
21834.5261494196,84829.6186494196,0.0182293945455427
21834.7644013448,84829.8569013448,-0.00946353880828911
21835.0026584696,84830.0951584696,-0.0120037562426505
21835.240920794,84830.333420794,-0.0012282768559506
21835.4791883183,84830.5716883183,-0.00108868719869139
21835.7174610427,84830.8099610427,0.00351725623888811
21835.9557389673,84831.0482389673,0.0279702389456446
21836.1940220922,84831.2865220922,0.029198138757764
21836.4323104177,84831.5248104177,0.0150455238906247
21836.6706039439,84831.7631039439,0.0258757762253819
21836.908902671,84832.001402671,0.0391900575038467
21837.1472065991,84832.2397065991,0.0135656385052634
21837.3855157285,84832.4780157285,0.0157984913540061
21837.6238300593,84832.7163300593,0.0224414279048546
21837.8621495916,84832.9546495916,0.0058615034177867
21838.1004743257,84833.1929743257,0.00485662200531681
21838.3388042617,84833.4313042617,0.0399969255915967
21838.5771393998,84833.6696393998,0.0346375849021091
21838.8154797401,84833.9079797401,0.041279975936392
21839.0538252829,84834.1463252829,0.147841619594231
21839.2921760282,84834.3846760282,0.149123959883486
21839.5305319763,84834.6230319763,0.0497912071725462
21839.7688931274,84834.8613931274,0.0192297048102357
21840.0072594815,84835.0997594815,0.0544789635439634
21840.2456310389,84835.3381310389,0.0541435114700984
21840.4840077998,84835.5765077998,0.0857914987099135
21840.7223897642,84835.8148897642,0.11755050379246
21840.9607769325,84836.0532769325,0.0444298630024971
21841.1991693047,84836.2916693047,0.0389315714935315
21841.437566881,84836.530066881,0.0143724501212899
21841.6759696617,84836.7684696617,0.0341028503240228
21841.9143776467,84837.0068776467,0.0277955160339772
21842.1527908365,84837.2452908365,0.00742323154461913
21842.391209231,84837.483709231,0.0159067784387517
21842.6296328305,84837.7221328305,0.0690403707992713
21842.8680616352,84837.9605616352,0.0893554053185673
21843.1064956452,84838.1989956452,0.016938865214759
21843.3449348606,84838.4374348606,0.0234686319815003
21843.5833792817,84838.6758792817,0.0298029481625758
21843.8218289087,84838.9143289087,-0.0089854551403585
21844.0602837417,84839.1527837417,0.0101573838377057
21844.2987437808,84839.3912437808,0.0152080416474406
21844.5372090262,84839.6297090262,0.0174123636648115
21844.7756794782,84839.8681794782,0.0222954532312672
21845.0141551369,84840.1066551369,0.0017579499260563
21845.2526360024,84840.3451360024,0.0142309073170915
21845.4911220749,84840.5836220749,0.00739443149048413
21845.7296133546,84840.8221133546,0.00259500622529338
21845.9681098417,84841.0606098417,0.0519555217384184
21846.2066115364,84841.2991115364,0.0259217527806653
21846.4451184387,84841.5376184387,-0.000753371296672955
21846.6836305489,84841.7761305489,0.0179970661795281
21846.9221478672,84842.0146478672,0.00253910185875125
21847.1606703936,84842.2531703936,0.0311107419835082
21847.3991981285,84842.4916981285,0.044280165718419
21847.6377310719,84842.7302310719,0.0363278873981273
21847.876269224,84842.968769224,0.0547146516466284
21848.1148125851,84843.2073125851,0.0096817183538725
21848.3533611552,84843.4458611552,0.0256968307278097
21848.5919149345,84843.6844149345,0.0268126860804318
21848.8304739233,84843.9229739233,0.044417799602665
21849.0690381216,84844.1615381216,0.0326993160226002
21849.3076075297,84844.4001075297,0.0181630661268734
21849.5461821478,84844.6386821478,0.00103230268537423
21849.7847619759,84844.8772619759,0.0245519053697597
21850.0233470143,84845.1158470143,0.0200040955495821
21850.2619372631,84845.3544372631,0.0152331486989134
21850.5005327225,84845.5930327225,0.00862090444422746
21850.7391333927,84845.8316333927,0.0256672612679246
21850.9777392738,84846.0702392738,0.00862080009520075
21851.2163503661,84846.3088503661,0.00524498649727393
21851.4549666696,84846.5474666696,0.0136424651659994
21851.6935881846,84846.7860881846,0.006667751468094
21851.9322149113,84847.0247149113,0.00440794469708552
21852.1708468497,84847.2633468497,0.0170737162255283
21852.4094840001,84847.5019840001,-0.0132236883146449
21852.6481263627,84847.7406263627,0.00426838277288934
21852.8867739376,84847.9792739376,0.0173524186310964
21853.1254267249,84848.2179267249,0.0149810295673133
21853.3640847249,84848.4565847249,0.0251077426054304
21853.6027479377,84848.6952479377,0.0101546360888229
21853.8414163636,84848.9339163636,0.00875972536279546
21854.0800900026,84849.1725900026,-0.0100429486928085
21854.3187688549,84849.4112688549,0.00217596189778373
21854.5574529207,84849.6499529207,0.0309654675902511
21854.7961422002,84849.8886422002,0.013418308096055
21855.0348366936,84850.1273366936,0.00951272892006737
21855.273536401,84850.366036401,-0.00934530860924257
21855.5122413226,84850.6047413226,0.0239908386532542
21855.7509514585,84850.8434514585,-0.00175746103893226
21855.989666809,84851.082166809,0.014310695435554
21856.2283873742,84851.3208873742,0.0103773047522369
21856.4671131542,84851.5596131542,0.00649973797062671
21856.7058441494,84851.7983441494,0.0170164162073686
21856.9445803597,84852.0370803597,0.00111582639944728
21857.1833217854,84852.2758217854,0.0351484034025539
21857.4220684267,84852.5145684267,0.0468085803460087
21857.6608202837,84852.7533202837,0.0155377169000635
21857.8995773565,84852.9920773565,0.0124412897213686
21858.1383396455,84853.2308396455,0.0114649177287137
21858.3771071507,84853.4696071507,2.78950880455319e-05
21858.6158798724,84853.7083798724,0.0241012814736893
21858.8546578106,84853.9471578106,0.0490113708169209
21859.0934409655,84854.1859409655,0.0399733010546382
21859.3322293374,84854.4247293374,0.0389410823452363
21859.5710229264,84854.6635229264,0.0290383640534194
21859.8098217327,84854.9023217327,0.0297077581898405
21860.0486257564,84855.1411257564,0.00175735587840272
21860.2874349977,84855.3799349977,0.0120504108068351
21860.5262494568,84855.6187494568,0.0160113877551051
21860.7650691338,84855.8575691338,0.0115761513644781
21861.003894029,84856.096394029,0.0371272868272109
21861.2427241424,84856.3352241424,-0.00198048977453274
21861.4815594744,84856.5740594744,0.00850772088531892
21861.7204000249,84856.8129000249,-0.0271688671279984
21861.9592457943,84857.0517457943,0.022677873991855
21862.1980967826,84857.2905967826,0.000753138443007635
21862.4369529901,84857.5294529901,-0.00114365283017747
21862.675814417,84857.768314417,0.00635981584229336
21862.9146810633,84858.0071810633,0.000892604460964688
21863.1535529292,84858.2460529292,-0.00131101105747389
21863.392430015,84858.484930015,0.00686187917377127
21863.6313123208,84858.7238123208,0.016457333672672
21863.8701998468,84858.9626998468,0.0121895716375922
21864.1090925932,84859.2015925932,0.0104322550002894
21864.34799056,84859.44049056,0.0136679158942352
21864.5868937476,84859.6793937476,0.00549505584409464
21864.825802156,84859.918302156,-0.00694552275755177
21865.0647157854,84860.1572157854,0.00934437259063749
21865.303634636,84860.396134636,0.0203623542682116
21865.5425587081,84860.6350587081,0.00217570275575558
21865.7814880016,84860.8739880016,0.0105158935321816
21866.0204225169,84861.1129225169,0.0125521250189997
21866.259362254,84861.351862254,0.022008056828152
21866.4983072133,84861.5908072133,0.0205296953260994
21866.7372573947,84861.8297573947,0.00142257411274974
21866.9762127986,84862.0687127986,0.0299856360938633
21867.215173425,84862.307673425,0.00209202169001541
21867.4541392741,84862.5466392741,0.0446855996552223
21867.6931103462,84862.7856103462,-0.0181587632877711
21867.9320866414,84863.0245866414,0.0183261353525263
21868.1710681598,84863.2635681598,0.0148673310565695
21868.4100549017,84863.5025549017,0.0247138182908097
21868.6490468671,84863.7415468671,-0.00449088949682452
21868.8880440564,84863.9805440564,-0.00962334365464201
21869.1270464695,84864.2195464695,-0.00471404857109609
21869.3660541068,84864.4585541068,0.0164852417074804
21869.6050669684,84864.6975669684,0.0109343868995147
21869.8440850544,84864.9365850544,0.00605297216320456
21870.083108365,84865.175608365,0.056819915881222
21870.3221369005,84865.4146369005,0.0450766435022152
21870.5611706609,84865.6536706609,0.0190516070470125
21870.8002096465,84865.8927096465,0.026722504588314
21871.0392538573,84866.1317538573,0.00822876099818841
21871.2783032937,84866.3708032937,0.00602513811632344
21871.5173579557,84866.6098579557,0.0118550407366881
21871.7564178435,84866.8489178435,0.00758724191253854
21871.9954829574,84867.0879829574,0.0109903670702958
21872.2345532974,84867.3270532974,-0.000892620681141682
21872.4736288637,84867.5661288637,-0.00390522476391154
21872.7127096566,84867.8052096566,-0.00147841017527905
21872.9517956761,84868.0442956761,0.00993047878082865
21873.1908869225,84868.2833869225,0.00423999101424631
21873.4299833959,84868.5224833959,0.0105163225733237
21873.6690850966,84868.7615850966,0.0362353902135776
21873.9081920246,84869.0006920246,0.00284528155193283
21874.1473041801,84869.2398041801,-0.000920535079485426
21874.3864215633,84869.4789215633,0.00898221909375123
21874.6255441745,84869.7180441745,-0.00722485188209006
21874.8646720136,84869.9571720136,-0.00627643673705783
21875.1038050811,84870.1963050811,-0.010600240782599
21875.3429433769,84870.4354433769,0.0120508427354463
21875.5820869012,84870.6745869012,-0.00630439900818667
21875.8212356544,84870.9137356544,-0.00239902805824095
21876.0603896364,84871.1528896364,-0.00287326555493341
21876.2995488475,84871.3920488475,0.0449123858104058
21876.5387132879,84871.6312132879,0.0285097163547916
21876.7778829577,84871.8703829577,0.000613714627879514
21877.0170578571,84872.1095578571,0.0134738826516796
21877.2562379862,84872.3487379862,-0.0111306468573179
21877.4954233453,84872.5879233453,0.019611226455362
21877.7346139346,84872.8271139346,0.00912219068330677
21877.9738097541,84873.0663097541,0.000613728202788081
21878.213010804,84873.305510804,-0.00493774565991791
21878.4522170846,84873.5447170846,0.0207553698829389
21878.691428596,84873.783928596,0.00167382838078882
21878.9306453383,84874.0231453383,0.0332535572646263
21879.1698673119,84874.2623673119,0.0181054270382979
21879.4090945167,84874.5015945167,0.0253588890119274
21879.648326953,84874.740826953,0.0100989731396758
21879.8875646209,84874.9800646209,-0.00315245894908522
21880.1268075207,84875.2193075207,0.0177710390738313
21880.3660556525,84875.4585556525,-0.00139490885059187
21880.6053090164,84875.6978090164,-0.00797892417371864
21880.8445676128,84875.9370676128,0.0123869332479356
21881.0838314416,84876.1763314416,0.00259457566992471
21881.3231005031,84876.4156005031,0.00770007727542265
21881.5623747974,84876.6548747974,0.00956935737054214
21881.8016543248,84876.8941543248,-0.00159025293148595
21882.0409390854,84877.1334390854,0.0169349055588605
21882.2802290794,84877.3727290794,0.0204782542206272
21882.5195243069,84877.6120243069,-0.000223197683470258
21882.7588247681,84877.8513247681,0.037441658754886
21882.9981304633,84878.0906304633,0.0457561342550972
21883.2374413924,84878.3299413924,0.0542102280567414
21883.4767575559,84878.5692575559,0.12379436092393
21883.7160789537,84878.8085789537,0.0939415222240396
21883.9554055861,84879.0479055861,0.183308639177252
21884.1947374532,84879.2872374532,0.167517960946884
21884.4340745553,84879.5265745553,0.0846245318660964
21884.6734168924,84879.7659168924,0.0571143093854691
21884.9127644648,84880.0052644648,0.0136718230592744
21885.1521172727,84880.2446172727,0.00597100490923507
21885.3914753161,84880.4839753161,0.0306086117147576
21885.6308385954,84880.7233385954,0.0231868323540339
21885.8702071106,84880.9627071106,0.0193364645102428
21886.1095808619,84881.2020808619,0.0247497568779464
21886.3489598494,84881.4414598494,-0.00412964346524416
21886.5883440735,84881.6808440735,0.0155141935073485
21886.8277335342,84881.9202335342,0.0444781119144669
21887.0671282317,84882.1596282317,0.0227136060470536
21887.3065281662,84882.3990281662,0.0277086032759275
21887.5459333379,84882.6384333379,0.0197840575886202
21887.7853437468,84882.8778437468,0.0395405561115977
21888.0247593933,84883.1172593933,0.0196727863112806
21888.2641802774,84883.3566802774,0.0596048892105932
21888.5036063994,84883.5961063994,0.0241379658016532
21888.7430377594,84883.8355377594,0.026677579348958
21888.9824743575,84884.0749743575,0.0271522222997451
21889.2219161941,84884.3144161941,0.0278222184011808
21889.4613632691,84884.5538632691,0.0317293491078728
21889.7008155829,84884.7933155829,0.0399899659809417
21889.9402731355,84885.0327731355,0.0298881136219554
21890.1797359271,84885.2722359271,0.0187535090700474
21890.419203958,84885.511703958,0.0294700903773803
21890.6586772283,84885.7511772283,0.0236097961317377
21890.8981557381,84885.9906557381,0.0114701227342153
21891.1376394877,84886.2301394877,0.0214334398817926
21891.3771284771,84886.4696284771,0.034466888045416
21891.6166227067,84886.7091227067,0.0162986812585573
21891.8561221765,84886.9486221765,0.0280764470443498
21892.0956268867,84887.1881268867,0.0157966571649406
21892.3351368374,84887.4276368374,0.0270722987712499
21892.574652029,84887.667152029,0.0241699624389641
21892.8141724615,84887.9066724615,0.0108012440030182
21893.0536981351,84888.1461981351,0.00519135262851461
21893.29322905,84888.38572905,0.0477553919524577
21893.5327652063,84888.6252652063,0.0184492505034728
21893.7723066043,84888.8648066043,0.0215476284199009
21894.011853244,84889.104353244,0.05010159876768
21894.2514051257,84889.3439051257,0.0380720710001773
21894.4909622496,84889.5834622496,0.0386865860608475
21894.7305246158,84889.8230246158,-0.000223301815333334
21894.9700922244,84890.0625922244,0.024591403217042
21895.2096650757,84890.3021650757,0.0129518129637458
21895.4492431698,84890.5417431698,0.0461134752584567
21895.688826507,84890.781326507,0.02640670530893
21895.9284150873,84891.0209150873,0.0510554496830512
21896.1680089109,84891.2605089109,0.0214385290286215
21896.4076079781,84891.5001079781,0.00669962376244493
21896.647212289,84891.739712289,0.00248447501631661
21896.8868218437,84891.9793218437,0.0122550375942877
21897.1264366424,84892.2189366424,0.0137347505607934
21897.3660566854,84892.4585566854,-0.000837495573758095
21897.6056819727,84892.6981819727,0.00776089306403595
21897.8453125046,84892.9378125046,-0.0226129699721564
21898.0849482812,84893.1774482812,-0.00307093767086056
21898.3245893027,84893.4170893027,0.00600236708875039
21898.5642355692,84893.6567355692,0.00670040656581248
21898.803887081,84893.896387081,-0.0120608947672191
21899.0435438382,84894.1360438382,0.00418786770758888
21899.283205841,84894.375705841,0.0158582766725828
21899.5228730896,84894.6153730896,0.0140437033070648
21899.762545584,84894.855045584,-0.0152723911755361
21900.0022233246,84895.0947233246,0.0327788647391295
21900.2419063115,84895.3344063115,-0.00209407976045452
21900.4815945447,84895.5740945447,0.00164736622832905
21900.7212880246,84895.8137880246,-0.012899900478616
21900.9609867513,84896.0534867513,0.0108617616714708
21901.200690725,84896.293190725,0.0197692528374871
21901.4403999458,84896.5328999458,0.0259405445580189
21901.6801144139,84896.7726144139,0.00572431677615066
21901.9198341294,84897.0123341294,-0.00393727165582342
21902.1595590926,84897.2520590926,0.00703693152265607
21902.3992893037,84897.4917893037,0.0199941234567262
21902.6390247627,84897.7315247627,0.0133761604687506
21902.8787654699,84897.9712654699,-0.00365825444406302
21903.1185114254,84898.2110114254,0.0107235983880037
21903.3582626295,84898.4507626295,0.00159180887612727
21903.5980190822,84898.6905190822,0.0175380985836889
21903.8377807838,84898.9302807838,-0.0110313027194351
21904.0775477344,84899.1700477344,-0.00432880772372021
21904.3173199342,84899.4098199342,-0.00659106414510161
21904.5570973834,84899.6495973834,0.0443786837553634
21904.7968800822,84899.8893800822,0.00751293846415991
21905.0366680306,84900.1291680306,0.00857438551443484
21905.276461229,84900.368961229,0.0496037737484763
21905.5162596774,84900.6087596774,0.0524814360033507
21905.756063376,84900.848563376,0.0305006284876752
21905.995872325,84901.088372325,0.0188816574147125
21906.2356865247,84901.3281865247,0.0213679160011906
21906.475505975,84901.568005975,0.00952494494104361
21906.7153306764,84901.8078306764,0.0108100193074904
21906.9551606288,84902.0476606288,0.0331848151167301
21907.1949958324,84902.2874958324,0.027850027263732
21907.4348362875,84902.5273362875,0.0121514268104898
21907.6746819943,84902.7671819943,0.0206996892685651
21907.9145329528,84903.0070329528,0.0279073599312007
21908.1543891633,84903.2468891633,0.0230470269107455
21908.3942506259,84903.4867506259,0.0226004571857785
21908.6341173408,84903.7266173408,0.0192205110819999
21908.8739893082,84903.9664893082,0.0181592408200237
21909.1138665282,84904.2063665282,0.0056713735746029
21909.3537490011,84904.4462490011,-0.00416280837458297
21909.5936367269,84904.6861367269,-0.00243067774961973
21909.833529706,84904.926029706,0.0089964678893935
21910.0734279383,84905.1659279383,0.0107289065975566
21910.3133314242,84905.4058314242,0.0113996765456755
21910.5532401638,84905.6457401638,-0.00692934556891308
21910.7931541572,84905.8856541572,-0.018497232299666
21911.0330734046,84906.1255734046,0.00340892041253034
21911.2729979063,84906.3654979063,0.0104225546563673
21911.5129276623,84906.6054276623,0.0278592149497384
21911.7528626729,84906.8453626729,0.00625936315199548
21911.9928029382,84907.0853029382,0.00380040168518016
21912.2327484584,84907.3252484584,0.00145312324036233
21912.4726992336,84907.5651992336,-0.0057008266112472
21912.7126552641,84907.8051552641,-0.000754536124874321
21912.95261655,84908.04511655,0.00248722421113841
21913.1925830915,84908.2850830915,0.0205409712311446
21913.4325548888,84908.5250548888,0.00874755590503745
21913.6725319419,84908.7650319419,0.0109835755610887
21913.9125142512,84909.0050142512,0.000335383188283432
21914.1525018168,84909.2450018168,0.00872014159431999
21914.3924946388,84909.4849946388,0.0122699392313786
21914.6324927174,84909.7249927174,0.00377329410931489
21914.8724960528,84909.9649960528,0.006512561784802
21915.1125046452,84910.2050046452,0.00832954530695695
21915.3525184947,84910.4450184947,-0.00777067903277035
21915.5925376015,84910.6850376015,-0.00380156373877475
21915.8325619658,84910.9250619658,0.0159333635671502
21916.0725915878,84911.1650915878,-0.0168282282069773
21916.3126264676,84911.4051264676,0.0251031128612204
21916.5526666054,84911.6451666054,0.00598238563353943
21916.7927120013,84911.8852120013,0.0209388047867083
21917.0327626556,84912.1252626556,0.0180318079373122
21917.2728185685,84912.3653185685,0.00162150050825257
21917.51287974,84912.60537974,0.014146506356283
21917.7529461704,84912.8454461704,0.00877885682802166
21917.9930178598,84913.0855178598,0.0197109302282764
21918.2330948085,84913.3255948085,0.0104288535878308
21918.4731770165,84913.5656770165,0.0123024100823191
21918.7132644841,84913.8057644841,0.011324065694917
21918.9533572114,84914.0458572114,0.0744329602819701
21919.1934551986,84914.2859551986,0.0225373171187516
21919.4335584459,84914.5260584459,0.0476202646547773
21919.6736669535,84914.7661669535,0.0109615824903455
21919.9137807214,84915.0062807214,0.0293900271941255
21920.15389975,84915.24639975,0.00822156954160782
21920.3940240393,84915.4865240393,-0.00520152308845029
21920.6341535896,84915.7266535896,0.00151015518554672
21920.874288401,84915.966788401,0.00601279725855133
21921.1144284736,84916.2069284736,-0.00416710746890578
21921.3545738078,84916.4470738078,0.00271287978200016
21921.5947244035,84916.6872244035,0.0267378904262701
21921.8348802611,84916.9273802611,0.0285565324753391
21922.0750413806,84917.1675413806,0.0324170654476677
21922.3152077623,84917.4077077623,0.0359421433793076
21922.5553794063,84917.6478794063,0.0378730378683715
21922.7955563128,84917.8880563128,0.0329509129357664
21923.035738482,84918.128238482,0.0598054270467509
21923.275925914,84918.368425914,0.0654854917187115
21923.516118609,84918.608618609,0.0246171167890833
21923.7563165673,84918.8488165673,0.034436852626889
21923.9965197888,84919.0890197888,0.00643434244399395
21924.236728274,84919.329228274,0.0429713043993332
21924.4769420228,84919.5694420228,0.00948414219035465
21924.7171610355,84919.8096610355,0.0131494413984126
21924.9573853122,84920.0498853122,0.0126461701062221
21925.1976148532,84920.2901148532,0.00702272229710085
21925.4378496586,84920.5303496586,0.0148012599441596
21925.6780897286,84920.7705897286,0.0135425256399381
21925.9183350633,84921.0108350633,0.00257426631660526
21926.1585856629,84921.2510856629,0.0114725747599229
21926.3988415276,84921.4913415276,0.0243448854973068
21926.6391026576,84921.7316026576,0.0213513095312193
21926.879369053,84921.971869053,0.0122570408994325
21927.119640714,84922.212140714,0.0155315967079269
21927.3599176408,84922.4524176408,0.0322394221946649
21927.6001998336,84922.6926998336,0.0270907998468724
21927.8404872925,84922.9329872925,-0.0100193892245936
21928.0807800177,84923.1732800177,0.0143857710036371
21928.3210780093,84923.4135780093,0.0341461472102758
21928.5613812677,84923.6538812677,0.0396330081216408
21928.8016897928,84923.8941897928,-0.00593391882064204
21929.0420035849,84924.1345035849,0.0175503300769435
21929.2823226442,84924.3748226442,0.0186145033437216
21929.5226469709,84924.6151469709,-0.00330311676910497
21929.7629765651,84924.8554765651,0.0295049371320104
21930.0033114269,84925.0958114269,0.0129052738017039
21930.2436515566,84925.3361515566,0.0321661137291309
21930.4839969544,84925.5764969544,0.0303193118266333
21930.7243476203,84925.8168476203,0.00573927605577251
21930.9647035547,84926.0572035547,0.0461954944708724
21931.2050647576,84926.2975647576,0.0739429122756634
21931.4454312292,84926.5379312292,0.0673653079830952
21931.6858029697,84926.7783029697,0.0964869388591508
21931.9261799793,84927.0186799793,0.0753213621947804
21932.1665622582,84927.2590622582,0.0888762027107636
21932.4069498064,84927.4994498064,0.0642649232555869
21932.6473426243,84927.7398426243,0.097198307854163
21932.8877407119,84927.9802407119,0.0854675902833909
21933.1281440695,84928.2206440695,0.160214481930487
21933.3685526972,84928.4610526972,0.229896850687119
21933.6089665952,84928.7014665952,0.299331352650379
21933.8493857636,84928.9418857636,0.230246724468586
21934.0898102027,84929.1823102027,0.146285722164504
21934.3302399125,84929.4227399125,0.119401670054915
21934.5706748934,84929.6631748934,0.167525945642276
21934.8111151454,84929.9036151454,0.164786027323766
21935.0515606687,84930.1440606687,0.291262559164581
21935.2920114635,84930.3845114635,0.359677471961891
21935.5324675301,84930.6249675301,0.36321823925
21935.7729288684,84930.8654288684,0.308041928600842
21936.0133954788,84931.1058954788,0.151056184300107
21936.2538673614,84931.3463673614,0.130441317089024
21936.4943445163,84931.5868445163,0.0752806742470631
21936.7348269438,84931.8273269438,0.0340692906926097
21936.975314644,84932.067814644,0.0675803686776912
21937.215807617,84932.308307617,0.154386258229259
21937.4563058632,84932.5488058632,0.0803338495221791
21937.6968093825,84932.7893093825,0.0618985531094074
21937.9373181753,84933.0298181753,0.0132543938597772
21938.1778322417,84933.2703322417,0.0122459976204871
21938.4183515818,84933.5108515818,0.0229234560027022
21938.6588761959,84933.7513761959,0.00857555676792465
21938.899406084,84933.991906084,0.0265122263794135
21939.1399412464,84934.2324412464,0.00779137443082953
21939.3804816833,84934.4729816833,0.00277471731940074
21939.6210273948,84934.7135273948,0.0288972516428213
21939.8615783811,84934.9540783811,-0.0049051275076163
21940.1021346423,84935.1946346423,-0.000140151157412069
21940.3426961787,84935.4351961787,0.0127822118910645
21940.5832629905,84935.6757629905,0.00981123670912454
21940.8238350777,84935.9163350777,-0.000756892265013547
21941.0644124405,84936.1569124405,-0.0334165188678743
21941.3049950792,84936.3974950792,0.0201010529452588
21941.545582994,84936.638082994,0.0094200603430985
21941.7861761849,84936.8786761849,0.039055331964377
21942.0267746521,84937.1192746521,-0.0216171511481615
21942.2673783959,84937.3598783959,-0.0156456351433838
21942.5079874164,84937.6004874164,0.0077389680537856
21942.7486017138,84937.8411017138,0.0645777540593517
21942.9892212882,84938.0817212882,0.0381086475930945
21943.2298461398,84938.3223461398,0.0364835014380647
21943.4704762689,84938.5629762689,0.0298384345119162
21943.7111116755,84938.8036116755,0.0358971211221814
21943.9517523599,84939.0442523599,0.0292515752519756
21944.1923983222,84939.2848983222,0.00953584583621894
21944.4330495625,84939.5255495625,-0.00342180726269177
21944.6737060812,84939.7662060812,0.0163803819325366
21944.9143678783,84940.0068678783,0.0233372684158976
21945.155034954,84940.247534954,0.0302666052801509
21945.3957073085,84940.4882073085,0.0322874108546597
21945.6363849419,84940.7288849419,0.0311384190130342
21945.8770678545,84940.9695678545,0.0223587561373308
21946.1177560464,84941.2102560464,0.0349561145142637
21946.3584495178,84941.4509495178,0.00117833899436055
21946.5991482688,84941.6916482688,0.0174512784354766
21946.8398522997,84941.9323522997,0.0351844169301765
21947.0805616105,84942.1730616105,0.0291811346989458
21947.3212762016,84942.4137762016,0.0791567567177581
21947.561996073,84942.654496073,0.0417826256651127
21947.8027212249,84942.8952212249,0.0214673603168915
21948.0434516575,84943.1359516575,0.0494188690470721
21948.284187371,84943.376687371,0.0601692390015725
21948.5249283656,84943.6174283656,0.0295244505727593
21948.7656746413,84943.8581746413,0.0345774685589374
21949.0064261985,84944.0989261985,0.0474616194910205
21949.2471830372,84944.3396830372,0.017149705630523
21949.4879451577,84944.5804451577,0.0343287892611703
21949.7287125601,84944.8212125601,0.0154667923236567
21949.9694852446,84945.0619852446,0.0352016380829649
21950.2102632113,84945.3027632113,0.0215597288588248
21950.4510464605,84945.5435464605,0.0375344689473912
21950.6918349922,84945.7843349922,0.0353741703838515
21950.9326288068,84946.0251288068,0.000786123276284119
21951.1734279043,84946.2659279043,0.0129153868188857
21951.414232285,84946.506732285,0.0372314652839727
21951.655041949,84946.747541949,0.0260574345435318
21951.8958568964,84946.9883568964,0.00890143597597199
21952.1366771275,84947.2291771275,0.0105305066187734
21952.3775026424,84947.4700026424,0.0103062650182662
21952.6183334414,84947.7108334414,0.00864974408607866
21952.8591695245,84947.9516695245,0.0375492533967642
21953.1000108919,84948.1925108919,0.0647097597336057
21953.3408575439,84948.4333575439,0.0257557451104562
21953.5817094806,84948.6742094806,0.00733099320815008
21953.8225667021,84948.9150667021,0.0174153249816973
21954.0634292087,84949.1559292087,0.0120788611736714
21954.3042970005,84949.3967970005,-0.00741616115593716
21954.5451700777,84949.6376700777,0.00334302748821042
21954.7860484405,84949.8785484405,0.0217446167889448
21955.026932089,84950.119432089,0.00845658779161247
21955.2678210234,84950.3603210234,0.0244436380637871
21955.5087152439,84950.6012152439,0.0123066170082842
21955.7496147507,84950.8421147507,0.0108741064412261
21955.9905195439,84951.0830195439,0.0173093764916141
21956.2314296238,84951.3239296238,0.00160174627406182
21956.4723449904,84951.5648449904,0.00272589305446778
21956.713265644,84951.805765644,-0.00132084910494123
21956.9541915847,84952.0466915847,0.00705419396081995
21957.1951228127,84952.2876228127,0.00722312587417939
21957.4360593282,84952.5285593282,0.00888173036657555
21957.6770011313,84952.7695011313,-0.00112431755868719
21957.9179482223,84953.0104482223,0.0107376915010277
21958.1589006013,84953.2514006013,-0.00758979313219867
21958.3998582685,84953.4923582685,0.00834913142167893
21958.640821224,84953.733321224,0.0106547383450718
21958.881789468,84953.974289468,0.0118641005555372
21959.1227630007,84954.2152630007,0.0150135181049855
21959.3637418224,84954.4562418224,0.0119775976209298
21959.604725933,84954.697225933,-0.00264305948093307
21959.8457153329,84954.9382153329,0.000899804338711665
21960.0867100222,84955.1792100222,0.0240989436465557
21960.327710001,84955.420210001,0.0325645350257124
21960.5687152696,84955.6612152696,0.0242979291155339
21960.8097258281,84955.9022258281,0.0527884664439024
21961.0507416768,84956.1432416768,-0.000225000805530593
21961.2917628156,84956.3842628156,0.00663781983448778
21961.5327892449,84956.6252892449,0.0183673316936059
21961.7738209649,84956.8663209649,0.00253159882755416
21962.0148579756,84957.1073579756,0.0201693117863176
21962.2559002773,84957.3484002773,0.0169351099775608
21962.4969478701,84957.5894478701,0.0115906665291373
21962.7380007543,84957.8305007543,0.022675974539122
21962.9790589299,84958.0715589299,0.0208482165599824
21963.2201223972,84958.3126223972,0.00573985221610545
21963.4611911563,84958.5536911563,0.0238608711945964
21963.7022652074,84958.7947652074,0.0244247501065722
21963.9433445507,84959.0358445507,-0.00489643136410546
21964.1844291864,84959.2769291864,0.00759826200964019
21964.4255191146,84959.5180191146,-0.0194749671101414
21964.6666143355,84959.7591143355,-0.00779597798836081
21964.9077148493,84960.0002148493,0.022713529534275
21965.1488206561,84960.2413206561,0.00605159515795643
21965.3899317562,84960.4824317562,0.0156504407745518
21965.6310481497,84960.7235481497,0.00782558859072623
21965.8721698368,84960.9646698368,-0.00377222430455113
21966.1132968176,84961.2057968176,0.0005630451994953
21966.3544290923,84961.4469290923,0.00380073549214844
21966.5955666611,84961.6880666611,-0.00140774682201816
21966.8367095243,84961.9292095243,0.0159927673727324
21967.0778576818,84962.1703576818,0.0194850790457266
21967.319011134,84962.411511134,0.00909535077376407
21967.560169881,84962.652669881,-0.00295683535612155
21967.801333923,84962.893833923,0.0110957084946368
21968.0425032601,84963.1350032601,0.00887136409337923
21968.2836778925,84963.3761778925,0.00326707370720463
21968.5248578204,84963.6173578204,0.0218848268958406
21968.766043044,84963.858543044,-0.0114640407253666
21969.0072335634,84964.0997335634,-0.00352106950759614
21969.2484293789,84964.3409293789,0.0061410468936821
21969.4896304906,84964.5821304906,0.00890213954983681
21969.7308368986,84964.8233368986,0.00845181584863671
21969.9720486031,84965.0645486031,0.0195528360196035
21970.2132656044,84965.3057656044,-0.00833995247360044
21970.4544879026,84965.5469879026,0.00566356070581429
21970.6957154978,84965.7882154978,0.00442399730275644
21970.9369483903,84966.0294483903,0.00752399021213963
21971.1781865802,84966.2706865802,-0.00295902122230869
21971.4194300677,84966.5119300677,0.0107657434213511
21971.6606788529,84966.7531788529,0.0218144147124853
21971.9019329361,84966.9944329361,0.00403051596204336
21972.1431923174,84967.2356923174,0.00721583573000096
21972.384456997,84967.476956997,0.00549671740371675
21972.6257269751,84967.7182269751,0.0143767645877001
21972.8670022517,84967.9595022517,0.01496951586199
21973.1082828272,84968.2007828272,0.0153649816435904
21973.3495687017,84968.4420687017,0.0310416811482448
21973.5908598754,84968.6833598754,-0.00327068211876801
21973.8321563483,84968.9246563483,0.0190047752583387
21974.0734581208,84969.1659581208,-0.00750079047576313
21974.314765193,84969.407265193,0.0139871647939455
21974.556077565,84969.648577565,0.000338416820296892
21974.7973952371,84969.8898952371,0.00267927345311816
21975.0387182094,84970.1312182094,0.0035255449140087
21975.280046482,84970.372546482,0.0174312117592392
21975.5213800552,84970.6138800552,-0.00544401533348874
21975.7627189292,84970.8552189292,-0.00476729167973092
21976.004063104,84971.096563104,-0.0104378198040375
21976.24541258,84971.33791258,0.0266037511645722
21976.4867673571,84971.5792673571,0.0184797316287736
21976.7281274358,84971.8206274358,-0.00200325366762829
21976.969492816,84972.061992816,-0.00956534406710366
21977.210863498,84972.303363498,0.0193574602667656
21977.452239482,84972.544739482,-0.0360926051562838
21977.693620768,84972.786120768,0.0130945070647356
21977.9350073564,84973.0275073564,0.0306495815340064
21978.1763992473,84973.2688992473,0.00606815683826251
21978.4177964408,84973.5102964408,0.00155240381899424
21978.6591989372,84973.7516989372,0.029215014174335
21978.9006067365,84973.9931067365,0.00460126405904439
21979.1420198391,84974.2345198391,0.0389293976158812
21979.3834382449,84974.4759382449,-0.0046017704314462
21979.6248619543,84974.7173619543,-0.000395265920041196
21979.8662909675,84974.9587909675,0.0200467390676812
21980.1077252844,84975.2002252844,0.0671744234489827
21980.3491649055,84975.4416649055,0.0820595810807714
21980.5906098307,84975.6831098307,0.0103639185958468
21980.8320600604,84975.9245600604,0.0297661623693698
21981.0735155947,84976.1660155947,0.028779337328204
21981.3149764336,84976.4074764336,0.0636061963360938
21981.5564425776,84976.6489425776,0.0354768601383131
21981.7979140266,84976.8904140266,0.0227957366953311
21982.0393907809,84977.1318907809,0.0372888210776825
21982.2808728406,84977.3733728406,0.049240992398838
21982.522360206,84977.614860206,0.0293824158706517
21982.7638528772,84977.8563528772,0.0313901244063612
21983.0053508543,84978.0978508543,-0.000395577784265841
21983.2468541376,84978.3393541376,0.0220405995701028
21983.4883627272,84978.5808627272,0.0259415840140178
21983.7298766233,84978.8223766233,0.018284503102794
21983.9713958261,84979.0638958261,0.0435801169997999
21984.2129203357,84979.3054203357,0.0306096014795896
21984.4544501524,84979.5469501524,0.030554851517936
21984.6959852763,84979.7884852763,0.0198717053032988
21984.9375257075,84980.0300257075,0.101116993167144
21985.1790714463,84980.2715714463,0.0377126017217519
21985.4206224928,84980.5131224928,0.0296855764691549
21985.6621788472,84980.7546788472,0.0473866262597096
21985.9037405097,84980.9962405097,0.094156793716476
21986.1453074804,84981.2378074804,0.0598058292406523
21986.3868797595,84981.4793797595,0.05972454372163
21986.6284573473,84981.7209573473,0.0267249303493761
21986.8700402438,84981.9625402438,0.0189206827190525
21987.1116284493,84982.2041284493,0.0344778652359177
21987.3532219639,84982.4457219639,0.0294734125496993
21987.5948207878,84982.6873207878,0.0180188986958675
21987.8364249211,84982.9289249211,0.0149365021676098
21988.0780343641,84983.1705343641,0.013013647927033
21988.319649117,84983.412149117,0.0121090840456352
21988.5612691798,84983.6537691798,0.0250684576696507
21988.8028945528,84983.8953945528,0.00732858435568922
21989.0445252362,84984.1370252362,0.0112906702136731
21989.2861612301,84984.3786612301,0.0206583795390736
21989.5278025346,84984.6203025346,-0.00498095583269644
21989.7694491501,84984.8619491501,0.0408406881139451
21990.0111010766,84985.1036010766,0.0275401513447522
21990.2527583143,84985.3452583143,0.0190500173267181
21990.4944208634,84985.5869208634,0.0690428969612042
21990.7360887241,84985.8285887241,0.0444461162880373
21990.9777618966,84986.0702618966,0.0622567466185885
21991.219440381,84986.311940381,0.0312860376262879
21991.4611241774,84986.5536241774,0.0598860703323274
21991.7028132862,84986.7953132862,0.0640240631172892
21991.9445077074,84987.0370077074,0.0398724219181175
21992.1862074412,84987.2787074412,0.0539784259344433
21992.4279124878,84987.5204124878,0.071541508050992
21992.6696228474,84987.7621228474,0.0471025571166397
21992.9113385202,84988.0038385202,0.0576143600301129
21993.1530595062,84988.2455595062,0.0296588358205832
21993.3947858058,84988.4872858058,0.0188106234176769
21993.6365174191,84988.7290174191,0.0389552114621854
21993.8782543462,84988.9707543462,0.0358410908089265
21994.1199965873,84989.2124965873,0.0372317929421254
21994.3617441426,84989.4542441426,0.0350806142763602
21994.6034970123,84989.6959970123,0.0363864423473008
21994.8452551966,84989.9377551966,0.0247126404008264
21995.0870186956,84990.1795186956,0.0211998322034189
21995.3287875095,84990.4212875095,0.0228168104333732
21995.5705616384,84990.6630616384,0.0280905992456783
21995.8123410826,84990.9048410826,0.048984586988909
21996.0541258423,84991.1466258423,0.0221692446555106
21996.2959159176,84991.3884159176,0.00720122462630925
21996.5377113086,84991.6302113086,0.0508655384256535
21996.7795120156,84991.8720120156,0.030595058336313
21997.0213180387,84992.1138180387,0.0175812695282926
21997.2631293781,84992.3556293781,0.0125629328368745
21997.504946034,84992.597446034,0.0125921276959368
21997.7467680066,84992.8392680066,0.0150321438820397
21997.988595296,84993.081095296,-0.00371574004995459
21998.2304279024,84993.3229279024,0.0246787024686076
21998.4722658259,84993.5647658259,0.0242548332940369
21998.7141090669,84993.8066090669,0.00669535116680665
21998.9559576253,84994.0484576253,0.0313511071233674
21999.1978115015,84994.2903115015,0.0266998943170158
21999.4396706956,84994.5321706956,-0.0118043650892018
21999.6815352077,84994.7740352077,0.0216806407426357
21999.923405038,84995.015905038,0.00780442603520309
22000.1652801868,84995.2577801868,0.0309360144986393
22000.4071606541,84995.4996606541,0.0386868508158791
22000.6490464402,84995.7415464402,0.0173719540594469
22000.8909375453,84995.9834375453,0.00505297382350375
22001.1328339694,84996.2253339694,-0.000454231129232583
22001.3747357129,84996.4672357129,0.00190222396174187
22001.6166427758,84996.7091427758,0.0329930888600904
22001.8585551583,84996.9510551583,0.0119260386259885
22002.1004728607,84997.1929728607,0.0107057824332328
22002.342395883,84997.434895883,0.0161591882595671
22002.5843242255,84997.6768242255,0.0233742341425888
22002.8262578884,84997.9187578884,0.0308459201713327
22003.0681968717,84998.1606968717,0.00960096806368462
22003.3101411758,84998.4026411758,0.0134082102947616
22003.5520908007,84998.6445908007,0.0109659605200109
22003.7940457467,84998.8865457467,0.0606863825730201
22004.0360060138,84999.1285060138,0.0481604352915773
22004.2779716024,84999.3704716024,0.0216524199227182
22004.5199425125,84999.6124425125,0.0340154686572327
22004.7619187444,84999.8544187444,0.0350125647683064
22005.0039002982,85000.0964002982,0.0406424831043675
22005.2458871741,85000.3383871741,0.0124494268046273
22005.4878793723,85000.5803793723,0.0283116840863448
22005.7298768929,85000.8223768929,0.00693629222253067
22005.9718797361,85001.0643797361,0.00352525470318381
22006.2138879022,85001.3063879022,-0.00199020671138905
22006.4559013912,85001.5484013912,0.0244813125989099
22006.6979202033,85001.7904202033,0.00952593968009188
22006.9399443388,85002.0324443388,0.0151857351106792
22007.1819737978,85002.2744737978,0.00295773674051675
22007.4240085804,85002.5165085804,0.0341586634064818
22007.6660486869,85002.7585486869,0.0112922406229704
22007.9080941175,85003.0005941175,0.0217612019261272
22008.1501448722,85003.2426448722,0.0101844215722109
22008.3922009513,85003.4847009513,0.0102989720843068
22008.634262355,85003.726762355,0.00116654422326592
22008.8763290834,85003.9688290834,0.0127475720770823
22009.1184011367,85004.2109011367,0.0171308193943525
22009.360478515,85004.452978515,0.00350041076757098
22009.6025612187,85004.6950612187,0.00850976200090749
22009.8446492477,85004.9371492477,0.037200965446211
22010.0867426024,85005.1792426024,0.0173921111777846
22010.3288412829,85005.4213412829,0.0161693279492899
22010.5709452893,85005.6634452893,0.0510169219279654
22010.8130546218,85005.9055546218,0.0120149338142032
22011.0551692807,85006.1476692807,0.0237184710643373
22011.2972892661,85006.3897892661,0.00256281364296155
22011.5394145781,85006.6319145781,0.0280791743807196
22011.7815452169,85006.8740452169,0.0157494547781165
22012.0236811828,85007.1161811828,0.0257194210648054
22012.2658224759,85007.3583224759,0.0411029400363914
22012.5079690963,85007.6004690963,0.0388556445261258
22012.7501210442,85007.8426210442,0.04099527500259
22012.9922783199,85008.0847783199,0.0163537832840085
22013.2344409235,85008.3269409235,0.0402607551262147
22013.4766088552,85008.5691088552,0.00216564280985792
22013.7187821151,85008.8112821151,0.0143057459001514
22013.9609607034,85009.0534607034,0.00664043205999167
22014.2031446203,85009.2956446203,0.00624192047833845
22014.4453338659,85009.5378338659,0.0136249772664003
22014.6875284406,85009.7800284406,0.0230331373146407
22014.9297283443,85010.0222283443,0.0160503331100163
22015.1719335774,85010.2644335774,0.0174771302406969
22015.4141441399,85010.5066441399,0.0211566849804637
22015.6563600321,85010.7488600321,0.00849755761617596
22015.8985812541,85010.9910812541,0.0225003394534387
22016.1408078061,85011.2333078061,0.0248122190352
22016.3830396883,85011.4755396883,-0.0021106315895734
22016.6252769009,85011.7177769009,0.00727369906140245
22016.8675194439,85011.9600194439,0.0124661139792945
22017.1097673177,85012.2022673177,0.0161187992413969
22017.3520205224,85012.4445205224,0.011697761192856
22017.5942790581,85012.6867790581,0.00325280834729905
22017.8365429251,85012.9290429251,0.0354127953915962
22018.0788121235,85013.1713121235,0.0268827819796605
22018.3210866534,85013.4135866534,0.0155259134056146
22018.5633665152,85013.6558665152,0.0463246137492866
22018.8056517088,85013.8981517088,0.0366230951312457
22019.0479422346,85014.1404422346,0.0323725283199539
22019.2902380927,85014.3827380927,0.0361436927230206
22019.5325392832,85014.6250392832,0.0272384578713323
22019.7748458064,85014.8673458064,0.0168755145011313
22020.0171576624,85015.1096576624,-8.56695077565672e-05
22020.2594748514,85015.3519748514,0.0160786270536569
22020.5017973736,85015.5942973736,-0.0164512414165024
22020.7441252291,85015.8366252291,-0.000142817654620314
22020.9864584181,85016.0789584181,0.0429916553775268
22021.2287969409,85016.3212969409,0.0371101465715468
22021.4711407975,85016.5636407975,0.0146281500203023
22021.7134899882,85016.8059899882,0.0303159254249454
22021.9558445131,85017.0483445131,0.0143733998813564
22022.1982043724,85017.2907043724,-0.0122598446744827
22022.4405695663,85017.5330695663,0.0302663370499341
22022.6829400949,85017.7754400949,0.0280394322327637
22022.9253159585,85018.0178159585,0.00960452442333286
22023.1676971572,85018.2601971572,0.0143508214392783
22023.4100836911,85018.5025836911,-0.00251589346749126
22023.6524755606,85018.7449755606,0.013295330450221
22023.8948727656,85018.9873727656,0.00969354353870645
22024.1372753065,85019.2297753065,0.0295978371999555
22024.3796831834,85019.4721831834,0.0177030099225319
22024.6220963964,85019.7145963964,0.0164746372234555
22024.8645149458,85019.9570149458,0.00140160760749026
22025.1069388317,85020.1994388317,0.02317140941509
22025.3493680543,85020.4418680543,0.00489216036643132
22025.5918026138,85020.6843026138,-0.00123029780554879
22025.8342425103,85020.9267425103,-0.00157377187368284
22026.076687744,85021.169187744,-0.00271856717109265
22026.3191383151,85021.4116383151,0.010589016788239
22026.5615942238,85021.6540942238,0.0280490085911174
22026.8040554703,85021.8965554703,0.0219831672426956
22027.0465220547,85022.1390220547,0.0122520989121574
22027.2889939772,85022.3814939772,0.0117092153086865
22027.5314712379,85022.6239712379,-0.00188967124901779
22027.7739538372,85022.8664538372,0.0179248102327994
22028.016441775,85023.108941775,-0.000286363870925624
22028.2589350517,85023.3514350517,0.0131738927866761
22028.5014336674,85023.5939336674,0.0304458219947693
22028.7439376222,85023.8364376222,0.0140928155004611
22028.9864469164,85024.0789469164,0.0153545027045497
22029.22896155,85024.32146155,0.000916767742754025
22029.4714815234,85024.5639815234,-0.00633198791454147
22029.7140068366,85024.8065068366,-0.00386829964826546
22029.9565374899,85025.0490374899,0.00232118616319218
22030.1990734834,85025.2915734834,0.0325854791576563
22030.4416148173,85025.5341148173,-0.000200632118021705
22030.6841614918,85025.7766614918,0.0126982827634711
22030.926713507,85026.019213507,0.0242808343353764
22031.1692708631,85026.2617708631,0.0352060716930655
22031.4118335604,85026.5043335604,0.101355589938644
22031.6544015989,85026.7469015989,0.232063582433951
22031.8969749789,85026.9894749789,0.0563793686886518
22032.1395537005,85027.2320537005,0.0440234827313812
22032.3821377639,85027.4746377639,0.0364840069350142
22032.6247271693,85027.7172271693,0.00889235090877861
22032.8673219169,85027.9598219169,0.033535823039212
22033.1099220068,85028.2024220068,-0.00321330625676089
22033.3525274392,85028.4450274392,0.0213761795162082
22033.5951382144,85028.6876382144,0.016844251384775
22033.8377543323,85028.9302543323,0.0467779402380668
22034.0803757934,85029.1728757934,0.0516039724466672
22034.3230025976,85029.4155025976,0.0756047801094146
22034.5656347452,85029.6581347452,0.0326674972042423
22034.8082722364,85029.9007722364,0.0188616276255685
22035.0509150714,85030.1434150714,-0.00109103245585137
22035.2935632503,85030.3860632503,0.0153907300117582
22035.5362167733,85030.6287167733,0.0155070299832185
22035.7788756405,85030.8713756405,0.0151064051414632
22036.0215398523,85031.1140398523,0.00175204725771826
22036.2642094086,85031.3567094086,0.0141038652840126
22036.5068843098,85031.5993843098,0.00586040438554421
22036.7495645559,85031.8420645559,-0.00772841680501201
22036.9922501473,85032.0847501473,0.0373527454399767
22037.2349410839,85032.3274410839,0.0292528345082806
22037.4776373661,85032.5701373661,0.0223871451564641
22037.7203389939,85032.8128389939,0.0203199125044237
22037.9630459677,85033.0555459677,0.013710776206294
22038.2057582874,85033.2982582874,0.00344958009829233
22038.4484759534,85033.5409759534,0.0400764428516322
22038.6911989658,85033.7836989658,-0.0114145392810695
22038.9339273248,85034.0264273248,-0.00457200369741727
22039.1766610305,85034.2691610305,-0.00385350473424813
22039.4194000831,85034.5119000831,0.0145239320399892
22039.6621444829,85034.7546444829,0.0114764492047884
22039.9048942299,85034.9973942299,0.026637135794484
22040.1476493244,85035.2401493244,0.031933130336046
22040.3904097666,85035.4829097666,0.0254914356629768
22040.6331755565,85035.7256755565,0.0222424287538154
22040.8759466944,85035.9684466944,0.0679424063021098
22041.1187231805,85036.2112231805,0.0307943484570617
22041.361505015,85036.454005015,0.0148230255938109
22041.6042921979,85036.6967921979,0.0186241465269567
22041.8470847296,85036.9395847296,0.0113713426701446
22042.0898826101,85037.1823826101,0.0407105243019634
22042.3326858397,85037.4251858397,0.00524048390586175
22042.5754944184,85037.6679944184,0.0537058556089086
22042.8183083466,85037.9108083466,0.0155805560084539
22043.0611276244,85038.1536276244,0.040899405668768
22043.303952252,85038.396452252,0.0564006863645539
22043.5467822294,85038.6392822294,0.0541592551651159
22043.789617557,85038.882117557,0.0316056463729856
22044.0324582349,85039.1249582349,0.0391292134002435
22044.2753042632,85039.3678042632,0.0299694014190651
22044.5181556422,85039.6106556422,-0.00406356590375501
22044.7610123719,85039.8535123719,0.0154200409124381
22045.0038744527,85040.0963744527,0.0258852112300248
22045.2467418847,85040.3392418847,0.00994576487763427
22045.489614668,85040.582114668,0.0103504049585893
22045.7324928028,85040.8249928028,0.0125428443925969
22045.9753762893,85041.0678762893,0.0324416749172679
22046.2182651277,85041.3107651277,-0.000980558965823098
22046.4611593182,85041.5536593182,0.034611480821654
22046.7040588609,85041.7965588609,0.0110768016705925
22046.946963756,85042.039463756,0.0129531024841504
22047.1898740037,85042.2823740037,0.002135027976048
22047.4327896041,85042.5252896041,-0.00141387952310545
22047.6757105575,85042.7682105575,0.00686811946552394
22047.918636864,85043.011136864,0.0195963551530743
22048.1615685238,85043.2540685238,0.00409862892355951
22048.404505537,85043.497005537,0.0193117302938992
22048.647447904,85043.739947904,0.0224605075168198
22048.8903956247,85043.9828956247,0.00450411582980242
22049.1333486994,85044.2258486994,0.00144377668907331
22049.3763071284,85044.4688071284,-0.00927001011302867
22049.6192709116,85044.7117709116,0.0160003756902194
22049.8622400494,85044.9547400494,0.0159442765448863
22050.105214542,85045.197714542,0.00363983499918345
22050.3481943894,85045.4406943894,0.0091005408196664
22050.5911795918,85045.6836795918,0.0296448728143607
22050.8341701495,85045.9266701495,0.0135525413715819
22051.0771660626,85046.1696660626,-0.00820752082603146
22051.3201673314,85046.4126673314,-0.00416199913756761
22051.5631739559,85046.6556739559,0.0181528602461266
22051.8061859363,85046.8986859363,0.0261336375660089
22052.0492032729,85047.1417032729,0.00711234213127303
22052.2922259657,85047.3847259657,0.014775582750501
22052.5352540151,85047.6277540151,-0.0124637078588609
22052.7782874211,85047.8707874211,-0.00370191394899982
22053.0213261839,85048.1138261839,0.0132473275127357
22053.2643703038,85048.3568703038,0.0101535156971048
22053.5074197808,85048.5999197808,0.0223343464185955
22053.7504746152,85048.8429746152,0.0303802926724558
22053.9935348072,85049.0860348072,0.0207186984918041
22054.2366003568,85049.3291003568,0.0217917097269537
22054.4796712644,85049.5721712644,0.0296086721522968
22054.72274753,85049.81524753,0.00874172814144428
22054.9658291539,85050.0583291539,0.000810579335753604
22055.2089161362,85050.3014161362,0.0300526020908555
22055.4520084772,85050.5445084772,0.0246701415375982
22055.6951061769,85050.7876061769,0.0104541001142072
22055.9382092355,85051.0307092355,0.0121060713492941
22056.1813176533,85051.2738176533,-0.00686472076037218
22056.4244314304,85051.5169314304,0.0369924501990221
22056.6675505671,85051.7600505671,0.0135586300937475
22056.9106750633,85052.0031750633,0.0846928255041907
22057.1538049195,85052.2463049195,0.0354108986317151
22057.3969401356,85052.4894401356,0.107635532996974
22057.640080712,85052.732580712,0.0349549903743609
22057.8832266487,85052.9757266487,0.0625259394390904
22058.126377946,85053.218877946,0.0509656117562135
22058.369534604,85053.462034604,0.0267613766829324
22058.6126966229,85053.7051966229,0.0316648807344434
22058.8558640029,85053.9483640029,0.0575947662106314
22059.0990367442,85054.1915367442,0.0258132346186019
22059.3422148469,85054.4347148469,0.0108775834984999
22059.5853983112,85054.6778983112,0.0127644662613281
22059.8285871374,85054.9210871374,0.0170889033230194
22060.0717813255,85055.1642813255,-0.0020601851442634
22060.3149808757,85055.4074808757,0.0382773437334282
22060.5581857883,85055.6506857883,0.0439702377025256
22060.8013960634,85055.8938960634,0.0349479689653852
22061.0446117012,85056.1371117012,0.000464477628401125
22061.2878327018,85056.3803327018,0.0243588192710064
22061.5310590655,85056.6235590655,0.00862383157217957
22061.7742907924,85056.8667907924,0.0157105256566552
22062.0175278827,85057.1100278827,-0.00400794970101594
22062.2607703365,85057.3532703365,0.00807491180506787
22062.5040181541,85057.5965181541,0.0243727682330769
22062.7472713356,85057.8397713356,-0.00586873181907644
22062.9905298812,85058.0830298812,0.00552073096134249
22063.2337937911,85058.3262937911,0.0124085500326289
22063.4770630655,85058.5695630655,0.00985242480693956
22063.7203377045,85058.8128377045,0.00985356736166531
22063.9636177083,85059.0561177083,-0.0053779402421401
22064.2069030771,85059.2994030771,0.0500352020121614
22064.4501938111,85059.5426938111,-0.00282044189038613
22064.6934899104,85059.7859899104,0.00596142397185131
22064.9367913752,85060.0292913752,0.0269604229354079
22065.1800982057,85060.2725982057,0.0197500250507337
22065.4234104021,85060.5159104021,0.0147197147881266
22065.6667279646,85060.7592279646,0.0146923528612211
22065.9100508933,85061.0025508933,0.0138211686816603
22066.1533791884,85061.2458791884,0.00369578038946028
22066.3967128501,85061.4892128501,0.0187139204444187
22066.6400518785,85061.7325518785,0.00989655825992595
22066.8833962739,85061.9758962739,0.0282085394796128
22067.1267460364,85062.2192460364,0.014266076596757
22067.3701011662,85062.4626011662,0.0447542289617532
22067.6134616635,85062.7059616635,0.0068435257765448
22067.8568275285,85062.9493275285,-0.00299986144228901
22068.1001987612,85063.1926987612,0.0163701366989157
22068.343575362,85063.436075362,0.00527286530681931
22068.586957331,85063.679457331,0.0130817742181863
22068.8303446683,85063.9228446683,-0.00894563105518998
22069.0737373741,85064.1662373741,0.0342714375047262
22069.3171354487,85064.4096354487,0.00737391295083649
22069.5605388922,85064.6530388922,0.0243397739365474
22069.8039477048,85064.8964477048,-0.0156551424509915
22070.0473618866,85065.1398618866,0.00673515329783415
22070.2907814378,85065.3832814378,-0.003907447617619
22070.5342063586,85065.6267063586,-0.00901155631282088
22070.7776366492,85065.8701366492,-0.0180544814718556
22071.0210723098,85066.1135723098,0.0106473217719485
22071.2645133405,85066.3570133405,-0.0017504592421658
22071.5079597416,85066.6004597416,-0.000496024361423088
22071.7514115131,85066.8439115131,0.0144740206874181
22071.9948686553,85067.0873686553,-0.00119658868332866
22072.2383311684,85067.3308311684,0.0109457599389152
22072.4817990524,85067.5742990524,0.00954588318910023
22072.7252723077,85067.8177723077,0.00534285341992033
22072.9687509344,85068.0612509344,0.0210820708912748
22073.2122349326,85068.3047349326,0
22073.4557243026,85068.5482243026,0.0516960580113635
22073.6992190445,85068.7917190445,0.0107202376739093
22073.9427191585,85069.0352191585,0.0233128583468765
22074.1862246447,85069.2787246447,0.00116871065706194
22074.4297355034,85069.5222355034,0.00222082879812889
22074.6732517348,85069.7657517348,0.020223771689349
22074.9167733389,85070.0092733389,0.0074533395541882
22075.160300316,85070.252800316,-0.00263092216217455
22075.4038326663,85070.4963326663,0.00502861974648169
22075.6473703899,85070.7398703899,0.0104678702809062
22075.890913487,85070.983413487,0.014534053240274
22076.1344619579,85071.2269619579,0.0163199831500049
22076.3780158026,85071.4705158026,-0.00576244746467297
22076.6215750213,85071.7140750213,-0.0246909921889181
22076.8651396143,85071.9576396143,0.018374315900446
22077.1087095817,85072.2012095817,-0.00640842323505048
22077.3522849237,85072.4447849237,0.00187302114055065
22077.5958656404,85072.6883656404,0.00392214129072814
22077.8394517321,85072.9319517321,0.0138463531897425
22078.0830431989,85073.1755431989,0.0127356010873715
22078.326640041,85073.419140041,0.0140548900079089
22078.5702422585,85073.6627422585,0.0262099003825265
22078.8138498518,85073.9063498518,0.00878657880895321
22079.0574628208,85074.1499628208,0.0152906298034886
22079.3010811658,85074.3935811658,0.0264837644348596
22079.5447048871,85074.6372048871,0.0263993108567925
22079.7883339847,85074.8808339847,0.0195456556977156
22080.0319684588,85075.1244684588,0.0452803321500483
22080.2756083097,85075.3681083097,0.0301029025062731
22080.5192535374,85075.6117535374,0.0014364513288473
22080.7629041423,85075.8554041423,0.0115810766672185
22081.0065601244,85076.0990601244,0.00947134088946461
22081.2502214839,85076.3427214839,0.0306172829450916
22081.493888221,85076.586388221,0.0440841460115118
22081.7375603359,85076.8300603359,0.0151660120389187
22081.9812378288,85077.0737378288,0.0460614925792718
22082.2249206998,85077.3174206998,0.0125292140796125
22082.4686089492,85077.5611089492,0.0276442338179042
22082.712302577,85077.804802577,0.0270022082171676
22082.9560015835,85078.0485015835,0.0207240224927947
22083.1997059689,85078.2922059689,0.0275965763693357
22083.4434157333,85078.5359157333,0.02428236383712
22083.6871308769,85078.7796308769,0.0174727240363511
22083.9308513999,85079.0233513999,0.0149492613334133
22084.1745773025,85079.2670773025,-0.00255552188383087
22084.4183085848,85079.5108085848,-0.0151589302207156
22084.6620452471,85079.7545452471,-0.00634645499166891
22084.9057872894,85079.9982872894,0.0210107810400645
22085.1495347121,85080.2420347121,-0.0171929667684979
22085.3932875152,85080.4857875152,0.00379178384145726
22085.6370456989,85080.7295456989,0.017050646846469
22085.8808092634,85080.9733092634,-0.00699759702109088
22086.124578209,85081.217078209,-0.00523421045936088
22086.3683525357,85081.4608525357,0.0202044589082436
22086.6121322437,85081.7046322437,0.0308549882463322
22086.8559173333,85081.9484173333,0.01815074990593
22087.0997078046,85082.1922078046,-0.025332157155687
22087.3435036578,85082.4360036578,0.0161253554292082
22087.587304893,85082.679804893,0.021012937393534
22087.8311115105,85082.9236115105,0.03034639730926
22088.0749235104,85083.1674235104,0.0261115177205819
22088.3187408929,85083.4112408929,0.00844987951873456
22088.5625636582,85083.6550636582,0.0112484377536908
22088.8063918064,85083.8988918064,0.00895287991209722
22089.0502253378,85084.1427253378,0.00170835294626934
22089.2940642524,85084.3865642524,0.039916222734524
22089.5379085506,85084.6304085506,0.022597799121125
22089.7817582324,85084.8742582324,0.0419900493338199
22090.0256132981,85085.1181132981,0.030679133835653
22090.2694737478,85085.3619737478,0.0192176777869838
22090.5133395816,85085.6058395816,0.0210186051812491
22090.7572107999,85085.8497107999,0.0571680430501175
22091.0010874027,85086.0935874027,0.0166898796884375
22091.2449693903,85086.3374693903,0.103043603370296
22091.4888567628,85086.5813567628,0.0703473894683464
22091.7327495204,85086.8252495204,0.104990296020023
22091.9766476632,85087.0691476632,0.154631157172731
22092.2205511915,85087.3130511915,0.20853536468429
22092.4644601054,85087.5569601054,0.314957767805001
22092.7083744052,85087.8008744052,0.414178995571397
22092.9522940909,85088.0447940909,0.332789866512459
22093.1962191627,85088.2887191627,0.206144915601904
22093.440149621,85088.532649621,0.177973883215331
22093.6840854657,85088.7765854657,0.103102059487794
22093.9280266971,85089.0205266971,0.104268880090039
22094.1719733155,85089.2644733155,0.100000297913506
22094.4159253208,85089.5084253208,0.0900575869541021
22094.6598827134,85089.7523827134,0.0784571805158977
22094.9038454935,85089.9963454935,0.0449236146621298
22095.1478136611,85090.2403136611,0.0677499155748276
22095.3917872165,85090.4842872165,0.0784913531281555
22095.6357661598,85090.7282661598,0.0504724124454373
22095.8797504912,85090.9722504912,0.0763554670402734
22096.123740211,85091.216240211,0.0417620742115026
22096.3677353192,85091.4602353192,0.0462348989292366
22096.6117358161,85091.7042358161,0.029644377369355
22096.8557417019,85091.9482417019,0.0367798136066146
22097.0997529766,85092.1922529766,0.0506647665890951
22097.3437696406,85092.4362696406,0.0735516934586086
22097.5877916939,85092.6802916939,0.0515973948841802
22097.8318191368,85092.9243191368,0.0424268501341265
22098.0758519695,85093.1683519695,0.0226527198343343
22098.319890192,85093.412390192,0.0948297646270213
22098.5639338046,85093.6564338046,0.0436305437947294
22098.8079828075,85093.9004828075,0.129311386652179
22099.0520372009,85094.1445372009,0.118042011115276
22099.2960969848,85094.3885969848,0.105465427125128
22099.5401621596,85094.6326621596,0.16810603915405
22099.7842327254,85094.8767327254,0.108253746631132
22100.0283086823,85095.1208086823,0.151672863183764
22100.2723900305,85095.3648900305,0.147722402823136
22100.5164767703,85095.6089767703,0.154179934426873
22100.7605689018,85095.8530689018,0.0952091262409995
22101.0046664251,85096.0971664251,0.0518834651183511
22101.2487693406,85096.3412693406,0.0338821525624898
22101.4928776482,85096.5853776482,0.0301780850084296
22101.7369913483,85096.8294913483,0.0472772758899771
22101.9811104409,85097.0736104409,0.0340460035623776
22102.2252349263,85097.3177349263,0.00406714309532981
22102.4693648047,85097.5618648047,0.0124705167063303
22102.7135000762,85097.8060000762,0.0280926479654886
22102.957640741,85098.050140741,0.0318986508011973
22103.2017867992,85098.2942867992,0.00709957802284929
22103.4459382512,85098.5384382512,0.0367808695795766
22103.690095097,85098.782595097,0.0577055249896409
22103.9342573368,85099.0267573368,0.0315319252352457
22104.1784249708,85099.2709249708,0.00139701158011931
22104.4225979992,85099.5150979992,-0.00454842181251244
22104.6667764221,85099.7592764221,0.00660069313050955
22104.9109602398,85100.0034602398,0.0124599978557361
22105.1551494524,85100.2476494524,0.0364340559431112
22105.3993440601,85100.4918440601,-0.00957844263446558
22105.643544063,85100.736044063,0.00684281150697133
22105.8877494614,85100.9802494614,-0.00113072803279957
22106.1319602555,85101.2244602555,0.0129756458956819
22106.3761764453,85101.4686764453,0.041998865071966
22106.6203980312,85101.7128980312,0.00818674742194229
22106.8646250132,85101.9571250132,0.0112548255213885
22107.1088573915,85102.2013573915,0.030494063806001
22107.3530951664,85102.4455951664,-0.00220402015291115
22107.5973383379,85102.6898383379,0.0045874692724162
22107.8415869064,85102.9340869064,0.010308542476281
22108.0858408719,85103.1783408719,0.00151970808274503
22108.3301002347,85103.4226002347,0.0203554001860449
22108.5743649949,85103.6668649949,-0.00754133997003511
22108.8186351526,85103.9111351526,0.00626060730143302
22109.0629107082,85104.1554107082,-0.00333952327625248
22109.3071916617,85104.3996916617,0.0112726922025883
22109.5514780133,85104.6439780133,0.0237122348776069
22109.7957697633,85104.8882697633,0.0488043219012614
22110.0400669117,85105.1325669117,0.080289438246413
22110.2843694588,85105.3768694588,0.105040610436054
22110.5286774048,85105.6211774048,0.137470171070883
22110.7729907498,85105.8654907498,0.160268445173006
22111.017309494,85106.109809494,0.0838343338549607
22111.2616336376,85106.3541336376,0.0584665962068306
22111.5059631807,85106.5984631807,0.00519654623325465
22111.7502981236,85106.8427981236,0.0313934323976412
22111.9946384664,85107.0871384664,0.0346549062679944
22112.2389842094,85107.3314842094,0.011115281035935
22112.4833353526,85107.5758353526,0.041091414356869
22112.7276918962,85107.8201918962,0.00989344137359935
22112.9720538405,85108.0645538405,0.0210157953391907
22113.2164211857,85108.3089211857,2.98993492192221e-05
22113.4607939318,85108.5532939318,0.0158492585936637
22113.7051720791,85108.7976720791,0.038941755700626
22113.9495556277,85109.0420556277,0.0145083445323852
22114.1939445779,85109.2864445779,0.0113393203774224
22114.4383389298,85109.5308389298,0.0198994591017312
22114.6827386836,85109.7752386836,0.0170595043592302
22114.9271438395,85110.0196438395,-0.0115544932136558
22115.1715543976,85110.2640543976,0.00946069061223387
22115.4159703582,85110.5084703582,0.00856394891633538
22115.6603917214,85110.7528917214,0.0267742890814868
22115.9048184873,85110.9973184873,0.0322603180148206
22116.1492506562,85111.2417506562,0.0115042098267211
22116.3936882283,85111.4861882283,-0.00200758119513945
22116.6381312037,85111.7306312037,0.00476505924524135
22116.8825795826,85111.9750795826,-0.000599479253572581
22117.1270333652,85112.2195333652,0.00584590661322079
22117.3714925516,85112.4639925516,0.00809569697431941
22117.6159571421,85112.7084571421,0.0135850742943905
22117.8604271369,85112.9529271369,0.00539895584101411
22118.104902536,85113.197402536,0.0185095562532203
22118.3493833397,85113.4418833397,-0.0135919803076119
22118.5938695481,85113.6863695481,0.00723228259606094
22118.8383611615,85113.9308611615,-0.0134765465334766
22119.08285818,85114.17535818,0.0169611295133988
22119.3273606039,85114.4198606039,-0.0142317672256983
22119.5718684332,85114.6643684332,0.00654653163269691
22119.8163816681,85114.9088816681,0.000750877675249683
22120.0609003089,85115.1534003089,0.0067890991129238
22120.3054243557,85115.3979243557,0.0162545750804717
22120.5499538087,85115.6424538087,0.010848265950908
22120.794488668,85115.886988668,-0.00417775346448809
22121.0390289339,85116.1315289339,0.0394700557848558
22121.2835746066,85116.3760746066,0.0148526890795244
22121.5281256862,85116.6206256862,0.0204786111712308
22121.7726821728,85116.8651821728,0.0276704730329109
22122.0172440667,85117.1097440667,0.0219296536909481
22122.2618113681,85117.3543113681,0.0222644296760132
22122.5063840771,85117.5988840771,0.0461616098091291
22122.7509621939,85117.8434621939,0.0426181596384181
22122.9955457187,85118.0880457187,0.0820904337249046
22123.2401346516,85118.3326346516,0.0677131415302846
22123.484728993,85118.577228993,0.0261083137146686
22123.7293287428,85118.8218287428,0.0728571087073257
22123.9739339013,85119.0664339013,0.042565200869984
22124.2185444687,85119.3110444687,0.060077833476641
22124.4631604452,85119.5556604452,0.0348356283604481
22124.707781831,85119.800281831,0.0435522393239901
22124.9524086261,85120.0449086261,0.0224582476569835
22125.1970408309,85120.2895408309,0.0653063061692347
22125.4416784454,85120.5341784454,0.0454149495879297
22125.6863214699,85120.7788214699,0.0201779621151941
22125.9309699045,85121.0234699045,0.0116142015198689
22126.1756237495,85121.2681237495,0.00739217566603305
22126.4202830049,85121.5127830049,0.056100053380595
22126.6649476711,85121.7574476711,0.0364006389129701
22126.909617748,85122.002117748,0.0374939531625339
22127.1542932361,85122.2467932361,0.0173916257835718
22127.3989741353,85122.4914741353,0.037628241892656
22127.643660446,85122.736160446,0.0545194419353097
22127.8883521682,85122.9808521682,0.0707823405312586
22128.1330493021,85123.2255493021,0.0311220656918135
22128.377751848,85123.470251848,0.056543626943307
22128.6224598061,85123.7149598061,0.125137947009656
22128.8671731764,85123.9596731764,0.15699504368194
22129.1118919592,85124.2043919592,0.119650007382127
22129.3566161546,85124.4491161546,0.143805794655599
22129.6013457629,85124.6938457629,0.145949460470167
22129.8460807842,85124.9385807842,0.12876156080893
22130.0908212187,85125.1833212187,0.154778207974774
22130.3355670665,85125.4280670665,0.127053402290484
22130.5803183279,85125.6728183279,0.0861203826853911
22130.8250750031,85125.9175750031,0.0671226841471785
22131.0698370921,85126.1623370921,0.0829119508656716
22131.3146045953,85126.4071045953,0.05227628012427
22131.5593775127,85126.6518775127,0.0537097267077887
22131.8041558445,85126.8966558445,0.0433272069291697
22132.048939591,85127.141439591,0.0463353787545305
22132.2937287523,85127.3862287523,0.0474957699001197
22132.5385233286,85127.6310233286,0.0159157119279522
22132.78332332,85127.87582332,0.0594903779729223
22133.0281287268,85128.1206287268,0.0317523222437606
22133.2729395492,85128.3654395492,0.0408580487298703
22133.5177557872,85128.6102557872,0.0286697019209055
22133.7625774411,85128.8550774411,0.0484290251713897
22134.0074045111,85129.0999045111,0.0212447918233899
22134.2522369974,85129.3447369974,0.0430439778181515
22134.4970749,85129.5895749,0.05750399263896
22134.7419182193,85129.8344182193,0.0636489567357452
22134.9867669553,85130.0792669553,0.0329542828275222
22135.2316211084,85130.3241211084,0.0888263341772176
22135.4764806785,85130.5689806785,0.206672823492505
22135.721345666,85130.813845666,0.159698916327837
22135.966216071,85131.058716071,0.0895152814315641
22136.2110918937,85131.3035918937,0.0475479058930127
22136.4559731342,85131.5484731342,0.00191565849051142
22136.7008597928,85131.7933597928,0.00410576730269934
22136.9457518696,85132.0382518696,0.0608682486849163
22137.1906493648,85132.2831493648,0.080929832089906
22137.4355522786,85132.5280522786,0.124735001572397
22137.6804606112,85132.7729606112,0.131942001289351
22137.9253743627,85133.0178743627,0.124417732179209
22138.1702935333,85133.2627935333,0.0984694400032491
22138.4152181233,85133.5077181233,0.080703295086061
22138.6601481327,85133.7526481327,0.0915017486834523
22138.9050835618,85133.9975835618,0.00904836516420129
22139.1500244107,85134.2425244107,0.0517106322983847
22139.3949706796,85134.4874706796,0.0294414774724622
22139.6399223688,85134.7324223688,0.0425856696542099
22139.8848794783,85134.9773794783,0.0152448028441116
22140.1298420084,85135.2223420084,0.0558678737260007
22140.3748099592,85135.4673099592,0.0348937541253874
22140.619783331,85135.712283331,0.0287990921797507
22140.8647621238,85135.9572621238,0.0312458270784249
22141.109746338,85136.202246338,0.0299091135829795
22141.3547359736,85136.4472359736,-0.000885239931216272
22141.5997310308,85136.6922310308,0.0329435280608414
22141.8447315099,85136.9372315099,-0.0125204033139616
22142.089737411,85137.182237411,0.0296578473196531
22142.3347487342,85137.4272487342,0.0236759909298856
22142.5797654798,85137.6722654798,0.0172945431886822
22142.824787648,85137.917287648,0.0290948383464465
22143.0698152389,85138.1623152389,0.0430090221379496
22143.3148482526,85138.4073482526,0.0240005798044796
22143.5598866895,85138.6523866895,0.0278890458230347
22143.8049305496,85138.8974305496,0.0237960728892254
22144.0499798332,85139.1424798332,0.027441329461978
22144.2950345404,85139.3875345404,0.0331687522276472
22144.5400946714,85139.6325946714,0.0331142097580652
22144.7851602263,85139.8776602263,0.0128259214638456
22145.0302312055,85140.1227312055,0.0367709724558593
22145.2753076089,85140.3678076089,0.032215549162734
22145.5203894369,85140.6128894369,0.00398181408886703
22145.7654766896,85140.8579766896,0.0169720911482233
22146.0105693672,85141.1030693672,0.0107858991474714
22146.2556674699,85141.3481674699,0.0129947457342255
22146.5007709978,85141.5932709978,0.0340261869185629
22146.7458799511,85141.8383799511,0.0134292861408263
22146.99099433,85142.08349433,0.016805367939701
22147.2361141347,85142.3286141347,0.00993805199850714
22147.4812393653,85142.5737393653,0.0516025509704028
22147.7263700222,85142.8188700222,0.0154655290114449
22147.9715061053,85143.0640061053,0.0108035406106476
22148.2166476149,85143.3091476149,0.0463542685796818
22148.4617945512,85143.5542945512,0.0484210226579319
22148.7069469144,85143.7994469144,0.0434558572471156
22148.9521047047,85144.0446047047,0.0425740404537023
22149.1972679221,85144.2897679221,0.0572994389997909
22149.442436567,85144.534936567,0.0369681055974617
22149.6876106394,85144.7801106394,0.0232059148709888
22149.9327901396,85145.0252901396,0.046052569913468
22150.1779750678,85145.2704750678,0.0760425422000476
22150.4231654241,85145.5156654241,0.0804872015456414
22150.6683612086,85145.7608612086,0.144919538877294
22150.9135624217,85146.0060624217,0.117350623802118
22151.1587690635,85146.2512690635,0.168769193527564
22151.4039811341,85146.4964811341,0.216269377588943
22151.6491986337,85146.7416986337,0.240113789644401
22151.8944215625,85146.9869215625,0.25522273729787
22152.1396499207,85147.2321499207,0.232822819630708
22152.3848837085,85147.4773837085,0.248059969653462
22152.630122926,85147.722622926,0.285982563793797
22152.8753675735,85147.9678675735,0.254729735637956
22153.120617651,85148.213117651,0.25968525539735
22153.3658731589,85148.4583731589,0.194897833958254
22153.6111340972,85148.7036340972,0.147199077309827
22153.8564004662,85148.9489004662,0.117648641267906
22154.101672266,85149.194172266,0.117272670077951
22154.3469494968,85149.4394494968,0.0844321593275065
22154.5922321589,85149.6847321589,0.115563489245106
22154.8375202522,85149.9300202522,0.0910442923769381
22155.0828137772,85150.1753137772,0.0882846901875534
22155.3281127338,85150.4206127338,0.0819411255930405
22155.5734171224,85150.6659171224,0.0704666358105
22155.8187269431,85150.9112269431,0.0763836558761124
22156.0640421961,85151.1565421961,0.0249722227961169
22156.3093628815,85151.4018628815,0.0555504942864251
22156.5546889995,85151.6471889995,0.0552533428411898
22156.8000205504,85151.8925205504,0.0259162597534543
22157.0453575342,85152.1378575342,0.0729092000188322
22157.2906999512,85152.3831999512,0.0465334419280052
22157.5360478016,85152.6285478016,0.0327414375944785
22157.7814010856,85152.8739010856,0.0232149750570262
22158.0267598032,85153.1192598032,0.0206194090560289
22158.2721239547,85153.3646239547,0.0680341895195376
22158.5174935403,85153.6099935403,0.0547614247429287
22158.7628685602,85153.8553685602,0.00486393314005148
22159.0082490145,85154.1007490145,0.0325986260820233
22159.2536349035,85154.3461349035,0.0301262850481873
22159.4990262272,85154.5915262272,0.0132994142812489
22159.7444229859,85154.8369229859,0.0361551215984723
22159.9898251798,85155.0823251798,0.00151971992364523
22160.2352328091,85155.3277328091,0.00856195434671472
22160.4806458738,85155.5731458738,0.034782911738693
22160.7260643743,85155.8185643743,0.0508049052749319
22160.9714883106,85156.0639883106,0.0659959096536705
22161.216917683,85156.309417683,0.0114882115469866
22161.4623524916,85156.5548524916,0.0271430859748888
22161.7077927367,85156.8002927367,0.060045004545659
22161.9532384184,85157.0457384184,0.0341460213663948
22162.1986895369,85157.2911895369,0.040213718004405
22162.4441460923,85157.5366460923,0.0365548460660481
22162.6896080849,85157.7821080849,0.0406360102023331
22162.9350755148,85158.0275755148,0.0482953051032568
22163.1805483822,85158.2730483822,0.0696443175535418
22163.4260266874,85158.5185266874,0.0557529541679286
22163.6715104304,85158.7640104304,0.0835550309901798
22163.9169996114,85159.0094996114,0.0644936047902621
22164.1624942307,85159.2549942307,0.0858034699203752
22164.4079942884,85159.5004942884,0.113320004117297
22164.6534997846,85159.7459997846,0.0959343819049313
22164.8990107197,85159.9915107197,0.132936854597385
22165.1445270937,85160.2370270937,0.0871594667439464
22165.3900489069,85160.4825489069,0.0578183250129279
22165.6355761593,85160.7280761593,0.0733884468480885
22165.8811088513,85160.9736088513,0.0700998910876921
22166.126646983,85161.219146983,0.0649384191592924
22166.3721905545,85161.4646905545,0.0475763295546214
22166.617739566,85161.710239566,0.0700859715554367
22166.8632940178,85161.9557940178,0.038297137837397
22167.1088539099,85162.2013539099,0.0486395749130461
22167.3544192427,85162.4469192427,0.0370346054408877
22167.5999900162,85162.6924900162,0.0174596571082542
22167.8455662307,85162.9380662307,0.0213376029374758
22168.0911478863,85163.1836478863,0.0352168103713666
22168.3367349832,85163.4292349832,-0.00278174579941232
22168.5823275215,85163.6748275215,0.0484887198003276
22168.8279255016,85163.9204255016,0.0183243330599244
22169.0735289235,85164.1660289235,0.00578634181087223
22169.3191377874,85164.4116377874,0.0355708932783814
22169.5647520935,85164.6572520935,0.0357044261366164
22169.8103718421,85164.9028718421,0.00832569142964747
22170.0559970332,85165.1484970332,0.00857811085164348
22170.301627667,85165.394127667,0.0325982580936245
22170.5472637438,85165.6397637438,0.0257778224949707
22170.7929052637,85165.8854052637,0.0126883252402634
22171.0385522269,85166.1310522269,0.0868651446654504
22171.2842046336,85166.3767046336,0.0555417088822887
22171.5298624839,85166.6223624839,0.0232314910198917
22171.7755257781,85166.8680257781,0.0301987298062654
22172.0211945163,85167.1136945163,0.027320221421457
22172.2668686987,85167.3593686987,0.0754230952703981
22172.5125483254,85167.6050483254,0.0500535127284835
22172.7582333968,85167.8507333968,0.0467068898709436
22173.0039239129,85168.0964239129,0.0306116638899827
22173.2496198739,85168.3421198739,0.0407939662696941
22173.49532128,85168.58782128,0.0502901270611719
22173.7410281314,85168.8335281314,0.0422589268227922
22173.9867404282,85169.0792404282,0.0340667261465213
22174.2324581707,85169.3249581707,0.05875103414714
22174.4781813591,85169.5706813591,0.04870380461829
22174.7239099934,85169.8164099934,0.0153160173055004
22174.969644074,85170.062144074,0.0278397758513731
22175.2153836009,85170.3078836009,-0.00685937733096223
22175.4611285744,85170.5536285744,0.0285772178708669
22175.7068789946,85170.7993789946,0.0109551770083541
22175.9526348617,85171.0451348617,0.0426978555195869
22176.1983961759,85171.2908961759,0.0140156345367402
22176.4441629374,85171.5366629374,0.0316925566601383
22176.6899351464,85171.7824351464,0.00409646595348886
22176.935712803,85172.028212803,0.0577428653900881
22177.1814959074,85172.2739959074,0.0452409576501798
22177.4272844598,85172.5197844598,0.0755568581842252
22177.6730784604,85172.7655784604,0.184806791078304
22177.9188779094,85173.0113779094,0.279534659572025
22178.1646828069,85173.2571828069,0.102058606502371
22178.4104931532,85173.5029931532,0.0465911913860538
22178.6563089483,85173.7488089483,0.152942996977226
22178.9021301926,85173.9946301926,0.361703648146566
22179.1479568861,85174.2404568861,0.187514929589221
22179.3937890291,85174.4862890291,0.0571911761884757
22179.6396266217,85174.7321266217,0.0588805647841764
22179.8854696641,85174.9779696641,0.061772118352755
22180.1313181565,85175.2238181565,0.20566361064025
22180.3771720991,85175.4696720991,0.139420829463514
22180.623031492,85175.715531492,0.0932658974479337
22180.8688963355,85175.9613963355,0.0456320666533427
22181.1147666297,85176.2072666297,0.067230917679269
22181.3606423748,85176.4531423748,0.0573696942180014
22181.606523571,85176.699023571,0.0643514039506148
22181.8524102185,85176.9449102185,0.0743776688498316
22182.0983023174,85177.1908023174,0.0464503246895934
22182.3441998679,85177.4366998679,0.035401236993372
22182.5901028702,85177.6826028702,0.0414334884175219
22182.8360113246,85177.9285113246,0.110475219473792
22183.0819252311,85178.1744252311,0.0425647635074373
22183.3278445899,85178.4203445899,0.0409893821946699
22183.5737694013,85178.6662694013,0.0168823076032231
22183.8196996654,85178.9121996654,0.0416135105209383
22184.0656353824,85179.1581353824,0.0462597060709773
22184.3115765525,85179.4040765525,0.0403010872124536
22184.5575231758,85179.6500231758,0.0390090612347973
22184.8034752526,85179.8959752526,0.0585922546251657
22185.049432783,85180.141932783,0.0806010821723676
22185.2953957672,85180.3878957672,0.0720701861263371
22185.5413642054,85180.6338642054,0.108499020067032
22185.7873380977,85180.8798380977,0.113616415435461
22186.0333174444,85181.1258174444,0.150106873624662
22186.2793022456,85181.3718022456,0.143494765568788
22186.5252925016,85181.6177925016,0.136974751504881
22186.7712882124,85181.8637882124,0.161209497739737
22187.0172893783,85182.1097893783,0.191922334862036
22187.2632959995,85182.3557959995,0.203887326056544
22187.5093080761,85182.6018080761,0.207764761023041
22187.7553256083,85182.8478256083,0.110762643130041
22188.0013485963,85183.0938485963,0.120069637238315
22188.2473770403,85183.3398770403,0.134101438463023
22188.4934109404,85183.5859109404,0.063926345784131
22188.7394502969,85183.8319502969,0.0857362981371998
22188.9854951099,85184.0779951099,0.0853760229050388
22189.2315453797,85184.3240453797,0.112726259638674
22189.4776011063,85184.5701011063,0.0836650529091116
22189.72366229,85184.81616229,0.0944197446702455
22189.9697289309,85185.0622289309,0.0825594267304438
22190.2158010293,85185.3083010293,0.0767969322523814
22190.4618785853,85185.5543785853,0.0658846448727669
22190.7079615991,85185.8004615991,0.0552223452064856
22190.9540500708,85186.0465500708,0.0687665814915097
22191.2001440007,85186.2926440007,0.0353843110630529
22191.446243389,85186.538743389,0.0450903314682824
22191.6923482358,85186.7848482358,0.0675096735522667
22191.9384585413,85187.0309585413,0.0394473020529852
22192.1845743056,85187.2770743056,0.0453830619434285
22192.4306955291,85187.5231955291,0.038475517832044
22192.6768222117,85187.7693222117,0.0481955567869086
22192.9229543539,85188.0154543539,0.0641392874485364
22193.1690919556,85188.2615919556,0.028599599441614
22193.4152350171,85188.5077350171,0.0482669467999275
22193.6613835386,85188.7538835386,0.0250864085250403
22193.9075375203,85189.0000375203,0.0438008941553828
22194.1536969623,85189.2461969623,0.0611775368505096
22194.3998618648,85189.4923618648,0.0430222217139815
22194.646032228,85189.738532228,0.0272013569580772
22194.8922080521,85189.9847080521,0.0523617395921894
22195.1383893373,85190.2308893373,0.0865973722568478
22195.3845760837,85190.4770760837,0.0812857534301565
22195.6307682915,85190.7232682915,0.0441102540789316
22195.876965961,85190.969465961,0.0877946631817316
22196.1231690922,85191.2156690922,0.0855993657925416
22196.3693776854,85191.4618776854,0.0571142414242628
22196.6155917408,85191.7080917408,0.0781797242927647
22196.8618112585,85191.9543112585,0.00643898421938987
22197.1080362388,85192.2005362388,0.0291767214751074
22197.3542666817,85192.4467666817,0.0579187376638224
22197.6005025875,85192.6930025875,0.0666992632055876
22197.8467439564,85192.9392439564,0.0822854367669453
22198.0929907885,85193.1854907885,0.0648344587848804
22198.3392430841,85193.4317430841,0.0983593152798511
22198.5855008432,85193.6780008432,0.122838532184487
22198.8317640662,85193.9242640662,0.0929937710990782
22199.0780327531,85194.1705327531,0.155280752924054
22199.3243069042,85194.4168069042,0.182508808023739
22199.5705865197,85194.6630865197,0.123300126842624
22199.8168715996,85194.9093715996,0.136741017825202
22200.0631621442,85195.1556621442,0.125599585299973
22200.3094581538,85195.4019581538,0.11273881122447
22200.5557596284,85195.6482596284,0.0997737721049665
22200.8020665682,85195.8945665682,0.111347680164133
22201.0483789735,85196.1408789735,0.046745075332258
22201.2946968444,85196.3871968444,0.0656235952410304
22201.5410201811,85196.6335201811,0.0860018635925969
22201.7873489837,85196.8798489837,0.103056970453088
22202.0336832525,85197.1261832525,0.127311720856994
22202.2800229877,85197.3725229877,0.116430889764087
22202.5263681893,85197.6188681893,0.159174497660821
22202.7727188577,85197.8652188577,0.0874545176876923
22203.019074993,85198.111574993,0.0551531064836573
22203.2654365953,85198.3579365953,0.118932931921367
22203.5118036649,85198.6043036649,0.134896735076828
22203.7581762019,85198.8506762019,0.0688309159750113
22204.0045542065,85199.0970542065,0.0727787521027817
22204.2509376789,85199.3434376789,0.0637405198651612
22204.4973266193,85199.5898266193,0.0665199246585721
22204.7437210278,85199.8362210278,0.0958777183513474
22204.9901209047,85200.0826209047,0.108450500869822
22205.2365262501,85200.3290262501,0.07824894857311
22205.4829370642,85200.5754370642,0.0199012840358794
22205.7293533472,85200.8218533472,0.0253067700813102
22205.9757750993,85201.0682750993,0.00793916058403741
22206.2222023206,85201.3147023206,0.0171197860690012
22206.4686350114,85201.5611350114,0.0457421879822767
22206.4890794595,85201.5815794595,-0.00198600836967568
22206.7150731717,85201.8075731717,0.0813181266956103
22206.7346356032,85201.8271356032,0.0283008047548024
22206.9801971776,85202.0726971776,0.041665587845192
22207.2257641828,85202.3182641828,0.0583620725875617
22207.4713366192,85202.5638366192,0.0922790963417553
22207.7169144867,85202.8094144867,0.04101782610402
22207.9624977857,85203.0549977857,0.0528693219010671
22208.2080865164,85203.3005865164,0.0305043134904663
22208.4536806788,85203.5461806788,0.0460474696474762
22208.6992802732,85203.7917802732,0.0796522205702077
22208.9448852997,85204.0373852997,0.0270702389895067
22209.1904957585,85204.2829957585,0.0480485098956201
22209.4361116499,85204.5286116499,0.0404172569962712
22209.681732974,85204.774232974,0.0446455230051763
22209.9273597309,85205.0198597309,0.0295219635431587
22210.1729919209,85205.2654919209,0.0253121431705094
22210.4186295441,85205.5111295441,0.0608459344253409
22210.6642726007,85205.7567726007,0.0517673529403195
22210.909921091,85206.002421091,0.0219308435077795
22211.1555750149,85206.2480750149,-0.000720334911637474
22211.4012343729,85206.4937343729,0.0413990430717618
22211.646899165,85206.739399165,0.0512402947809514
22211.8925693914,85206.9850693914,0.0427678306052987
22212.1382450522,85207.2307450522,0.0778250592367622
22212.3839261478,85207.4764261478,0.0340383368437106
22212.6296126782,85207.7221126782,0.0250937082185466
22212.8753046437,85207.9678046437,0.0397028247983917
22213.1210020443,85208.2135020443,0.0530079965180992
22213.3667048804,85208.4592048804,-0.00226543172916128
22213.612413152,85208.704913152,0.0396079549527086
22213.8581268594,85208.9506268594,0.0224054106785017
22214.1038460027,85209.1963460027,0.0119291302580143
22214.3495705822,85209.4420705822,0.0755744418415121
22214.5953005979,85209.6878005979,0.0660946117329378
22214.8410360501,85209.9335360501,0.0794696224229125
22215.086776939,85210.179276939,0.0693271228827635
22215.3325232647,85210.4250232647,0.0820202902986311
22215.5782750275,85210.6707750275,0.0507682813406682
22215.8240322274,85210.9165322274,0.107463303407316
22216.0697948647,85211.1622948647,0.105750729492363
22216.3155629396,85211.4080629396,0.0620861409700643
22216.5613364522,85211.6538364522,0.0545236478738907
22216.8071154027,85211.8996154027,0.12072159409748
22217.0528997914,85212.1453997914,0.0830571442768566
22217.2986896183,85212.3911896183,0.0654634932718008
22217.5444848837,85212.6369848837,0.0489810231421265
22217.7902855877,85212.8827855877,0.0382991017024145
22218.0360917306,85213.1285917306,0.068068384170189
22218.2819033124,85213.3744033124,0.0632664233581604
22218.5277203334,85213.6202203334,0.0728702666523689
22218.7735427939,85213.8660427939,0.0255539902006518
22219.0193706938,85214.1118706938,0.0515540769669246
22219.2652040335,85214.3577040335,0.0215676274025269
22219.5110428131,85214.6035428131,0.0338507653315532
22219.7568870327,85214.8493870327,0.0360792619211785
22220.0027366927,85215.0952366927,0.0396336246222296
22220.2485917931,85215.3410917931,0.0819422789647548
22220.4944523341,85215.5869523341,0.0118281130830509
22220.7403183159,85215.8328183159,0.0159747255799443
22220.9861897387,85216.0786897387,0.0152173271656162
22221.2320666027,85216.3245666027,0.0250718869035937
22221.4779489081,85216.5704489081,0.0397431040124204
22221.7238366549,85216.8163366549,0.00660386202803904
22221.9697298435,85217.0622298435,0.0215109741869584
22222.215628474,85217.308128474,0.0289230172211107
22222.4615325465,85217.5540325465,0.000431826580346422
22222.7074420614,85217.7999420614,0.02684838501808
22222.9533570186,85218.0458570186,-0.00611597395623367
22223.1992774185,85218.2917774185,0.0187196363511244
22223.4452032611,85218.5377032611,0.0151668459368137
22223.6911345468,85218.7836345468,0.029811242214967
22223.9370712756,85219.0295712756,0.00559143380449752
22224.1830134477,85219.2755134477,0.0405178636607512
22224.4289610633,85219.5214610633,0.0156196417940592
22224.6749141227,85219.7674141227,-0.0107274519581659
22224.9208726259,85220.0133726259,-0.0133304064096091
22225.1668365732,85220.2593365732,0.0147016098650305
22225.4128059648,85220.5053059648,0.00340149310586371
22225.6587808007,85220.7512808007,-0.0116756428187088
22225.9047610813,85220.9972610813,0.00387092086202312
22226.1507468067,85221.2432468067,0.0326800533505904
22226.396737977,85221.489237977,-0.000734626723169852
22226.6427345924,85221.7352345924,0.000768273882122867
22226.8887366532,85221.9812366532,-0.00177095901388995
22227.1347441595,85222.2272441595,-0.0132364782298488
22227.3807571115,85222.4732571115,-0.000434675793308619
22227.6267755094,85222.7192755094,0.0123087790986971
22227.8727993533,85222.9652993533,0.0202761294769482
22228.1188286434,85223.2113286434,0.0227931859456356
22228.36486338,85223.45736338,0.0379679093108959
22228.6109035631,85223.7034035631,0.0203970258775532
22228.8569491931,85223.9494491931,-0.00713633618767796
22229.10300027,85224.19550027,-0.0135401484179118
22229.349056794,85224.441556794,-0.00291680834064186
22229.5951187653,85224.6876187653,-0.00251534003945383
22229.8411861841,85224.9336861841,0.0325091966274879
22230.0872590506,85225.1797590506,0.0171494659331348
22230.333337365,85225.425837365,-0.0284690523918791
22230.5794211274,85225.6719211274,0.0280757338709602
22230.825510338,85225.918010338,0.0290259527054959
22231.0716049971,85226.1641049971,0.0235244188422882
22231.3177051047,85226.4102051047,0.0065554697631036
22231.5638106611,85226.6563106611,0.0358824586070812
22231.8099216664,85226.9024216664,0.000134563276297062
22232.0560381208,85227.1485381208,0.0282343330250731
22232.3021600246,85227.3946600246,0.0372323057903092
22232.5482873778,85227.6407873778,0.0225625959240839
22232.7944201808,85227.8869201808,0.00154960773435517
22233.0405584335,85228.1330584335,0.0259143421321992
22233.2867021363,85228.3792021363,0.00819162855251317
22233.5328512893,85228.6253512893,0.120354097130186
22233.7790058927,85228.8715058927,0.111085312434522
22234.0251659467,85229.1176659467,0.0322269411471244
22234.2713314514,85229.3638314514,0.0395972254702366
22234.5175024071,85229.6100024071,0.0319116903347251
22234.7636788139,85229.8561788139,0.0561098510113986
22235.0098606719,85230.1023606719,0.0495061116721592
22235.2560479815,85230.3485479815,0.0285647112281841
22235.5022407427,85230.5947407427,0.026106135837418
22235.7484389558,85230.8409389558,0.0460400525085311
22235.9946426209,85231.0871426209,0.0538732739097747
22236.2408517382,85231.3333517382,-0.00626260301114108
22236.4870663078,85231.5795663078,-0.00406366106496074
22236.7332863301,85231.8257863301,0.00477648756620955
22236.9795118051,85232.0720118051,0.0310412033826317
22237.225742733,85232.318242733,0.0157294965682483
22237.471979114,85232.564479114,0.0231956710599122
22237.7182209483,85232.8107209483,0.0182510284985952
22237.9644682361,85233.0569682361,0.00481889952232829
22238.2107209776,85233.3032209776,0.029466865608318
22238.4569791728,85233.5494791728,0.0205119088643551
22238.7032428221,85233.7957428221,0.0176655693039472
22238.9495119256,85234.0420119256,0.0305859652608858
22239.1957864835,85234.2882864835,0.00506549125673524
22239.4420664959,85234.5345664959,0.0362873768196695
22239.6883519631,85234.7808519631,0.00398045853446945
22239.9346428851,85235.0271428851,0.00112309761117866
22240.1809392623,85235.2734392623,-0.0238659176247525
22240.4272410948,85235.5197410948,0.0130441469812887
22240.6735483827,85235.7660483827,0.0189770687373706
22240.9198611263,85236.0123611263,0.00862286760256737
22241.1661793257,85236.2586793257,0.0139788855955497
22241.4125029811,85236.5050029811,0.00201232646564126
22241.6588320927,85236.7513320927,0.0554102899027758
22241.9051666607,85236.9976666607,0.0455321789692076
22242.1515066853,85237.2440066853,0.00317544063364392
22242.3978521665,85237.4903521665,0.0352841819713138
22242.6442031047,85237.7367031047,0.0447962174346016
22242.8905595,85237.9830595,0.0335667504050499
22243.1369213525,85238.2294213525,0.0244491210852659
22243.3832886626,85238.4757886626,0.074947857887396
22243.6296614302,85238.7221614302,0.0514664911852534
22243.8760396557,85238.9685396557,0.0267354732105674
22244.1224233392,85239.2149233392,0.0459567930404067
22244.3688124808,85239.4613124808,0.0445692262438573
22244.6152070809,85239.7077070809,0.0431806507357737
22244.8616071394,85239.9541071394,0.0546814983948064
22245.1080126568,85240.2005126568,0.0791547255336202
22245.354423633,85240.446923633,0.113321204626456
22245.6008400683,85240.6933400683,0.0730358421313956
22245.8472619629,85240.9397619629,0.0856980718259372
22246.0936893169,85241.1861893169,0.0699991787522626
22246.3401221306,85241.4326221306,0.123523673674676
22246.5865604041,85241.6790604041,0.0582961583918195
22246.8330041376,85241.9255041376,0.149268065043388
22247.0794533312,85242.1719533312,0.175914287971574
22247.3259079853,85242.4184079853,0.309221957281834
22247.5723680998,85242.6648680998,0.271953571827606
22247.8188336751,85242.9113336751,0.21182509734126
22248.0653047113,85243.1578047113,0.0689010661018812
22248.3117812086,85243.4042812086,0.0697198324117392
22248.5582631672,85243.6507631672,0.042820013587098
22248.8047505872,85243.8972505872,0.0300060935325708
22249.0512434689,85244.1437434689,0.0539970206094832
22249.2977418123,85244.3902418123,0.123601936452197
22249.5442456178,85244.6367456178,0.213459605257996
22249.7907548854,85244.8832548854,0.0951298110538376
22250.0372696154,85245.1297696154,0.0759187418349503
22250.2837898079,85245.3762898079,0.0565892739589415
22250.5303154632,85245.6228154632,0.0795043995520489
22250.7768465813,85245.8693465813,0.0353911621359509
22251.0233831626,85246.1158831626,0.0686292345733996
22251.2699252071,85246.3624252071,0.0574381349933833
22251.516472715,85246.608972715,0.0619629434364371
22251.7630256866,85246.8555256866,0.0527356568885905
22252.009584122,85247.102084122,0.0422534013361575
22252.2561480214,85247.3486480214,0.0472977906464884
22252.5027173849,85247.5952173849,0.0800628522923085
22252.7492922129,85247.8417922129,0.00260270856201846
22252.9958725053,85248.0883725053,0.0354106360623655
22253.2424582625,85248.3349582625,0.0353202722949524
22253.4890494846,85248.5815494846,0.00267524527128844
22253.7356461717,85248.8281461717,0.0677067360869974
22253.9822483241,85249.0747483241,0.048818039703905
22254.228855942,85249.321355942,0.0297753964550026
22254.4754690255,85249.5679690255,0.0285691791402493
22254.7220875748,85249.8145875748,0.0480750072769422
22254.9687115901,85250.0612115901,0.0103779907047065
22255.2153410716,85250.3078410716,0.0332714690455329
22255.4619760194,85250.5544760194,0.0323436056019541
22255.7086164338,85250.8011164338,0.0164222808160428
22255.9552623148,85251.0477623148,0.0264395551231844
22256.2019136628,85251.2944136628,0.0444905478506374
22256.4485704779,85251.5410704779,0.00663260389788582
22256.6952327602,85251.7877327602,0.0477737916893354
22256.94190051,85252.03440051,-0.00632347206123719
22257.1885737274,85252.2810737274,0.0359638420137158
22257.4352524126,85252.5277524126,0.0436004628572535
22257.6819365658,85252.7744365658,0.00374267939980925
22257.9286261871,85253.0211261871,0.000139969466335688
22258.1753212768,85253.2678212768,0.0192185399193231
22258.4220218351,85253.5145218351,0.029067061713078
22258.6687278621,85253.7612278621,0.010790685033908
22258.915439358,85254.007939358,0.0128629294794452
22259.1621563229,85254.2546563229,0.0215988350063636
22259.4088787571,85254.5013787571,0.025290705004326
22259.6556066608,85254.7481066608,0.0464260610782456
22259.9023400341,85254.9948400341,0.0150954839198942
22260.1490788772,85255.2415788772,0.0197374824741658
22260.3958231903,85255.4883231903,0.0151780617046042
22260.6425729735,85255.7350729735,0.044884961635071
22260.8893282272,85255.9818282272,0.0137487869127739
22261.1360889513,85256.2285889513,0.00214583038460427
22261.3828551462,85256.4753551462,0.0260068765110176
22261.629626812,85256.722126812,0.0174976053739884
22261.8764039488,85256.9689039488,0.0141235978738502
22262.1231865569,85257.2156865569,0.0133542405423092
22262.3699746365,85257.4624746365,0.0127605043591725
22262.6167681877,85257.7092681877,0.0437986195436097
22262.8635672107,85257.9560672107,0.0024695435889096
22263.1103717057,85258.2028717057,-0.0103763852784054
22263.3571816729,85258.4496816729,0.0260929734618734
22263.6039971124,85258.6964971124,0.000211939074787668
22263.8508180245,85258.9433180245,0.00798636485093749
22264.0976444093,85259.1901444093,0.00374738031794712
22264.3444762669,85259.4369762669,-0.00633076818268241
22264.5913135977,85259.6838135977,0.0364436908820764
22264.8381564018,85259.9306564018,0.00824751428215383
22265.0850046793,85260.1775046793,-0.000637414535284303
22265.3318584304,85260.4243584304,0.0438583896566029
22265.5787176553,85260.6712176553,0.0632280435932082
22265.8255823542,85260.9180823542,0.0110624831720793
22266.0724525273,85261.1649525273,0.00659772769027308
22266.3193281748,85261.4118281748,0.0351317941794961
22266.5662092968,85261.6587092968,0.0269457876585657
22266.8130958935,85261.9055958935,0.0402760075602102
22267.0599879651,85262.1524879651,0.0262580414728515
22267.3068855119,85262.3993855119,0.00785588248916947
22267.5537885339,85262.6462885339,0.0500714829916604
22267.8006970313,85262.8931970313,0.0446851083609097
22268.0476110044,85263.1401110044,0.0348094923478889
22268.2945304532,85263.3870304532,0.0317265231109969
22268.5414553781,85263.6339553781,0.0174196674867231
22268.7883857792,85263.8808857792,0.0573420948251365
22269.0353216566,85264.1278216566,0.0277029056168785
22269.2822630106,85264.3747630106,0.0511137296868855
22269.5292098413,85264.6217098413,0.0405731951011546
22269.7761621489,85264.8686621489,0.0401623314558188
22270.0231199336,85265.1156199336,0.128610803085986
22270.2700831956,85265.3625831956,0.176117036410232
22270.517051935,85265.609551935,0.191457166909751
22270.7640261521,85265.8565261521,0.184495332940758
22271.0110058469,85266.1035058469,0.237848245728854
22271.2579910198,85266.3504910198,0.32338991527345
22271.5049816709,85266.5974816709,0.319628032342101
22271.7519778003,85266.8444778003,0.391774741846801
22271.9989794083,85267.0914794083,0.294855797866361
22272.245986495,85267.338486495,0.21470418019814
22272.4929990607,85267.5854990607,0.21027873102047
22272.7400171054,85267.8325171054,0.0921944450353046
22272.9870406294,85268.0795406294,0.0757914633779837
22273.2340696329,85268.3265696329,0.0802788769624382
22273.481104116,85268.573604116,0.101372193095129
22273.7281440789,85268.8206440789,0.0776895868192584
22273.9751895218,85269.0676895218,0.0715737388514423
22274.222240445,85269.314740445,0.0644449797778479
22274.4692968485,85269.5617968485,0.0568779278647563
22274.7163587325,85269.8088587325,0.0930980738346131
22274.9634260973,85270.0559260973,0.0741874186912407
22275.210498943,85270.302998943,0.0408050959002171
22275.4575772698,85270.5500772698,0.0531929842643999
22275.7046610779,85270.7971610779,0.0539023364908688
22275.9517503675,85271.0442503675,0.0716132885262496
22276.1988451387,85271.2913451387,0.0273365109907947
22276.4459453918,85271.5384453918,0.0263733694798354
22276.6930511268,85271.7855511268,0.0496259862346364
22276.9401623441,85272.0326623441,0.0387279259649824
22277.1872790437,85272.2797790437,0.0387816256648542
22277.4344012259,85272.5269012259,0.0488971257620718
22277.6815288908,85272.7740288908,-0.000506935934985021
22277.9286620387,85273.0211620387,0.0374940845708021
22278.1758006697,85273.2683006697,0.0658891567471222
22278.4229447839,85273.5154447839,0.0344099667102399
22278.6700943816,85273.7625943816,0.0215477912105179
22278.917249463,85274.009749463,-0.0083109443570799
22279.1644100283,85274.2569100283,0.016520575531332
22279.4115760775,85274.5040760775,0.090087523182607
22279.658747611,85274.751247611,0.0944173069496249
22279.9059246288,85274.9984246288,0.0593015747874781
22280.1531071312,85275.2456071312,0.00232805024987066
22280.4002951184,85275.4927951184,0.045818252898806
22280.6474885905,85275.7399885905,0.0305474866136379
22280.8946875477,85275.9871875477,0.00794092423704995
22281.1418919902,85276.2343919902,0.0290816334725007
22281.3891019182,85276.4816019182,-0.0267981553769415
22281.6363173318,85276.7288173318,0.0225063305568371
22281.8835382313,85276.9760382313,0.00832063851800854
22282.1307646168,85277.2232646168,0.0428274691321405
22282.3779964886,85277.4704964886,0.00997217632268583
22282.6252338467,85277.7177338467,0.0188938760173901
22282.8724766914,85277.9649766914,0.035355788073078
22283.1197250229,85278.2122250229,0.0223500810413634
22283.3669788413,85278.4594788413,0.0448309703860542
22283.6142381468,85278.7067381468,0.037236382067295
22283.8615029397,85278.9540029397,0.0329680928198132
22284.10877322,85279.20127322,-0.00502084701184499
22284.356048988,85279.448548988,0.028526037028589
22284.6033302439,85279.6958302439,0.0307038646986193
22284.8506169878,85279.9431169878,0.0420589341226066
22285.0979092199,85280.1904092199,0.0433640583620695
22285.3452069404,85280.4377069404,0.065499511799383
22285.5925101495,85280.6850101495,0.0274913036478224
22285.8398188474,85280.9323188474,0.0522510656614768
22286.0871330342,85281.1796330342,0.0268553980009268
22286.3344527102,85281.4269527102,0.0124771791644897
22286.5817778755,85281.6742778755,0.00916905045604027
22286.8291085302,85281.9216085302,0.0358096359264598
22287.0764446747,85282.1689446747,0.0203829819795494
22287.323786309,85282.416286309,-0.00295013471942616
22287.5711334334,85282.6636334334,0.0133926982477805
22287.818486048,85282.910986048,0.0247312566094629
22288.065844153,85283.158344153,0.041841913639822
22288.3132077487,85283.4057077487,0.0234989966211023
22288.5605768351,85283.6530768351,0.0237691733106538
22288.8079514124,85283.9004514124,0.0301050073755506
22289.0553314809,85284.1478314809,0.0451795138912748
22289.3027170408,85284.3952170408,0.0685242347420692
22289.5501080921,85284.6426080921,0.0734467705226568
22289.7975046351,85284.8900046351,0.0244942414498421
22290.0449066701,85285.1374066701,0.0520526109067979
22290.292314197,85285.384814197,0.184128234784554
22290.5397272163,85285.6322272163,0.497472379888106
22290.7871457279,85285.8796457279,0.294731883932146
22291.0345697321,85286.1270697321,0.112371352498659
22291.2819992292,85286.3744992292,0.333303877244717
22291.5294342192,85286.6219342192,0.37217768199242
22291.7768747024,85286.8693747024,0.179726402361042
22292.0243206789,85287.1168206789,0.0653232081764175
22292.2717721489,85287.3642721489,0.0507949611952326
22292.5192291127,85287.6117291127,0.148436876311148
22292.7666915703,85287.8591915703,0.223362793739753
22293.014159522,85288.106659522,0.0847352752892796
22293.261632968,85288.354132968,0.0508964528579542
22293.5091119083,85288.6016119083,0.051071287930566
22293.7565963434,85288.8490963434,0.0379865255612636
22294.0040862732,85289.0965862732,0.056989744604191
22294.251581698,85289.344081698,0.0646084308728685
22294.499082618,85289.591582618,0.0179932436932108
22294.7465890333,85289.8390890333,0.0638128352821225
22294.9941009441,85290.0866009441,0.073244011778747
22295.2416183507,85290.3341183507,0.062266470907017
22295.4891412532,85290.5816412532,0.0573876877075412
22295.7366696518,85290.8291696518,0.0460534903499338
22295.9842035466,85291.0767035466,0.0914409452011247
22296.2317429379,85291.3242429379,0.134809942171309
22296.4792878258,85291.5717878258,0.152569640544647
22296.7268382105,85291.8193382105,0.105861266410393
22296.9743940923,85292.0668940923,0.154944168230368
22297.2219554712,85292.3144554712,0.104013686034324
22297.4695223475,85292.5620223475,0.175766179390946
22297.7170947213,85292.8095947213,0.156237505915947
22297.9646725929,85293.0571725929,0.152889509291826
22298.2122559623,85293.3047559623,0.311214240495493
22298.4598448299,85293.5523448299,0.353993112023407
22298.7074391958,85293.7999391958,0.357157453384553
22298.9550390601,85294.0475390601,0.26220232629735
22299.2026444231,85294.2951444231,0.257163532407177
22299.4502552849,85294.5427552849,0.331258976620251
22299.6978716457,85294.7903716457,0.346329949612107
22299.9454935057,85295.0379935057,0.513277736478901
22300.1931208651,85295.2856208651,0.534364975478757
22300.4407537241,85295.5332537241,0.695072266450211
22300.6883920828,85295.7808920828,0.587026987788746
22300.9360359415,85296.0285359415,0.69383058950869
22301.1836853002,85296.2761853002,0.672574277595089
22301.4313401593,85296.5238401593,0.524194374457606
22301.6790005188,85296.7715005188,0.333774984423889
22301.926666379,85297.019166379,0.279812521432831
22302.17433774,85297.26683774,0.233965756328181
22302.4220146021,85297.5145146021,0.318750071624077
22302.6696969654,85297.7621969654,0.190301353987206
22302.9173848301,85298.0098848301,0.165046022748367
22303.1650781963,85298.2575781963,0.136221222739445
22303.4127770644,85298.5052770644,0.130958016229336
22303.6604814343,85298.7529814343,0.108834086448201
22303.9081913064,85299.0006913064,0.0939740147548177
22304.1559066809,85299.2484066809,0.0913521636016427
22304.4036275578,85299.4961275578,0.0830746535342023
22304.6513539374,85299.7438539374,0.135551389400547
22304.8990858198,85299.9915858198,0.139371570904311
22305.1468232053,85300.2393232053,0.143999347911049
22305.394566094,85300.487066094,0.148402538985348
22305.6423144862,85300.7348144862,0.138218890964975
22305.8900683819,85300.9825683819,0.231447676371721
22306.1378277814,85301.2303277814,0.265619223914401
22306.3855926849,85301.4780926849,0.218157910334678
22306.6333630926,85301.7258630926,0.176709353900561
22306.8811390045,85301.9736390045,0.0765364625675054
22307.128920421,85302.221420421,0.0922935454194238
22307.3767073422,85302.4692073422,0.127444024047794
22307.6244997682,85302.7169997682,0.134553110780251
22307.8722976993,85302.9647976993,0.0870957302507691
22308.1201011357,85303.2126011357,0.186571303100523
22308.3679100775,85303.4604100775,0.203472801031701
22308.6157245249,85303.7082245249,0.368503970325391
22308.8635444781,85303.9560444781,0.502281631201348
22309.1113699373,85304.2038699373,0.712776321294832
22309.3592009027,85304.4517009027,1
22309.6070373744,85304.6995373744,0.711326462971167
22309.8548793526,85304.9473793526,0.591072157420749
22310.1027268376,85305.1952268376,0.429878004138177
22310.3505798294,85305.4430798294,0.205306368068653
22310.5984383283,85305.6909383283,0.193765708453191
22310.8463023345,85305.9388023345,0.154587897451355
22311.0941718482,85306.1866718482,0.147813044943628
22311.3420468695,85306.4345468695,0.0755964758587329
22311.5899273986,85306.6824273986,0.0962854396883351
22311.8378134357,85306.9303134357,0.0443449828200749
22312.0857049809,85307.1782049809,0.0492654626389454
22312.3336020346,85307.4261020346,0.0258517694626571
22312.5815045968,85307.6740045968,0.0568282856990765
22312.8294126677,85307.9219126677,0.0649167082044768
22313.0773262476,85308.1698262476,0.0681856661662653
22313.3252453365,85308.4177453365,0.0725493477629261
22313.5731699348,85308.6656699348,0.0381276449337601
22313.8211000425,85308.9136000425,0.0779371098534323
22314.0690356598,85309.1615356598,0.0398494782720674
22314.316976787,85309.409476787,0.00562351519710219
22314.5649234243,85309.6574234243,0.0320020769719735
22314.8128755717,85309.9053755717,0.00692017078760104
22315.0608332295,85310.1533332295,0.0507379838949413
22315.3087963979,85310.4012963979,0.0355018187704006
22315.556765077,85310.649265077,0.0171932636861485
22315.8047392671,85310.8972392671,0.0231204725670273
22316.0527189683,85311.1452189683,0.0371317971573752
22316.3007041808,85311.3932041808,0.0291498620947293
22316.5486949048,85311.6411949048,0.00722300008402173
22316.7966911404,85311.8891911404,0.0783601411613219
22317.044692888,85312.137192888,0.1327199747679
22317.2927001475,85312.3852001475,0.0169880020611172
22317.5407129193,85312.6332129193,0.0220737010698246
22317.7887312035,85312.8812312035,0.0182283531530246
22318.0367550003,85313.1292550003,0.0172936044444365
22318.2847843099,85313.3772843099,0.0323213746125499
22318.5328191324,85313.6253191324,0.0176688940416601
22318.7808594681,85313.8733594681,-0.0106154748912534
22319.0289053171,85314.1214053171,0.0369984003471724
22319.2769566796,85314.3694566796,0.0418009015139925
22319.5250135558,85314.6175135558,-0.00399280769685595
22319.7730759459,85314.8655759459,0.0264235362746488
22320.02114385,85315.11364385,0.029803503952643
22320.2692172684,85315.3617172684,0.042375459434
22320.5172962013,85315.6097962013,0.0292842288165509
22320.7653806487,85315.8578806487,0.0259710664983054
22321.0134706109,85316.1059706109,0.0499894756319582
22321.2615660882,85316.3540660882,0.0664940554150085
22321.5096670806,85316.6021670806,0.19725822502907
22321.7577735883,85316.8502735883,0.0533386157994463
22322.0058856116,85317.0983856116,0.0516606207190194
22322.2540031505,85317.3465031505,0.0196181954602378
22322.5021262054,85317.5946262054,0.0479801144708074
22322.7502547764,85317.8427547764,0.0370925282132706
22322.9983888637,85318.0908888637,0.039068413894724
22323.2465284674,85318.3390284674,0.0266065715734668
22323.4946735877,85318.5871735877,0.0106171640309202
22323.7428242249,85318.8353242249,0.0272380180515986
22323.990980379,85319.083480379,0.0361263619459185
22324.2391420504,85319.3316420504,0.0022792699025427
22324.4873092391,85319.5798092391,0.0199658121442743
22324.7354819454,85319.8279819454,0.0138124748071438
22324.9836601694,85320.0761601694,0.0460297733364328
22325.2318439114,85320.3243439114,0.0710713201943429
22325.4800331715,85320.5725331715,0.0734815642485196
22325.7282279498,85320.8207279498,0.029177968310005
22325.9764282466,85321.0689282466,0.155939515443146
22326.2246340621,85321.3171340621,0.22141598971451
22326.4728453965,85321.5653453965,0.118657617349437
22326.7210622499,85321.8135622499,0.0879923001519549
22326.9692846224,85322.0617846224,0.104754598187972
22327.2175125144,85322.3100125144,0.047857785911673
22327.465745926,85322.558245926,0.0338599451966992
22327.7139848573,85322.8064848573,0.0317030290513323
22327.9622293086,85323.0547293086,0.0241352104668077
22328.21047928,85323.30297928,0.0178502505485684
22328.4587347718,85323.5512347718,0.0131334249386511
22328.706995784,85323.799495784,0.0533754566511108
22328.9552623169,85324.0477623169,0.0112482757664489
22329.2035343707,85324.2960343707,0.0123485207522341
22329.4518119456,85324.5443119456,0.03650179960657
22329.7000950417,85324.7925950417,0.0431326314920894
22329.9483836592,85325.0408836592,0.111712959648011
22330.1966777983,85325.2891777983,0.0822752328397582
22330.4449774592,85325.5374774592,0.137767703704255
22330.6932826421,85325.7857826421,0.126191424179367
22330.9415933472,85326.0340933472,0.108703696961073
22331.1899095746,85326.2824095746,0.125701610171594
22331.4382313245,85326.5307313245,0.0947539562018221
22331.6865585972,85326.7790585972,0.0718750311060375
22331.9348913927,85327.0273913927,0.0961395805825575
22332.1832297113,85327.2757297113,0.0396555618147373
22332.4315735532,85327.5240735532,0.0386605211501013
22332.6799229185,85327.7724229185,0.0171163869177501
22332.9282778075,85328.0207778075,0.0850241344555657
22333.1766382203,85328.2691382203,0.0159932571603243
22333.4250041571,85328.5175041571,0.00429765162376198
22333.6733756181,85328.7658756181,0.0414481007644024
22333.9217526034,85329.0142526034,0.0165982319329202
22334.1701351133,85329.2626351133,0.00844806368760336
22334.4185231479,85329.5110231479,0.0199438891912981
22334.6669167075,85329.7594167075,0.0348219856487212
22334.9153157922,85330.0078157922,0.0373102447825688
22335.1637204022,85330.2562204022,0.0768898299632197
22335.4121305376,85330.5046305376,0.0530353855918867
22335.6605461987,85330.7530461987,0.0536055545705828
22335.9089673857,85331.0014673857,0.0696260867322032
22336.1573940987,85331.2498940987,0.0650135568844788
22336.4058263379,85331.4983263379,0.124832764424078
22336.6542641035,85331.7467641035,0.165411963952808
22336.9027073957,85331.9952073957,0.261026333910232
22337.1511562146,85332.2436562146,0.330850597804169
22337.3996105605,85332.4921105605,0.353159060725792
22337.6480704336,85332.7405704336,0.414901594755197
22337.8965358339,85332.9890358339,0.2818114797105
22338.1450067618,85333.2375067618,0.286352107655334
22338.3934832174,85333.4859832174,0.181531937010454
22338.6419652008,85333.7344652008,0.1189030278823
22338.8904527123,85333.9829527123,0.134847487523279
22339.1389457521,85334.2314457521,0.216807439711326
22339.3874443202,85334.4799443202,0.158442463246445
22339.635948417,85334.728448417,0.118142392478116
22339.8844580426,85334.9769580426,0.0908218382225203
22340.1329731971,85335.2254731971,0.0893000170457749
22340.3814938809,85335.4739938809,0.0671769305588943
22340.630020094,85335.722520094,0.0573333199922067
22340.8785518366,85335.9710518366,0.0569966395578263
22341.1270891089,85336.2195891089,0.110519526862749
22341.3756319111,85336.4681319111,0.0628866439863026
22341.6241802435,85336.7166802435,0.0270715178768618
22341.8727341061,85336.9652341061,0.0387300721405038
22342.1212934991,85337.2137934991,0.0653626908035149
22342.3698584228,85337.4623584228,0.0711938151357888
22342.6184288774,85337.7109288774,0.053285379649767
22342.8670048629,85337.9595048629,0.0977014472817693
22343.1155863796,85338.2080863796,0.0812992168781635
22343.3641734278,85338.4566734278,0.0685321388580407
22343.6127660074,85338.7052660074,0.0460283920543249
22343.8613641189,85338.9538641189,0.0482076854088919
22344.1099677623,85339.2024677623,0.0139457415558424
22344.3585769377,85339.4510769377,0.041529164019875
22344.6071916455,85339.6996916455,0.0171717763215672
22344.8558118858,85339.9483118858,0.0536624795452595
22345.1044376588,85340.1969376588,0.121765442573297
22345.3530689646,85340.4455689646,0.106165203512788
22345.6017058035,85340.6942058035,0.0757769286520141
22345.8503481755,85340.9428481755,0.123758967815962
22346.098996081,85341.191496081,0.0906710425738853
22346.3476495201,85341.4401495201,0.160991493714192
22346.596308493,85341.688808493,0.127204355765744
22346.8449729999,85341.9374729999,0.2439320889535
22347.0936430409,85342.1861430409,0.158785585478533
22347.3423186162,85342.4348186162,0.203672828044912
22347.5909997261,85342.6834997261,0.0842931316422209
22347.8396863706,85342.9321863706,0.112031261308887
22348.0883785501,85343.1808785501,0.10116034182456
22348.3370762646,85343.4295762646,0.0219181766077318
22348.5857795144,85343.6782795144,0.022958094680431
22348.8344882996,85343.9269882996,0.0369814775316913
22349.0832026205,85344.1757026205,0.0166237616985139
22349.3319224772,85344.4244224772,0.0254027084144338
22349.5806478698,85344.6731478698,0.0552074519093393
22349.8293787987,85344.9218787987,0.0563610190358365
22350.0781152639,85345.1706152639,0.0700738858536384
22350.3268572657,85345.4193572657,0.0324676132397023
22350.5756048042,85345.6681048042,0.0579864361626345
22350.8243578797,85345.9168578797,0.0599616558246076
22351.0731164922,85346.1656164922,0.0755227225244971
22351.3218806421,85346.4143806421,0.0535972051130231
22351.5706503294,85346.6631503294,0.08811720605825
22351.8194255544,85346.9119255544,0.0944715047371224
22352.0682063172,85347.1607063172,0.133168033573423
22352.3169926181,85347.4094926181,0.0874924261741395
22352.5657844572,85347.6582844572,0.136516567413758
22352.8145818347,85347.9070818347,0.0747465476127058
22353.0633847508,85348.1558847508,0.0646842767848463
22353.3121932056,85348.4046932056,0.0784923031523818
22353.5610071994,85348.6535071994,0.123368832629823
22353.8098267324,85348.9023267324,0.0957699050806377
22354.0586518047,85349.1511518047,0.136259660837941
22354.3074824165,85349.3999824165,0.238784763807255
22354.5563185679,85349.6488185679,0.389325941263433
22354.8051602593,85349.8976602593,0.284737802076283
22355.0540074908,85350.1465074908,0.195869167756191
22355.3028602624,85350.3953602624,0.116138744647023
22355.5517185746,85350.6442185746,0.0521450626942133
22355.8005824273,85350.8930824273,0.0725438630399549
22356.0494518209,85351.1419518209,0.0784887487844309
22356.2983267554,85351.3908267554,0.0760159056442745
22356.5472072312,85351.6397072312,0.0568477179576342
22356.7960932483,85351.8885932483,0.0698784280785405
22357.0449848069,85352.1374848069,0.0666933466038088
22357.2938819073,85352.3863819073,0.0788756638515404
22357.5427845496,85352.6352845496,0.0176630912755397
22357.791692734,85352.884192734,0.0397395367038711
22358.0406064607,85353.1331064607,0.0473202337951473
22358.2895257298,85353.3820257298,0.0584270374546357
22358.5384505416,85353.6309505416,0.041194241122174
22358.7873808963,85353.8798808963,0.0373982362251763
22359.036316794,85354.128816794,0.0315709186304944
22359.2852582349,85354.3777582349,-0.0212398556479716
22359.5342052192,85354.6267052192,0.0390728685382106
22359.7831577471,85354.8756577471,-0.00582576753337929
22360.0321158187,85355.1246158187,0.0160775120569104
22360.2810794343,85355.3735794343,0.0363352468517978
22360.5300485941,85355.6225485941,0.0183145424753295
22360.7790232982,85355.8715232982,0.0401553166023022
22361.0280035468,85356.1205035468,0.092469572966126
22361.27698934,85356.36948934,0.0473131714603573
22361.5259806782,85356.6184806782,0.0414482652792603
22361.7749775614,85356.8674775614,0.0705265155908358
22362.0239799899,85357.1164799899,0.0407581364689215
22362.2729879638,85357.3654879638,0.0507544691558851
22362.5220014834,85357.6145014834,0.0483462443043
22362.7710205487,85357.8635205487,0.0338157929540189
22363.02004516,85358.11254516,0.0566720399756197
22363.2690753176,85358.3615753176,0.0346282963959207
22363.5181110214,85358.6106110214,0.0113882321195817
22363.7671522719,85358.8596522719,0.0270407571045398
22364.016199069,85359.108699069,0.077027283244453
22364.2652514131,85359.3577514131,0.0297701936637568
22364.5143093043,85359.6068093043,0.0519717339526054
22364.7633727427,85359.8558727427,0.0724603453880047
22365.0124417287,85360.1049417287,0.10635498240713
22365.2615162623,85360.3540162623,0.0648975673990552
22365.5105963437,85360.6030963437,0.0596462574436857
22365.7596819732,85360.8521819732,0.0875851668083143
22366.0087731509,85361.1012731509,0.0819837011639692
22366.257869877,85361.350369877,0.0747510949156511
22366.5069721517,85361.5994721517,0.134697838421555
22366.7560799751,85361.8485799751,0.177818315844334
22367.0051933475,85362.0976933475,0.136905757121297
22367.2543122691,85362.3468122691,0.343697923553791
22367.50343674,85362.59593674,0.257883500549741
22367.7525667604,85362.8450667604,0.230339205141424
22368.0017023305,85363.0942023305,0.213172661699403
22368.2508434505,85363.3433434505,0.192440262353364
22368.4999901205,85363.5924901205,0.209485503200849
22368.7491423408,85363.8416423408,0.108259575559467
22368.9983001116,85364.0908001116,0.126945803963117
22369.247463433,85364.339963433,0.0888723143674373
22369.4966323051,85364.5891323051,0.104795546991995
22369.7458067283,85364.8383067283,0.0332289299979234
22369.9949867027,85365.0874867027,0.0399628276006486
22370.2441722284,85365.3366722284,0.0217788234996605
22370.4933633057,85365.5858633057,0.0641575449344618
22370.7425599348,85365.8350599348,0.0382799481794867
22370.9917621157,85366.0842621157,0.0618854412882201
22371.2409698488,85366.3334698488,0.0210276659050646
22371.4901831341,85366.5826831341,0.0705183215289129
22371.739401972,85366.831901972,0.0542414167588013
22371.9886263625,85367.0811263625,0.0202544625689643
22372.2378563059,85367.3303563059,0.0398538691275819
22372.4870918023,85367.5795918023,0.0253036990597397
22372.7363328519,85367.8288328519,-0.00847246442164214
22372.9855794549,85368.0780794549,0.0336884159669228
22373.2348316115,85368.3273316115,-0.0119002170182514
22373.484089322,85368.576589322,0.0487958406697853
22373.7333525863,85368.8258525863,0.0247192291173472
22373.9826214049,85369.0751214049,0.0418970404290417
22374.2318957777,85369.3243957777,0.0523933620460234
22374.4811757051,85369.5736757051,0.0407187179711727
22374.7304611872,85369.8229611872,0.0527622796618687
22374.9797522242,85370.0722522242,0.053550540389454
22375.2290488163,85370.3215488163,0.0897774684296365
22375.4783509636,85370.5708509636,0.0483909754476231
22375.7276586664,85370.8201586664,0.0327540606159413
22375.9769719249,85371.0694719249,0.0339468559632171
22376.2262907391,85371.3187907391,0.00354214113426422
22376.4756151094,85371.5681151094,-0.00965614004411781
22376.7249450358,85371.8174450358,0.0440277556519047
22376.9742805187,85372.0667805187,0.0319166946056218
22377.2236215581,85372.3161215581,0.0408781933597493
22377.4729681542,85372.5654681542,0.057579665523225
22377.7223203073,85372.8148203073,0.0313923122131462
22377.9716780176,85373.0641780176,0.077753190184492
22378.2210412851,85373.3135412851,0.0799344961075791
22378.4704101101,85373.5629101101,0.0329794436368643
22378.7197844928,85373.8122844928,-0.00263318623934999
22378.9691644334,85374.0616644334,0.0565699864452206
22379.218549932,85374.311049932,0.0504498473938383
22379.4679409889,85374.5604409889,0.122489548996916
22379.7173376041,85374.8098376041,0.07172882312172
22379.966739778,85375.059239778,0.0731159336000082
22380.2161475107,85375.3086475107,0.0598503183362153
22380.4655608024,85375.5580608024,0.0852667996420022
22380.7149796532,85375.8074796532,0.106419545285804
22380.9644040634,85376.0569040634,0.156669218139291
22381.2138340331,85376.3063340331,0.141913348761298
22381.4632695626,85376.5557695626,0.201832512998238
22381.712710652,85376.805210652,0.644314378171135
22381.9621573014,85377.0546573014,0.428000813450571
22382.2116095112,85377.3041095112,0.176052497353609
22382.4610672814,85377.5535672814,0.0919439814467562
22382.7105306123,85377.8030306123,0.132341673842245
22382.959999504,85378.052499504,0.230689083290026
22383.2094739567,85378.3019739567,0.182436931127444
22383.4589539706,85378.5514539706,0.198679874450274
22383.708439546,85378.800939546,0.259677101551647
22383.9579306829,85379.0504306829,0.247552456648874
22384.2074273816,85379.2999273816,0.302808129314489
22384.4569296423,85379.5494296423,0.272406654356626
22384.7064374651,85379.7989374651,0.299912572902636
22384.9559508502,85380.0484508502,0.285664450373668
22385.2054697978,85380.2979697978,0.251743505056676
22385.4549943082,85380.5474943082,0.26971671675716
22385.7045243814,85380.7970243814,0.292741279903283
22385.9540600177,85381.0465600177,0.252406135601432
22386.2036012173,85381.2961012173,0.287445250110339
22386.4531479803,85381.5456479803,0.263285114584384
22386.7027003069,85381.7952003069,0.273607229847421
22386.9522581974,85382.0447581974,0.219626793238666
22387.2018216518,85382.2943216518,0.197856992491705
22387.4513906704,85382.5438906704,0.104219170388099
22387.7009652535,85382.7934652535,0.0718467009803026
22387.950545401,85383.043045401,0.0506035555283426
22388.2001311134,85383.2926311134,0.0709128858053664
22388.4497223906,85383.5422223906,0.0628396258161757
22388.699319233,85383.791819233,0.131314310875802
22388.9489216407,85384.0414216407,0.0391245510513305
22389.1985296138,85384.2910296138,0.0241525557843773
22389.4481431527,85384.5406431527,0.0659699473168244
22389.6977622574,85384.7902622574,0.0658379685838544
22389.9473869282,85385.0398869282,0.0579093607033964
22390.1970171652,85385.2895171652,0.0411306358805314
22390.4466529686,85385.5391529686,0.0360121231992768
22390.6962943386,85385.7887943386,-0.00496695575408796
22390.9459412754,85386.0384412754,0.0272219375618042
22391.1955937792,85386.2880937792,0.0572073629347606
22391.4452518502,85386.5377518502,0.0286564555499351
22391.6949154885,85386.7874154885,0.0145645078488897
22391.9445846944,85387.0370846944,0.0469489290488102
22392.194259468,85387.286759468,0.00761819217192804
22392.4439398095,85387.5364398095,-0.00257492449292496
22392.6936257191,85387.7861257191,0.0414875129034487
22392.943317197,85388.035817197,0.0268423684757451
22393.1930142433,85388.2855142433,-0.00168863175764036
22393.4427168583,85388.5352168583,0.0772574483394061
22393.6924250422,85388.7849250422,-0.0230411680943142
22393.9421387951,85389.0346387951,0.0308353692755602
22394.1918581172,85389.2843581172,0.012117154130733
22394.4415830087,85389.5340830087,0.0728758982675084
22394.6913134698,85389.7838134698,0.04212076026753
22394.9410495006,85390.0335495006,0.0464646596344028
22395.1907911014,85390.2832911014,0.00115152709604422
22395.4405382724,85390.5330382724,-0.000551288778714891
22395.6902910137,85390.7827910137,0.0540310214266578
22395.9400493256,85391.0325493256,0.010646459583144
22396.1898132081,85391.2823132081,0.0577103862785149
22396.4395826615,85391.5320826615,0.0632544359879383
22396.689357686,85391.781857686,0.0831159065301907
22396.9391382818,85392.0316382818,0.018606810614472
22397.188924449,85392.281424449,0.0732923145568634
22397.4387161879,85392.5312161879,0.0719530059077833
22397.6885134986,85392.7810134986,0.0253410552277678
22397.9383163813,85393.0308163813,0.0282533580518004
22398.1881248362,85393.2806248362,0.0697942443687445
22398.4379388635,85393.5304388635,0.0529708395317211
22398.6877584633,85393.7802584633,0.0182848095700245
22398.9375836359,85394.0300836359,0.0402176699736204
22399.1874143815,85394.2799143815,0.0403105743752849
22399.4372507002,85394.5297507002,0.0644013786330625
22399.6870925922,85394.7795925922,0.0483516856737016
22399.9369400577,85395.0294400577,0.00316556380710648
22400.1867930969,85395.2792930969,0.026577843366879
22400.4366517099,85395.5291517099,-5.11651580079414e-05
22400.6865158971,85395.7790158971,0.0403095448466948
22400.9363856584,85396.0288856584,0.0400445997912296
22401.1862609943,85396.2787609943,0.0037982655752661
22401.4361419047,85396.5286419047,0.0207585293068893
22401.68602839,85396.77852839,0.0555007941543963
22401.9359204502,85397.0284204502,0.0192065805178743
22402.1858180856,85397.2783180856,0.0684032193729238
22402.4357212964,85397.5282212964,0.063367900995561
22402.6856300828,85397.7781300828,0.103470888558333
22402.9355444449,85398.0280444449,0.0874476318170489
22403.1854643829,85398.2779643829,0.0897162614841353
22403.435389897,85398.527889897,0.167810278063406
22403.6853209875,85398.7778209875,0.2183688543352
22403.9352576544,85399.0277576544,0.230499547840857
22404.185199898,85399.277699898,0.128789587503586
22404.4351477184,85399.5276477184,0.138403160402381
22404.6851011159,85399.7776011159,0.0407481887041308
22404.9350600907,85400.0275600907,0.0587374104934883
22405.1850246429,85400.2775246429,0.0968715250766963
22405.4349947726,85400.5274947726,0.0503971577834775
22405.6849704802,85400.7774704802,0.029099234399971
22405.9349517658,85401.0274517658,0.0671173247968116
22406.1849386295,85401.2774386295,0.0336219775162156
22406.4349310715,85401.5274310715,0.047311935240632
22406.6849290922,85401.7774290922,0.0504134259506494
22406.9349326915,85402.0274326915,0.0236296134197192
22407.1849418698,85402.2774418698,0.0351414576288709
22407.4349566271,85402.5274566271,0.0295370161750246
22407.6849769638,85402.7774769638,0.0665854491646571
22407.9350028799,85403.0275028799,0.0550831311850604
22408.1850343757,85403.2775343757,0.0928786038167837
22408.4350714513,85403.5275714513,0.0996059013936857
22408.685114107,85403.777614107,0.126822546609791
22408.9351623429,85404.0276623429,0.0448177475005146
22409.1852161592,85404.2777161592,0.0642725574107456
22409.4352755561,85404.5277755561,0.107774750866964
22409.6853405338,85404.7778405338,0.120099072622468
22409.9354110924,85405.0279110924,0.102525971428618
22410.1854872322,85405.2779872322,0.128757790573305
22410.4355689534,85405.5280689534,0.0594001021496418
22410.6856562561,85405.7781562561,0.0310455235978498
22410.9357491405,85406.0282491405,0.0906177977265578
22411.1858476068,85406.2783476068,0.157140890286128
22411.4359516552,85406.5284516552,0.0483944563125049
22411.6860612858,85406.7785612858,0.134488933718713
22411.936176499,85407.028676499,0.221805933807206
22412.1862972948,85407.2787972948,0.261948764117196
22412.4364236734,85407.5289236734,0.210234618347746
22412.6865556351,85407.7790556351,0.219664014440036
22412.9366931799,85408.0291931799,0.395165056236821
22413.1868363082,85408.2793363082,0.274925118610713
22413.43698502,85408.52948502,0.263971168847204
22413.6871393157,85408.7796393157,0.160664146014392
22413.9372991953,85409.0297991953,0.196284776006307
22414.187464659,85409.279964659,0.146299342759733
22414.437635707,85409.530135707,0.054471000936899
22414.6878123396,85409.7803123396,0.104653848119338
22414.9379945569,85410.0304945569,0.0489766001217705
22415.1881823591,85410.2806823591,0.0362432202490219
22415.4383757464,85410.5308757464,0.0627761714806524
22415.6885747189,85410.7810747189,0.028329650189139
22415.9387792769,85411.0312792769,0.0576598823466682
22416.1889894206,85411.2814894206,0.0160389289705059
22416.4392051501,85411.5317051501,0.0442701489458101
22416.6894264655,85411.7819264655,0.026373898065663
22416.9396533672,85412.0321533672,0.0417310696926876
22417.1898858553,85412.2823858553,0.0287559230575044
22417.44012393,85412.53262393,0.104553313626208
22417.6903675914,85412.7828675914,0.0407767274891574
22417.9406168398,85413.0331168398,0.0520717389513703
22418.1908716753,85413.2833716753,0.0652246917367539
22418.4411320982,85413.5336320982,0.0585853193528911
22418.6913981085,85413.7838981085,0.0634387710927285
22418.9416697066,85414.0341697066,0.0258854664450004
22419.1919468925,85414.2844468925,0.0572411783236771
22419.4422296666,85414.5347296666,0.0398448843505805
22419.6925180289,85414.7850180289,0.0110072285454516
22419.9428119796,85415.0353119796,0.0270207533368873
22420.193111519,85415.285611519,0.00128830262613838
22420.4434166472,85415.5359166472,0.0351640188380009
22420.6937273644,85415.7862273644,0.0285257295144287
22420.9440436708,85416.0365436708,0.0448661913639906
22421.1943655666,85416.2868655666,0.0202657772263358
22421.444693052,85416.537193052,0.0568718779672904
22421.6950261271,85416.7875261271,0.053726702211449
22421.9453647922,85417.0378647922,0.00531164594482363
22422.1957090474,85417.2882090474,0.0402838054100818
22422.4460588929,85417.5385588929,0.0337634790868297
22422.696414329,85417.788914329,0.0616569617557019
22422.9467753557,85418.0392753557,0.00715609305656224
22423.1971419733,85418.2896419733,-0.0131931194497324
22423.447514182,85418.540014182,0.0214662487001213
22423.697891982,85418.790391982,0.0340365599593423
22423.9482753734,85419.0407753734,-0.00268303871176357
22424.1986643564,85419.2911643564,-0.00480139408441357
22424.4490589313,85419.5415589313,0.0420091941939055
22424.6994590981,85419.7919590981,0.0267051901414343
22424.9498648572,85420.0423648572,0.1140745728132
22425.2002762086,85420.2927762086,0.0823346465663845
22425.4506931526,85420.5431931526,0.038373153278791
22425.7011156894,85420.7936156894,0.0862362640610992
22425.9515438191,85421.0440438191,0.104864805320592
22426.2019775419,85421.2944775419,0.166224745445869
22426.4524168581,85421.5449168581,0.120408153289897
22426.7028617677,85421.7953617677,0.28612880750457
22426.9533122711,85422.0458122711,0.251599180985007
22427.2037683683,85422.2962683683,0.103989451283935
22427.4542300596,85422.5467300596,0.120406301880915
22427.7046973452,85422.7971973452,0.0903519539189036
22427.9551702252,85423.0476702252,0.191670666600477
22428.2056486998,85423.2981486998,0.131686803531455
22428.4561327693,85423.5486327693,0.0946888408555707
22428.7066224338,85423.7991224338,0.0956352011576097
22428.9571176934,85424.0496176934,0.183849942262418
22429.2076185484,85424.3001185484,0.0600943322405869
22429.458124999,85424.550624999,0.150673710338363
22429.7086370454,85424.8011370454,0.0864427340535537
22429.9591546877,85425.0516546877,0.0589833383615114
22430.2096779261,85425.3021779261,0.0766468545874993
22430.4602067609,85425.5527067609,0.207683395447649
22430.7107411921,85425.8032411921,0.376056366523116
22430.9612812201,85426.0537812201,0.450629215174146
22431.2118268449,85426.3043268449,0.543739419756749
22431.4623780668,85426.5548780668,0.392220746625084
22431.712934886,85426.805434886,0.30102573189807
22431.9634973026,85427.0559973026,0.190813667952804
22432.2140653168,85427.3065653168,0.0852482725177751
22432.4646389288,85427.5571389288,0.100898616189039
22432.7152181389,85427.8077181389,0.127300695395731
22432.9658029471,85428.0583029471,0.042352939046139
22433.2163933538,85428.3088933538,0.0503306439838401
22433.466989359,85428.559489359,0.0621754115112967
22433.7175909629,85428.8100909629,0.0901756234833699
22433.9681981658,85429.0606981658,0.0402415408100684
22434.2188109679,85429.3113109679,0.0555006416613955
22434.4694293692,85429.5619293692,0.0317163311859769
22434.7200533701,85429.8125533701,0.0975827163196396
22434.9706829706,85430.0631829706,0.0487697744420517
22435.221318171,85430.313818171,0.0403454240450245
22435.4719589716,85430.5644589716,0.0669535259222527
22435.7226053723,85430.8151053723,0.113046791148717
22435.9732573735,85431.0657573735,0.038203416152485
22436.2239149754,85431.3164149754,0.0634587611356042
22436.474578178,85431.567078178,0.0751602855559909
22436.7252469817,85431.8177469817,0.0868344862374646
22436.9759213866,85432.0684213866,0.0813834190864525
22437.2266013928,85432.3191013928,0.115378583627971
22437.4772870006,85432.5697870006,0.0980914668329623
22437.7279782102,85432.8204782102,0.0608117876288563
22437.9786750218,85433.0711750218,-0.00265053330872702
22438.2293774354,85433.3218774354,0.0621009556819416
22438.4800854514,85433.5725854514,0.0946482304174685
22438.7307990699,85433.8232990699,0.0636456822166775
22438.9815182911,85434.0740182911,0.00551830735265792
22439.2322431152,85434.3247431152,0.00987312376045913
22439.4829735424,85434.5754735424,0.0391157098034351
22439.7337095728,85434.8262095728,0.0102761200493962
22439.9844512066,85435.0769512066,0.0379223294383491
22440.2351984442,85435.3276984442,0.0648390341218208
22440.4859512855,85435.5784512855,0.0701284291370567
22440.7367097308,85435.8292097308,0.0342709943181286
22440.9874737804,85436.0799737804,0.0359539369255972
22441.2382434343,85436.3307434343,0.00980325856465782
22441.4890186928,85436.5815186928,0.0264961984084128
22441.7397995561,85436.8322995561,0.0595018772055813
22441.9905860244,85437.0830860244,0.0107316473192977
22442.2413780977,85437.3338780977,0.0586080947723729
22442.4921757764,85437.5846757764,0.0561647068391221
22442.7429790606,85437.8354790606,0.0844710169414412
22442.9937879506,85438.0862879506,0.0381083363774592
22443.2446024464,85438.3371024464,0.09503557479656
22443.4954225483,85438.5879225483,0.0746038096292198
22443.7462482565,85438.8387482565,0.00874167827198696
22443.9970795711,85439.0895795711,0.0586023962485471
22444.2479164923,85439.3404164923,0.0247702530848368
22444.4987590204,85439.5912590204,0.0261550009954788
22444.7496071556,85439.8421071556,0.0671588153474938
22445.0004608979,85440.0929608979,0.0405126197942719
22445.2513202476,85440.3438202476,0.105948740033254
22445.5021852049,85440.5946852049,0.129208963916155
22445.75305577,85440.84555577,0.117007483183811
22446.003931943,85441.096431943,0.169673128058864
22446.2548137242,85441.3473137242,0.170978722389981
22446.5057011138,85441.5982011138,0.257978639919042
22446.7565941118,85441.8490941118,0.222498055671758
22447.0074927186,85442.0999927186,0.251507267934816
22447.2583969342,85442.3508969342,0.353729811712349
22447.509306759,85442.601806759,0.619219025101907
22447.760222193,85442.852722193,0.657251470711773
22448.0111432365,85443.1036432365,0.538039484674897
22448.2620698897,85443.3545698897,0.361132295575921
22448.5130021526,85443.6055021526,0.435493821926261
22448.7639400257,85443.8564400257,0.412490537557801
22449.0148835089,85444.1073835089,0.565615335819685
22449.2658326025,85444.3583326025,0.689109557061132
22449.5167873068,85444.6092873068,0.386913713452377
22449.7677476218,85444.8602476218,0.176803084949338
22450.0187135478,85445.1112135478,0.216934827481647
22450.2696850849,85445.3621850849,0.0156966614926977
22450.5206622334,85445.6131622334,0.0862077949234964
22450.7716449934,85445.8641449934,0.117180562221116
22451.0226333652,85446.1151333652,0.0151063712307159
22451.2736273489,85446.3661273489,0.0379627155684213
22451.5246269446,85446.6171269446,0.100195718922916
22451.7756321527,85446.8681321527,0.0279459012875748
22452.0266429732,85447.1191429732,0.0438060277370359
22452.2776594064,85447.3701594064,0.0853329122229212
22452.5286814524,85447.6211814524,0.11160600971002
22452.7797091115,85447.8722091115,0.104558171486646
22453.0307423838,85448.1232423838,0.12715938845776
22453.2817812695,85448.3742812695,0.424879172739193
22453.5328257688,85448.6253257688,0.566315405356469
22453.783875882,85448.876375882,0.172479650244236
22454.0349316091,85449.1274316091,0.365126442511594
22454.2859929504,85449.3784929504,0.0781659088765567
22454.537059906,85449.629559906,0.116492558230419
22454.7881324762,85449.8806324762,0.301470155142173
22454.9867361399,85450.0792361399,0.222772460346788
22455.2380136486,85450.3305136486,0.0637199208549325
22455.4892967885,85450.5817967885,0.0441548617135476
22455.7405855602,85450.8330855602,0.00812999439986178
22455.9918799636,85451.0843799636,0.0528864347544218
22456.243179999,85451.335679999,0.0191341196101755
22456.4944856667,85451.5869856667,0.00431981767636008
22456.7457969667,85451.8382969667,0
22456.9971138992,85452.0896138992,0.028837053738302
22457.2484364645,85452.3409364645,0.0122784696914192
22457.4997646629,85452.5922646629,0.0192924225975906
22457.7510984942,85452.8435984942,0.0123035447868258
22458.002437959,85453.094937959,0.0405913439894373
22458.2537830572,85453.3462830572,0.0118719040228991
22458.5051337891,85453.5976337891,0.0167043082569971
22458.7564901549,85453.8489901549,0.0446587217462105
22459.0078521548,85454.1003521548,0.0372307435417283
22459.259219789,85454.351719789,0.0279175734028207
22459.5105930576,85454.6030930576,0.032955523916888
22459.7619719609,85454.8544719609,0.0402994912305166
22460.0133564989,85455.1058564989,0.0418325035575183
22460.264746672,85455.357246672,0.0591866359825119
22460.5161424803,85455.6086424804,0.117641616110248
22460.7675439241,85455.8600439241,0.147359426331035
22461.0189510035,85456.1114510035,0.0789439852804176
22461.2703637186,85456.3628637186,0.172726296524703
22461.5217820697,85456.6142820697,0.212795200461586
22461.7732060569,85456.8657060569,0.17519631228621
22462.0246356806,85457.1171356806,0.200295556671842
22462.2760709407,85457.3685709407,0.196930620637175
22462.5275118376,85457.6200118376,0.0717214624261738
22462.7789583714,85457.8714583714,0.0787073529120049
22463.0304105423,85458.1229105423,0.08559582334054
22463.2818683505,85458.3743683505,0.085939264400155
22463.5333317962,85458.6258317962,0.0915188190370379
22463.7848008795,85458.8773008795,0.0891051993970104
22464.0362756008,85459.1287756008,0.0842378034807243
22464.2877559602,85459.3802559601,0.117375696008666
22464.5392419577,85459.6317419577,0.13235927829579
22464.7907335937,85459.8832335937,0.291889090460542
22465.0422308683,85460.1347308683,0.268451143281849
22465.2937337817,85460.3862337817,0.235142022471158
22465.5452423342,85460.6377423342,0.196711069718372
22465.7967565258,85460.8892565258,0.128945808517633
22466.0482763568,85461.1407763568,0.0910968071746517
22466.2998018274,85461.3923018274,0.0499192863124196
22466.5513329378,85461.6438329378,0.040581273888198
22466.8028696881,85461.8953696881,0.00885543728977225
22467.0544120785,85462.1469120785,0.0540601735842489
22467.3059601093,85462.3984601093,0.027419750792033
22467.5575137807,85462.6500137807,0.0274118002395675
22467.8090730928,85462.9015730927,0.0404067080746667
22468.0606380457,85463.1531380457,0.0907513908675215
22468.3122086397,85463.4047086397,0.0859794452913654
22468.5637848751,85463.656284875,0.137089485784476
22468.8153667518,85463.9078667518,0.0684550710919362
22469.0669542703,85464.1594542703,0.0367660975476542
22469.3185474305,85464.4110474305,0.0595433776648304
22469.5701462329,85464.6626462329,0.0613244683086382
22469.8217506775,85464.9142506775,0.0391836130606203
22470.0733607645,85465.1658607645,0.0198571714591563
22470.3249764941,85465.4174764941,0.0308445395765491
22470.5765978665,85465.6690978665,0.055839061092299
22470.8282248819,85465.9207248819,0.0350319396123286
22471.0798575405,85466.1723575405,0.0254802956150005
22471.3314958424,85466.4239958424,0.0465998561860967
22471.5831397879,85466.6756397879,0.0500756733920696
22471.8347893772,85466.9272893772,0.0542161489897815
22472.0864446104,85467.1789446104,0.0639320126738698
22472.3381054877,85467.4306054877,0.134687797545938
22472.5897720094,85467.6822720094,0.20118927999555
22472.8414441755,85467.9339441755,0.268785107397113
22473.0931219864,85468.1856219864,0.133785972036846
22473.3448054421,85468.4373054421,0.0603805544698016
22473.596494543,85468.688994543,0.0399456984034534
22473.848189289,85468.940689289,0.040932688907549
22474.0998896806,85469.1923896806,0.0285454332922918
22474.3515957178,85469.4440957178,0.0128833485131449
22474.6033074008,85469.6958074008,0.0258903612535032
22474.8550247299,85469.9475247299,0.0269465987145505
22475.1067477052,85470.1992477052,0.0052997234369121
22475.3584763269,85470.4509763269,0.00698914974110243
22475.6102105952,85470.7027105952,0.00690107913827921
22475.8619505103,85470.9544505103,0.0166908166501312
22476.1136960724,85471.2061960724,0.0498031688094819
22476.3654472816,85471.4579472816,0.0437553017719373
22476.6172041382,85471.7097041382,0.0178265003549137
22476.8689666424,85471.9614666424,0.0122523302685537
22477.1207347943,85472.2132347943,0.00538643393886736
22477.372508594,85472.4650085941,0.0200820395245664
22477.624288042,85472.716788042,0.00998146292065398
22477.8760731383,85472.9685731383,0.0243191494075127
22478.127863883,85473.220363883,0.00912748669331049
22478.3796602764,85473.4721602764,0.00730195148676463
22478.6314623187,85473.7239623187,0.00741336149466354
22478.8832700102,85473.9757700102,0
22479.1350833507,85474.2275833507,0.00251260464053401
22479.3869023409,85474.4794023409,0.0233926835289753
22479.6387269805,85474.7312269805,0
22479.8905572701,85474.9830572701,0.0286614895654446
22480.1423932097,85475.2348932098,0.00910532260825888
22480.3942347995,85475.4867347995,0.00286924909142962
22480.6460820397,85475.7385820397,0.042620450065158
22480.8979349305,85475.9904349305,0.0199205701137096
22481.1497934721,85476.2422934721,0.0617003969382814
22481.4016576646,85476.4941576646,0.0561090155612985
22481.6535275083,85476.7460275083,0.0337790682518948
22481.9054030034,85476.9979030034,0.031451576944596
22482.1572841499,85477.2497841499,0.0333127605756169
22482.4091709483,85477.5016709483,0.0631527196665286
22482.6610633985,85477.7535633985,0.0183166310347444
22482.9129615009,85478.0054615009,0.0410196991405369
22483.1648652555,85478.2573652555,0.0185920791789265
22483.4167746627,85478.5092746627,0.00815524046382771
22483.6686897225,85478.7611897225,0.0166665291938214
22483.9206104352,85479.0131104352,0.0154708104332413
22484.172536801,85479.265036801,0.0959102094657734
22484.42446882,85479.51696882,0.0234222455195109
22484.6764064925,85479.7689064925,0.0199442349757207
22484.9283498186,85480.0208498186,0.00355507220491941
22485.1802987985,85480.2727987985,0.0496882735064607
22485.4322534324,85480.5247534324,0.0429571384460797
22485.6842137207,85480.7767137207,0.0521804048374033
22485.9361796632,85481.0286796632,0.0419260516572453
22486.1881512603,85481.2806512603,0.102143508070417
22486.4401285122,85481.5326285122,0.092145916354045
22486.6921114191,85481.7846114191,0.116720400608533
22486.9440999811,85482.0365999811,0.176439801836773
22487.1960941985,85482.2885941985,0.132797083259702
22487.4480940714,85482.5405940714,0.129049793817403
22487.7000996001,85482.7925996001,0.0516815917022106
22487.9521107847,85483.0446107847,0.0879167046084655
22488.2041276253,85483.2966276253,0.0709335555801795
22488.4561501223,85483.5486501223,0.213055164039383
22488.7081782757,85483.8006782757,0.356586383397301
22488.9602120859,85484.0527120859,0.349764252396005
22489.2122515529,85484.3047515529,0.302774376059535
22489.464296677,85484.556796677,0.225040471623672
22489.7163474583,85484.8088474583,0.100424208282609
22489.968403897,85485.060903897,0.06801559670829
22490.2204659934,85485.3129659934,0.0430158371845841
22490.4725337477,85485.5650337477,0.153364966698591
22490.72460716,85485.81710716,0.105782746429022
22490.9766862304,85486.0691862305,0.0892226099463149
22491.2287709593,85486.3212709593,0.0677906992894139
22491.4808613466,85486.5733613466,0.0537417428878932
22491.7329573928,85486.8254573928,0.0224269178183252
22491.985059098,85487.077559098,0.0150926529356026
22492.2371664624,85487.3296664624,0.0509774383057061
22492.4892794861,85487.581779486,0.0491104485414463
22492.7413981692,85487.8338981692,0.0372928067371591
22492.9935225121,85488.0860225121,0.0618258981671024
22493.245652515,85488.338152515,0.0282031673700457
22493.497788178,85488.590288178,0.0556464722732201
22493.7499295013,85488.8424295013,0.0332170464839641
22494.0020764851,85489.0945764851,0.0665955689103324
22494.2542291295,85489.3467291295,0.0294546732817268
22494.5063874347,85489.5988874347,0.0410114060013552
22494.7585514011,85489.8510514011,0.0516367726666509
22495.0107210288,85490.1032210288,0.0232584065277564
22495.2628963179,85490.3553963179,0.0409163557200027
22495.5150772685,85490.6075772685,0.0203929656938093
22495.7672638811,85490.8597638811,0.0491198855159283
22496.0194561557,85491.1119561557,0.0391063706792636
22496.2716540924,85491.3641540924,0.00927316785974941
22496.5238576915,85491.6163576915,0.0268855679532116
22496.7760669533,85491.8685669533,0.0196526818248912
22497.0282818778,85492.1207818778,0.0329335325173985
22497.2805024653,85492.3730024653,0.0804021609845701
22497.532728716,85492.625228716,0.114323534603872
22497.78496063,85492.87746063,0.0666777240603905
22498.0371982075,85493.1296982075,0.118193854899996
22498.2894414488,85493.3819414488,0.0521174269756953
22498.541690354,85493.634190354,0.0740316711366159
22498.7939449233,85493.8864449233,0.0665958323842867
22499.0462051569,85494.1387051569,0.0622435043105307
22499.2984710551,85494.3909710551,0.125231565921292
22499.5507426179,85494.6432426179,0.126299211726765
22499.8030198455,85494.8955198455,0.197951366610669
22500.0553027383,85495.1478027383,0.257946330017258
22500.3075912963,85495.4000912963,0.167159778979006
22500.5598855197,85495.6523855197,0.117205899460092
22500.8121854088,85495.9046854088,0.0848090203129844
22501.0644909638,85496.1569909638,0.103062248400394
22501.3168021847,85496.4093021847,0.0493700484476327
22501.5691190719,85496.6616190719,0.025136824951647
22501.8214416255,85496.9139416255,0.0295131716795818
22502.0737698456,85497.1662698456,0.0395855673432429
22502.3261037326,85497.4186037326,0.0137615855375448
22502.5784432865,85497.6709432865,0.0644512065389574
22502.8307885075,85497.9232885075,0.0735076494976278
22503.0831393961,85498.1756393961,0.085691476971243
22503.335495952,85498.427995952,0.0462400825926993
22503.5878581758,85498.6803581758,0.0750058638439151
22503.8402260675,85498.9327260675,0.0293012337984791
22504.0925996273,85499.1850996273,0.0480440766413037
22504.3449788554,85499.4374788554,0.0552158962496904
22504.597363752,85499.689863752,0.0558474097794799
22504.8497543173,85499.9422543173,0.0442658234318404
22505.1021505515,85500.1946505514,0.127750901571691
22505.3545524547,85500.4470524547,0.191326625382573
22505.6069600273,85500.6994600273,0.092874287275743
22505.8593732693,85500.9518732693,0.102004363496041
22506.1117921809,85501.2042921809,0.0415553943162479
22506.3642167624,85501.4567167624,0.0296397022395365
22506.6166470139,85501.7091470139,0.03036462706513
22506.8690829358,85501.9615829357,0.0270121685933571
22507.1215245278,85502.2140245278,0.0105125828091488
22507.3739717907,85502.4664717907,0
22507.6264247242,85502.7189247242,0.0325398718907931
22507.8788833288,85502.9713833288,0.0176960566476768
22508.1313476045,85503.2238476045,0.00927711574988843
22508.3838175515,85503.4763175515,0.00921969848202786
22508.6362931702,85503.7287931702,0.0148450224117976
22508.8887744607,85503.9812744607,0.0159769108913799
22509.141261423,85504.233761423,0.0344558091760731
22509.3937540575,85504.4862540575,0.0265991285930646
22509.6462523643,85504.7387523643,0.0393506245480529
22509.8987563436,85504.9912563436,0.00593045492905815
22510.1512659957,85505.2437659957,0.018917390822759
22510.4037813206,85505.4962813206,0.02697271941716
22510.6563023187,85505.7488023187,0.034241657538165
22510.90882899,85506.00132899,0.0489260818705603
22511.1613613347,85506.2538613347,0.0202812017938244
22511.4138993532,85506.5063993532,0.0271214446665622
22511.6664430455,85506.7589430455,0.0464702142597007
22511.9189924118,85507.0114924118,0.00886081258582704
22512.1715474524,85507.2640474524,0.0819935001254613
22512.4241081675,85507.5166081675,0.0628262371050245
22512.6766745571,85507.7691745571,0.146844292311402
22512.9292466215,85508.0217466215,0.464666936756035
22513.1818243609,85508.2743243609,0.371412023566794
22513.4344077756,85508.5269077756,0.187243826457253
22513.6869968656,85508.7794968656,0.0997731687093902
22513.9395916312,85509.0320916312,0.193865235604136
22514.1921920726,85509.2846920726,0.332865190992257
22514.4447981899,85509.5372981899,0.302243962371667
22514.6974099834,85509.7899099834,0.161820334377102
22514.9500274532,85510.0425274532,0.148364079917811
22515.2026505995,85510.2951505995,0.156556891883378
22515.4552794226,85510.5477794226,0.143307945506299
22515.7079139226,85510.8004139226,0.137312502894679
22515.9605540997,85511.0530540997,0.0696094592154272
22516.2131999541,85511.3056999541,0.160980163208386
22516.465851486,85511.558351486,0.115890941517213
22516.7185086955,85511.8110086955,0.152558664314284
22516.971171583,85512.063671583,0.248757664590678
22517.2238401485,85512.3163401485,0.0658730519290399
22517.4765143922,85512.5690143922,0.0940925633504953
22517.7291943145,85512.8216943145,0.0731649280707986
22517.9818799153,85513.0743799153,0.109669208894719
22518.234571195,85513.327071195,0.049434712895019
22518.4872681536,85513.5797681536,0.0665364534955462
22518.7399707916,85513.8324707915,0.0519290769403117
22518.9926791089,85514.0851791089,0.0542335106538781
22519.2453931057,85514.3378931057,0.0712677890618976
22519.4981127825,85514.5906127825,0.0404834648935381
22519.7508381391,85514.8433381391,0.0311284754890977
22520.003569176,85515.096069176,0.0520091254493685
22520.2563058932,85515.3488058932,0.0435953856262795
22520.5090482909,85515.6015482909,0.0703540113412506
22520.7617963694,85515.8542963694,0.0986620650829895
22521.0145501288,85516.1070501288,0.11230710049963
22521.2673095694,85516.3598095694,0.015516792810353
22521.5200746912,85516.6125746912,0.0261286909955701
22521.7728454947,85516.8653454946,0.0589504997839499
22522.0256219797,85517.1181219797,0.0337729471070546
22522.2784041466,85517.3709041466,0.025363065453824
22522.5311919957,85517.6236919957,0.0588265657863816
22522.7839855271,85517.8764855271,0.0314740671691259
22523.0367847409,85518.1292847409,0.0286459507454019
22523.2895896374,85518.3820896374,0.0944005743657175
22523.5424002166,85518.6349002166,0.0851117271502336
22523.7952164791,85518.8877164791,0.0575331581268021
22524.0480384247,85519.1405384247,0.05052446978003
22524.3008660537,85519.3933660537,0.0324062767636666
22524.5536993663,85519.6461993663,0.0744848414604733
22524.8065383627,85519.8990383627,0.0720826695195274
22525.0593830432,85520.1518830432,0.0572509452983943
22525.3122334079,85520.4047334079,0.103999421821292
22525.5650894568,85520.6575894569,0.0876657048661167
22525.8179511905,85520.9104511905,0.120481718822765
22526.0708186089,85521.1633186089,0.103303262356587
22526.3236917122,85521.4161917122,0.200923373761001
22526.5765705007,85521.6690705007,0.184950393997949
22526.8294549745,85521.9219549745,0.172551848169894
22527.0823451339,85522.1748451339,0.129015760532108
22527.3352409789,85522.4277409789,0.134209177320436
22527.5881425099,85522.6806425099,0.108579363737802
22527.841049727,85522.933549727,0.105637114302235
22528.0939626305,85523.1864626305,0.0676245396279474
22528.3468812204,85523.4393812204,0.0467904426065907
22528.599805497,85523.692305497,0.00787595430101752
22528.8527354605,85523.9452354605,0.0363381438562736
22529.1056711111,85524.1981711111,0.0100702916458867
22529.3586124489,85524.4511124489,0.0159876624645854
22529.6115594741,85524.7040594741,0.00428157132495641
22529.864512187,85524.957012187,0.0179138895099761
22530.1174705877,85525.2099705877,0.0216032914939666
22530.3704346765,85525.4629346765,0.0102897228333103
22530.6234044534,85525.7159044534,0.023985062282489
22530.8763799189,85525.9688799189,0.0596797182449855
22531.1293610728,85526.2218610728,0.0179024428329643
22531.3823479157,85526.4748479157,0.0251861060654441
22531.6353404475,85526.7278404475,0
22531.8883386684,85526.9808386684,0.0200297481693963
22532.1413425787,85527.2338425787,0.0114933443986506
22532.3943521787,85527.4868521787,0.0122485106796326
22532.6473674683,85527.7398674683,0.00550475091442433
22532.9003884479,85527.9928884479,0.00773875565883045
22533.1534151177,85528.2459151177,0.0227459523619781
22533.4064474777,85528.4989474777,0.029436484635716
22533.6594855283,85528.7519855283,0.0375592014995833
22533.9125292696,85529.0050292696,0.017871090101158
22534.1655787018,85529.2580787018,0.0175278428508025
22534.4186338252,85529.5111338252,0.0253183176506797
22534.6716946398,85529.7641946398,0.0370252469358428
22534.9247611458,85530.0172611458,0.0806974368519943
22535.1778333436,85530.2703333436,0.0333217941832542
22535.4309112333,85530.5234112333,0.0401396272457228
22535.6839948149,85530.7764948149,0.016639541320346
22535.9370840889,85531.0295840889,0.070941569911124
22536.1901790553,85531.2826790552,0.0623165662831755
22536.4432797142,85531.5357797142,0.102893767267902
22536.6963860661,85531.7888860661,0.04626304640397
22536.949498111,85532.041998111,0.0495489727769368
22537.2026158491,85532.2951158491,0.0874097035276602
22537.4557392805,85532.5482392805,0.12453988936106
22537.7088684056,85532.8013684056,0.208544937525604
22537.9620032245,85533.0545032245,0.11264037071688
22538.2151437373,85533.3076437373,0.263459996900113
22538.4682899443,85533.5607899443,0.215120180464525
22538.7214418457,85533.8139418457,0.136626114788649
22538.9745994417,85534.0670994417,0.0967080798919338
22539.2277627323,85534.3202627323,0.171677173381849
22539.4809317179,85534.5734317179,0.0735409154075748
22539.7341063987,85534.8266063987,0.0467117896939644
22539.9872867748,85535.0797867748,0.052371567806875
22540.2404728463,85535.3329728463,0.0442477351471768
22540.4936646137,85535.5861646137,0.0566409943554293
22540.7468620769,85535.8393620769,0.0478786923660371
22541.0000652362,85536.0925652362,0.0597724503190835
22541.2532740917,85536.3457740917,0.0207735100509679
22541.5064886438,85536.5989886438,0.0236407259558907
22541.7597088925,85536.8522088926,0.036027397874796
22542.0129348381,85537.1054348381,0.0171897986829702
22542.2661664808,85537.3586664808,0.0239863235671237
22542.5194038207,85537.6119038207,0.0243117290705281
22542.772646858,85537.865146858,0.0276554503926724
22543.0258955929,85538.1183955929,0.0322520960385627
22543.2791500258,85538.3716500258,0.0208199069181522
22543.5324101566,85538.6249101566,0.0472625011684084
22543.7856759856,85538.8781759856,0.0215570699339131
22544.038947513,85539.131447513,0.0428030691426518
22544.292224739,85539.384724739,0.0165576082800947
22544.5455076638,85539.6380076638,0.0147330385335278
22544.7987962876,85539.8912962876,0.0351745762580902
22545.0520906105,85540.1445906105,0.0178171721871415
22545.3053906328,85540.3978906328,0.0207937760275794
22545.5586963547,85540.6511963547,0.0322674798260813
22545.8120077763,85540.9045077763,0.0139794200676895
22546.0653248978,85541.1578248978,0.00814928351180316
22546.3186477195,85541.4111477195,0.0218368146449768
22546.5719762415,85541.6644762415,0.0228814562986809
22546.825310464,85541.917810464,0.0188482950883006
22547.0786503873,85542.1711503873,0.0154672197765556
22547.3319960113,85542.4244960113,0.00245928461074172
22547.5853473366,85542.6778473366,0.0144832848967412
22547.8387043631,85542.9312043631,0.00819630457370658
22548.092067091,85543.184567091,0.0118510815746297
22548.3454355207,85543.4379355207,0.048539751379314
22548.5988096522,85543.6913096522,0.0190550605709957
22548.8521894858,85543.9446894858,0.0332155940572036
22549.1055750216,85544.1980750216,0.03065897694886
22549.3589662599,85544.4514662599,0.0505198450988075
22549.6123632008,85544.7048632008,0.0255919092466442
22549.8657658446,85544.9582658446,0.0207466479970418
22550.1191741912,85545.2116741912,0.0145874802880944
22550.3725882412,85545.4650882412,0.0202313420783255
22550.6260079946,85545.7185079946,0.0242081125414376
22550.8794334516,85545.9719334516,0.0471656890403766
22551.1328646123,85546.2253646123,0.0504119587406973
22551.386301477,85546.478801477,0.0602926505390346
22551.6397440459,85546.7322440459,0.073772829077536
22551.8931923192,85546.9856923192,0.087893226086748
22552.146646297,85547.239146297,0.070802505753293
22552.4001059795,85547.4926059796,0.070819797067952
22552.6535713671,85547.7460713671,0.103906618174313
22552.9070424598,85547.9995424598,0.0887174369503076
22553.1605192578,85548.2530192578,0.0348422433037474
22553.4140017612,85548.5065017612,0.0835097661212912
22553.6674899705,85548.7599899705,0.0951108244814654
22553.9209838856,85549.0134838856,0.14197409518192
22554.1744835069,85549.2669835069,0.259825048461413
22554.4279888344,85549.5204888344,0.266541378993795
22554.6814998684,85549.7739998684,0.186259671723648
22554.9350166091,85550.0275166091,0.122936862430184
22555.1885390567,85550.2810390567,0.117925069187561
22555.4420672113,85550.5345672113,0.081638807756886
22555.6956010731,85550.7881010731,0.0519027388619896
22555.9491406425,85551.0416406424,0.103531597840432
22556.2026859194,85551.2951859194,0.110360686323269
22556.4562369043,85551.5487369043,0.115870707009373
22556.7097935971,85551.8022935971,0.148100995268789
22556.9633559981,85552.0558559981,0.161458176689927
22557.2169241077,85552.3094241077,0.148552953980415
22557.4704979257,85552.5629979257,0.284532155252724
22557.7240774526,85552.8165774526,0.213077632556616
22557.9776626885,85553.0701626885,0.306489810577868
22558.2312536335,85553.3237536334,0.275848505088477
22558.4848502879,85553.5773502879,0.136795573305689
22558.7384526519,85553.8309526519,0.103962581437991
22558.9920607256,85554.0845607256,0.103955378109826
22559.2456745093,85554.3381745093,0.0880178475003709
22559.4992940032,85554.5917940032,0.0709130356315888
22559.7529192074,85554.8454192074,0.0560745117886315
22560.0065501221,85555.0990501221,0.0405691815281595
22560.2601867476,85555.3526867476,0.116019950898127
22560.5138290839,85555.6063290839,0.0851206123111734
22560.7674771315,85555.8599771315,0.0463359606284184
22561.0211308902,85556.1136308902,0.0157455233057071
22561.2747903605,85556.3672903605,0.0210161166142146
22561.5284555425,85556.6209555425,0.0315061872590869
22561.7821264364,85556.8746264364,0.054894164617288
22562.0358030424,85557.1283030424,0.168034936362551
22562.2894853605,85557.3819853605,0.0828835166704039
22562.5431733912,85557.6356733912,0.0563013941815754
22562.7968671346,85557.8893671345,0.17095975240213
22563.0505665907,85558.1430665907,0.173816996118864
22563.30427176,85558.39677176,0.1099048370867
22563.5579826424,85558.6504826424,0.0254063651373227
22563.8116992383,85558.9041992383,0.0858999385991108
22564.0654215478,85559.1579215478,0.032615204823356
22564.3191495711,85559.4116495711,0.0300403245135683
22564.5728833084,85559.6653833084,0.0139533454085588
22564.8266227599,85559.9191227599,0.00247213210125171
22565.0803679259,85560.1728679259,0.0513922157350982
22565.3341188064,85560.4266188064,0.0523222538917626
22565.5878754016,85560.6803754016,0.055229364660722
22565.8416377119,85560.9341377119,0.0467528300575741
22566.0954057374,85561.1879057374,0.0387068977032293
22566.3491794781,85561.4416794781,0.0296094601282571
22566.6029589344,85561.6954589344,0.0275836860904381
22566.8567441065,85561.9492441065,0.0111463076162804
22567.1105349946,85562.2030349946,0.012291989774014
22567.3643315987,85562.4568315987,0.0449338106910571
22567.6181339192,85562.7106339192,0.0633358577974528
22567.8719419561,85562.9644419561,0.0495239310026935
22568.1257557098,85563.2182557098,0.0503087199885751
22568.3795751804,85563.4720751804,0.0376618555841837
22568.6334003681,85563.7259003681,0.050474336648832
22568.8872312731,85563.9797312731,0.0377040509927183
22569.1410678955,85564.2335678955,0.0455057860527742
22569.3949102356,85564.4874102356,0.0740752044394352
22569.6487582937,85564.7412582937,0.0438185598625369
22569.9026120697,85564.9951120697,0.0457060518770991
22570.156471564,85565.2489715641,0.0412493244671345
22570.4103367768,85565.5028367768,0.0209525531148013
22570.6642077083,85565.7567077082,0.0267182080322359
22570.9180843585,85566.0105843585,0.0309643138790489
22571.1719667278,85566.2644667278,0.038477781025632
22571.4258548162,85566.5183548162,0.0191015594263499
22571.6797486242,85566.7722486242,0.0114156513531759
22571.9336481517,85567.0261481517,0.0199536784981916
22572.187553399,85567.280053399,0.0371506218959516
22572.4414643663,85567.5339643663,0.0218572287859108
22572.6953810538,85567.7878810538,0.0134858590220524
22572.9493034617,85568.0418034617,0.0155751621369387
22573.2032315902,85568.2957315902,0.033508372499903
22573.4571654394,85568.5496654394,0.0589759793780066
22573.7111050095,85568.8036050095,0.079059776559834
22573.9650503009,85569.0575503009,0.0676201747144802
22574.2190013136,85569.3115013136,0.0233510609766139
22574.4729580478,85569.5654580478,0.0354700082868261
22574.7269205038,85569.8194205038,0.0348781840772749
22574.9808886817,85570.0733886817,0.0252327922309324
22575.2348625817,85570.3273625817,0.0258564408393074
22575.488842204,85570.581342204,0.0597334574329572
22575.7428275488,85570.8353275488,0.0197281776711659
22575.9968186164,85571.0893186164,0.011500186610707
22576.2508154068,85571.3433154068,0.0405932242576502
22576.5048179203,85571.5973179203,0.0224650129113681
22576.7588261571,85571.8513261571,0.0294530550986602
22577.0128401174,85572.1053401174,0.0307892062192757
22577.2668598013,85572.3593598013,0.0230695912484217
22577.5208852092,85572.6133852092,0.00645299690879854
22577.774916341,85572.867416341,0.0399465255714857
22578.0289531971,85573.1214531971,0.0601601173362712
22578.2829957776,85573.3754957776,0.0297451631059825
22578.5370440828,85573.6295440828,0.0481491260790488
22578.7910981129,85573.8835981129,0.0407227619795234
22579.0451578679,85574.1376578679,0.0851313173175063
22579.2992233482,85574.3917233481,0.020178369843357
22579.5532945538,85574.6457945538,0.0466910172021763
22579.8073714851,85574.8998714851,0.0782150659326478
22580.0614541421,85575.1539541421,0.0126634187467392
22580.3155425252,85575.4080425252,0.038261663170386
22580.5696366344,85575.6621366344,0.0730224877478867
22580.8237364701,85575.9162364701,0.0492604346993326
22581.0778420322,85576.1703420322,0.0396647091979717
22581.3319533212,85576.4244533212,0.00676714975686002
22581.5860703371,85576.6785703371,0.0398661097297813
22581.8401930802,85576.9326930802,0.03779311616667
22582.0943215505,85577.1868215505,0.0477433572704131
22582.3484557486,85577.4409557485,0.0227720027666702
22582.6025956742,85577.6950956743,0.0271220101353366
22582.8567413278,85577.9492413278,0.0125366432371839
22583.1108927096,85578.2033927096,0.026086811656168
22583.3650498196,85578.4575498196,0.0227126633862987
22583.6192126581,85578.7117126581,0.0305335317692578
22583.8733812254,85578.9658812254,0.0228255068756207
22584.1275555216,85579.2200555216,0.0126118142591947
22584.3817355468,85579.4742355468,0.028234727984625
22584.6359213013,85579.7284213013,0.0156282894529547
22584.8901127853,85579.9826127853,0.00801174253916008
22585.1443099989,85580.2368099989,0.0215160825925036
22585.3985129425,85580.4910129425,0.0183920318157995
22585.6527216161,85580.7452216161,0.0165396474123902
22585.9069360199,85580.9994360199,0.015028706303443
22586.1611561542,85581.2536561542,0.0335605212123607
22586.4153820191,85581.5078820191,0.0257262381681308
22586.6696136149,85581.7621136149,0.0501727596357609
22586.9238509417,85582.0163509417,0.030449944231708
22587.1780939996,85582.2705939996,0.059294882720739
22587.432342789,85582.524842789,0.0376820495902495
22587.6865973101,85582.7790973101,0.0615640650367552
22587.9408575629,85583.0333575629,0.0185265021816125
22588.1951235477,85583.2876235477,0.118980011178387
22588.4493952647,85583.5418952647,0.118606457335892
22588.7036727141,85583.7961727141,0.172264051079385
22588.957955896,85584.050455896,0.222410622428134
22589.2122448107,85584.3047448107,0.254853449206529
22589.4665394585,85584.5590394585,0.203317475122993
22589.7208398393,85584.8133398393,0.096574921501009
22589.9751459535,85585.0676459535,0.109781253098683
22590.2294578013,85585.3219578013,0.0881709554690269
22590.4837753828,85585.5762753828,0.127416019231728
22590.7380986982,85585.8305986982,0.0873890375037761
22590.9924277478,85586.0849277478,0.0692763858213571
22591.2467625316,85586.3392625316,0.0596676128268148
22591.50110305,85586.59360305,0.107796184207525
22591.7554493031,85586.847949303,0.138419635846436
22592.0098012911,85587.1023012911,0.0872237042380343
22592.2641590142,85587.3566590142,0.0605879169577342
22592.5185224726,85587.6110224726,0.0700870516302223
22592.7728916665,85587.8653916665,0.0636776191289405
22593.0272665961,85588.119766596,0.114337331552948
22593.2816472614,85588.3741472614,0.14804280971238
22593.536033663,85588.628533663,0.0825609367742543
22593.7904258007,85588.8829258007,0.0790714008750121
22594.044823675,85589.137323675,0.0691639353022061
22594.2992272857,85589.3917272858,0.0425810334284313
22594.5536366335,85589.6461366335,0.0803335493794197
22594.8080517182,85589.9005517182,0.115325128939916
22595.0624725402,85590.1549725402,0.152871398626088
22595.3168990996,85590.4093990996,0.180531516297818
22595.5713313967,85590.6638313967,0.171651492477036
22595.8257694315,85590.9182694315,0.148735900954945
22596.0802132043,85591.1727132043,0.174498240686816
22596.3346627153,85591.4271627153,0.156145380145015
22596.5891179648,85591.6816179648,0.0584392590848866
22596.8435789528,85591.9360789528,0.0413008512248683
22597.0980456797,85592.1905456797,0.110582670295478
22597.3525181455,85592.4450181455,0.0437025740876256
22597.6069963504,85592.6994963504,0.0738697632081508
22597.8614802948,85592.9539802948,0.033065768036192
22598.1159699786,85593.2084699786,0.0262602732148725
22598.3704654023,85593.4629654023,0.0353034633745287
22598.6249665659,85593.7174665659,0.0969057519757304
22598.8794734696,85593.9719734696,0.0584025723959792
22599.1339861137,85594.2264861137,0.0717809412953818
22599.3885044983,85594.4810044983,0.0736961082144471
22599.6430286237,85594.7355286237,0.0477363999095985
22599.8975584899,85594.9900584899,0.0259201728394151
22600.1520940973,85595.2445940973,0.0289456433402377
22600.406635446,85595.499135446,0.0182915207997933
22600.6611825362,85595.7536825362,0.0321919551641377
22600.915735368,85596.008235368,0.0492120905393095
22601.1702939418,85596.2627939418,0.0437399879394476
22601.4248582577,85596.5173582577,0.0287102575629232
22601.6794283158,85596.7719283158,0.0468549477271608
22601.9340041164,85597.0265041164,0.0209064897730001
22602.1885856597,85597.2810856597,0.0226466714568399
22602.4431729459,85597.5356729459,0.027267167687291
22602.6977659751,85597.7902659751,0.0260383969283132
22602.9523647476,85598.0448647476,0.0254039605773572
22603.2069692635,85598.2994692635,0.190935042273844
22603.461579523,85598.554079523,0.203163208212821
22603.7161955264,85598.8086955264,0.10388619308639
22603.9708172738,85599.0633172738,0.12730207076004
22604.2254447654,85599.3179447654,0.0719152919589749
22604.4800780015,85599.5725780015,0.0847533296909813
22604.7347169822,85599.8272169822,0.0593564933568216
22604.9893617076,85600.0818617076,0.0945642408142484
22605.2440121781,85600.3365121781,0.0932124172665088
22605.4986683937,85600.5911683937,0.0739204238013608
22605.7533303548,85600.8458303548,0.0995515217808345
22606.0079980615,85601.1004980615,0.0736074506736436
22606.2626715138,85601.3551715138,0.0527787249843584
22606.5173507123,85601.6098507123,0.0625110768864062
22606.7720356568,85601.8645356568,0.16442442892419
22607.0267263477,85602.1192263477,0.114911306587608
22607.2814227852,85602.3739227852,0.0686221671691724
22607.5361249695,85602.6286249695,0.0814486644312493
22607.7908329007,85602.8833329007,0.0514887821588618
22608.045546579,85603.138046579,0.0284360776268476
22608.3002660047,85603.3927660047,0.15666006392518
22608.5549911778,85603.6474911778,0.121744911270828
22608.8097220987,85603.9022220987,0.167107263193422
22609.0644587675,85604.1569587675,0.141337873546735
22609.3192011845,85604.4117011845,0.0484207009127838
22609.5739493497,85604.6664493497,0.0633359816399864
22609.8287032635,85604.9212032635,0.0164886233582988
22610.0834629259,85605.1759629259,0.0368625077508937
22610.3382283373,85605.4307283373,0.0146569705154888
22610.5929994977,85605.6854994977,0.0229489284733632
22610.8477764074,85605.9402764074,0.0132825921795677
22611.1025590666,85606.1950590666,0.034723042064398
22611.3573474754,85606.4498474754,0.0161537459252065
22611.6121416341,85606.7046416341,0.0669002206989882
22611.8669415428,85606.9594415428,0.00633631245860048
22612.1217472019,85607.2142472019,0.0688072186983215
22612.3765586114,85607.4690586114,0.0324332318615958
22612.6313757715,85607.7238757715,0.0947773346425346
22612.8861986824,85607.9786986824,0.0477849536425277
22613.1410273444,85608.2335273444,0.0654507403687431
22613.3958617576,85608.4883617576,0.108098783007786
22613.6507019223,85608.7432019223,0.0499291914882433
22613.9055478385,85608.9980478385,0.0918922031995856
22614.1603995066,85609.2528995066,0.0648360789527492
22614.4152569266,85609.5077569266,0.0300155083581366
22614.6701200989,85609.7626200989,0.0689528672500965
22614.9249890236,85610.0174890236,0.0172149616043971
22615.1798637009,85610.2723637009,0.0106811551772577
22615.4347441308,85610.5272441308,0.0107970604229003
22615.6896303139,85610.7821303139,0.0253568471548312
22615.9445222501,85611.0370222501,0.00176279196420142
22616.1994199396,85611.2919199396,0
22616.4543233828,85611.5468233828,0.0128082818626318
22616.7092325797,85611.8017325797,0.00873637941780978
22616.9641475305,85612.0566475305,0.0252972017786172
22617.2190682355,85612.3115682355,0.000134576356731544
22617.4739946948,85612.5664946948,0.00646516713243551
22617.7289269086,85612.8214269086,0.0249271537194135
22617.9838648773,85613.0763648773,0.0310188844608114
22618.2388086008,85613.3313086008,0
22618.4937580794,85613.5862580794,0.0124387093542582
22618.7487133134,85613.8412133134,0.00934872625355122
22619.0036743029,85614.0961743029,0.0336754448217682
22619.2586410481,85614.3511410481,0.00443092396139761
22619.5136135492,85614.6061135492,0.0063692413355129
22619.7685918064,85614.8610918064,0.000498027420296606
22620.0235758198,85615.1160758198,0.0297099446758627
22620.2785655898,85615.3710655898,0.0261084457802457
22620.5335611165,85615.6260611165,0.0174212370759025
22620.7885624,85615.8810624,0.0415818989263734
22621.0435694406,85616.1360694406,0.0108069378014204
22621.2985822385,85616.3910822385,0.0265898144175986
22621.5536007938,85616.6461007938,0.0103577497888185
22621.8086251067,85616.9011251067,0.0191731417268683
22622.0636551776,85617.1561551776,0.0235893029408576
22622.3186910066,85617.4111910066,0.0730177216339491
22622.5737325936,85617.6662325936,0.043114709023616
22622.8287799392,85617.9212799392,0.0579389896692532
22623.0838330434,85618.1763330434,0.0537314485311685
22623.3388919064,85618.4313919064,0.0394902691902249
22623.5939565285,85618.6864565285,0.0727347784025677
22623.8490269098,85618.9415269098,0.0971883009598024
22624.1041030504,85619.1966030504,0.204040713928281
22624.3591849507,85619.4516849506,0.166447423989343
22624.6142726108,85619.7067726108,0.127977208666531
22624.8693660308,85619.9618660308,0.251152873648684
22625.1244652111,85620.2169652111,0.19645877896072
22625.3795701518,85620.4720701518,0.123426180317381
22625.634680853,85620.727180853,0.121602921601246
22625.889797315,85620.982297315,0.0756073180629191
22626.144919538,85621.237419538,0.0361951785746714
22626.4000475221,85621.4925475221,0.0534374917591007
22626.6551812677,85621.7476812677,0.0757176971214345
22626.9103207747,85622.0028207747,0.0306703023326347
22627.1654660436,85622.2579660436,0.0256633550188178
22627.4206170744,85622.5131170744,0.0250578643376884
22627.6757738674,85622.7682738674,0.000277469631698477
22627.9309364226,85623.0234364226,0.0114115532627578
22628.1861047404,85623.2786047404,0.000255931095339282
22628.4412788209,85623.5337788209,0.0134515310577262
22628.6964586644,85623.7889586644,0.0199663063836999
22628.951644271,85624.044144271,0.0104777899732041
22629.2068356408,85624.2993356408,0.00739579704637684
22629.4620327742,85624.5545327742,0.070023394196298
22629.7172356713,85624.8097356713,0.0341409416707456
22629.9724443324,85625.0649443324,0.0137149258894052
22630.2276587574,85625.3201587574,0.00798126769979091
22630.4828789469,85625.5753789469,0.00480451296822917
22630.7381049007,85625.8306049007,0.0214201145752509
22630.9933366193,85626.0858366193,0.0531056999543595
22631.2485741028,85626.3410741027,0.104400562420985
22631.5038173512,85626.5963173512,0.0852802696283918
22631.759066365,85626.851566365,0.051781278224346
22632.0143211443,85627.1068211443,0.0869611246314587
22632.2695816892,85627.3620816892,0.0544791672538134
22632.5248479999,85627.6173479999,0.0142872191491903
22632.7801200767,85627.8726200767,0.0783001788169913
22633.0353979198,85628.1278979198,0.135669919787927
22633.2906815292,85628.3831815293,0.0595335960879044
22633.5459709054,85628.6384709054,0.0901856240528326
22633.8012660484,85628.8937660484,0.0571189623910319
22634.0565669583,85629.1490669583,0.0647761602788242
22634.3118736356,85629.4043736356,0.283160334853047
22634.5671860801,85629.6596860801,0.381863793173933
22634.8225042924,85629.9150042924,0.117383325523434
22635.0778282725,85630.1703282725,0.0458822176154531
22635.3331580205,85630.4256580205,0.0508954235169653
22635.5884935367,85630.6809935367,0.05495989795292
22635.8438348214,85630.9363348214,0.109114111233916
22636.0991818747,85631.1916818747,0.173633160509917
22636.3545346967,85631.4470346967,0.353113979358747
22636.6098932877,85631.7023932877,0.201712899646188
22636.8652576478,85631.9577576478,0.0896932594387742
22637.1206277774,85632.2131277774,0.0295408914651417
22637.3760036765,85632.4685036765,0.0343768561271015
22637.6313853454,85632.7238853454,0.0507766805383858
22637.8867727842,85632.9792727842,0.0675523488394382
22638.1421659932,85633.2346659931,0.271684637176049
22638.3975649725,85633.4900649725,0.293193106952686
22638.6529697224,85633.7454697224,0.177158617922337
22638.908380243,85634.000880243,0.156218074456192
22639.1637965346,85634.2562965346,0.168999588099205
22639.4192185973,85634.5117185973,0.0382423352929559
22639.6746464313,85634.7671464313,0.0213093385954518
22639.9300800368,85635.0225800368,0.00191520265778733
22640.1855194141,85635.2780194141,0.0535760965625118
22640.4409645633,85635.5334645633,0.0117482112982192
22640.6964154845,85635.7889154845,0.0149642670490372
22640.9518721782,85636.0443721782,0.00281381375940747
22641.2073346443,85636.2998346443,0.011430976269222
22641.4628028831,85636.5553028831,0.0139485570456934
22641.7182768947,85636.8107768947,0.0105035736803759
22641.9737566795,85637.0662566795,0.046732022274672
22642.2292422376,85637.3217422376,0.0210705647961471
22642.4847335691,85637.5772335691,0.0213680664734246
22642.7402306743,85637.8327306743,0.0393564128316133
22642.9957335534,85638.0882335534,0.0181528473108064
22643.2512422066,85638.3437422066,0.0239635197734268
22643.5067566339,85638.5992566339,0.0152718522227946
22643.7622768358,85638.8547768358,0.0106196742374222
22644.0178028124,85639.1103028124,0.00381889219822675
22644.2733345637,85639.3658345637,0.0278963910888195
22644.5288720901,85639.6213720901,0.015230711705326
22644.7844153918,85639.8769153918,0.0758349367228111
22645.0399644689,85640.1324644689,0.0805962513136144
22645.2955193216,85640.3880193216,0.0279163688683199
22645.5510799502,85640.6435799502,0.0310810364722675
22645.8066463548,85640.8991463548,0.0613786546197224
22646.0622185356,85641.1547185355,0.09196452713977
22646.3177964928,85641.4102964928,0.0960334525731383
22646.5733802266,85641.6658802266,0.209522311064019
22646.8289697373,85641.9214697373,0.468116103382964
22647.0845650249,85642.1770650249,0.331859377222907
22647.3401660898,85642.4326660898,0.120892959759915
22647.595772932,85642.688272932,0.0513868615126233
22647.8513855518,85642.9438855518,0.0611960392051333
22648.1070039495,85643.1995039495,0.0197558220304448
22648.3626281251,85643.4551281251,0.0070832937695922
22648.6182580788,85643.7107580788,0.00230627159962185
22648.8738938109,85643.9663938109,0
22649.1295353217,85644.2220353217,0.00244957808012959
22649.3851826112,85644.4776826112,0.00811334103170855
22649.6408356797,85644.7333356797,0.0710672529165056
22649.8964945272,85644.9889945272,0.0240446901275093
22650.1521591543,85645.2446591543,0.032756761674605
22650.4078295608,85645.5003295608,0.0526742360399536
22650.663505747,85645.756005747,0.0799219367956677
22650.9191877133,85646.0116877133,0.0380363273601347
22651.1748754596,85646.2673754596,0.116639192590078
22651.4305689862,85646.5230689862,0.172908051572186
22651.6862682935,85646.7787682935,0.0746249779380912
22651.9419733815,85647.0344733815,0.0362750386157721
22652.1976842503,85647.2901842503,0.014009624208403
22652.4534009003,85647.5459009003,0.0621472774773506
22652.7091233315,85647.8016233315,0.113406905994191
22652.9648515444,85648.0573515444,0.0426092767608329
22653.2205855389,85648.3130855389,0.19076006686681
22653.4763253154,85648.5688253154,0.14604695007384
22653.7320708739,85648.8245708739,0.0977440706554801
22653.9878222147,85649.0803222147,0.0854506781211983
22654.2435793379,85649.3360793379,0.082189052483039
22654.499342244,85649.591842244,0.0681561537151719
22654.7551109328,85649.8476109328,0.037450059573025
22655.0108854048,85650.1033854048,0.0259309002243448
22655.26666566,85650.35916566,0.0327656531659073
22655.5224516987,85650.6149516987,0.0259383680671784
22655.7782435211,85650.8707435211,0.0214544152304709
22656.0340411273,85651.1265411273,0.0453680669408964
22656.2898445177,85651.3823445177,0.0852108282292879
22656.5456536922,85651.6381536922,0.0886615581539157
22656.8014686512,85651.8939686512,0.181918762546466
22657.0572893948,85652.1497893948,0.289949974511734
22657.3131159233,85652.4056159233,0.1531053298065
22657.5689482369,85652.6614482369,0.0429101886361946
22657.8247863357,85652.9172863357,0.0623748537842468
22658.0806302199,85653.1731302199,0.0715048408369983
22658.3364798898,85653.4289798898,0.0208248888742613
22658.5923353454,85653.6848353454,0.0245311151224999
22658.8481965871,85653.9406965871,0.0204804128513691
22659.104063615,85654.196563615,0.0133620536474087
22659.3599364293,85654.4524364293,0.0622146010719009
22659.6158150303,85654.7083150303,0.0330968562061435
22659.871699418,85654.964199418,0.0749938544414433
22660.1275895927,85655.2200895927,0.131624906656231
22660.3834855547,85655.4759855547,0.034951586595045
22660.639387304,85655.731887304,0.0525608367431297
22660.895294841,85655.987794841,0.0304766879055812
22661.1512081657,85656.2437081657,0.0626471120845803
22661.4071272784,85656.4996272784,0.0407590431574972
22661.6630521793,85656.7555521793,0.0550783671445361
22661.9189828686,85657.0114828686,0.0450707482570145
22662.1749193465,85657.2674193465,0.0325237967101858
22662.4308616131,85657.5233616131,0.0498108358217103
22662.6868096687,85657.7793096687,0.0700197014950536
22662.9427635134,85658.0352635134,0.0684718908586789
22663.1987231476,85658.2912231475,0.0991015859544321
22663.4546885713,85658.5471885713,0.168374313683608
22663.7106597847,85658.8031597847,0.0998574958375727
22663.9666367881,85659.0591367881,0.0230346519983874
22664.2226195816,85659.3151195816,0.0510390996825536
22664.4786081655,85659.5711081655,0.0175299944331292
22664.7346025398,85659.8271025398,0.0257316694314956
22664.990602705,85660.083102705,0.0425523107457996
22665.2466086611,85660.339108661,0.0107685288264853
22665.5026204083,85660.5951204083,0.0140509009535266
22665.7586379468,85660.8511379468,0.0317885987495868
22666.0146612769,85661.1071612769,0.0275329628082528
22666.2706903987,85661.3631903987,0.0262992875664796
22666.5267253123,85661.6192253123,0.0195567796446829
22666.7827660181,85661.8752660181,0.0229351126156477
22667.0388125162,85662.1313125162,0.0507017284145657
22667.2948648068,85662.3873648068,0.044260093579382
22667.5509228901,85662.6434228901,0.0226132473862662
22667.8069867663,85662.8994867663,0.190263008959794
22668.0630564356,85663.1555564356,0.142903735373765
22668.3191318982,85663.4116318982,0.209410542978119
22668.5752131543,85663.6677131543,0.141846999968034
22668.8313002041,85663.9238002041,0.0472854717714526
22669.0873930477,85664.1798930477,0.0464477420400642
22669.3434916854,85664.4359916854,0.0515360881802266
22669.5995961174,85664.6920961174,0.0463681621504233
22669.8557063439,85664.9482063439,0.0360480865055009
22670.111822365,85665.204322365,0.0339603257708308
22670.367944181,85665.460444181,0.05183596362829
22670.6240717921,85665.7165717921,0.0380670952445263
22670.8802051984,85665.9727051984,0.0503637560304547
22671.1363444002,85666.2288444002,0.0893694470987168
22671.3924893976,85666.4849893976,0.0677310827425693
22671.6486401909,85666.7411401909,0.155198669991551
22671.9047967802,85666.9972967802,0.182411428885329
22672.1609591658,85667.2534591657,0.425573484163558
22672.4171273477,85667.5096273477,0.543370346984516
22672.6733013263,85667.7658013263,0.579578504513117
22672.9294811018,85668.0219811018,0.47746270149025
22673.1856666743,85668.2781666743,0.390579272237545
22673.441858044,85668.534358044,0.38349646590488
22673.6980552111,85668.7905552111,0.258013912696914
22673.9542581758,85669.0467581758,0.136223557082556
22674.2104669384,85669.3029669384,0.146862393734939
22674.4666814989,85669.5591814989,0.151133661704469
22674.7229018578,85669.8154018578,0.155646796757562
22674.9791280149,85670.0716280149,0.17124973372524
22675.2353599707,85670.3278599707,0.0807597664430752
22675.4915977253,85670.5840977253,0.135149971220298
22675.7478412789,85670.8403412789,0.180655033334126
22676.0040906317,85671.0965906317,0.0368941872951919
22676.2603457838,85671.3528457838,0.0215819585977754
22676.5166067356,85671.6091067356,0.031503579976215
22676.7728734871,85671.8653734871,0.0348185497089777
22677.0291460387,85672.1216460387,0.0669893634862638
22677.2854243903,85672.3779243903,0.0360352877659765
22677.5417085424,85672.6342085424,0.034479303895961
22677.797998495,85672.890498495,0.0278449069778569
22678.0542942485,85673.1467942485,0.0395668700113321
22678.3105958028,85673.4030958028,0.0604622941914444
22678.5669031584,85673.6594031584,0.0426304209681656
22678.8232163153,85673.9157163153,0.0260726081433605
22679.0795352737,85674.1720352737,0.100476091222679
22679.3358600339,85674.4283600339,0.193721830460007
22679.5921905961,85674.6846905961,0.253023974337559
22679.8485269603,85674.9410269603,0.174512472043922
22680.104869127,85675.197369127,0.120448282721416
22680.3612170961,85675.4537170962,0.0808281999092941
22680.6175708681,85675.7100708681,0.0367173847022019
22680.8739304429,85675.9664304429,0.00584468104799694
22681.1302958209,85676.2227958209,0.0156690495106547
22681.3866670022,85676.4791670022,0.0299735428991302
22681.6430439871,85676.7355439871,0.0328979956680937
22681.8994267756,85676.9919267756,0.0943964153234567
22682.1558153682,85677.2483153682,0.0562839852308578
22682.4122097647,85677.5047097647,0.0792279103720556
22682.6686099657,85677.7611099656,0.159972477072812
22682.9250159711,85678.0175159711,0.173575074804311
22683.1814277812,85678.2739277812,0.162990058604564
22683.4378453963,85678.5303453963,0.115042056793205
22683.6942688164,85678.7867688164,0.144142809149519
22683.9506980418,85679.0431980418,0.0585071888734588
22684.2071330728,85679.2996330728,0.0874395552845322
22684.4635739094,85679.5560739094,0.0432492964934877
22684.7200205519,85679.8125205519,0.0283017244536654
22684.9764730005,85680.0689730005,0.0179138395220627
22685.2329312555,85680.3254312555,0.0365963220832688
22685.4893953169,85680.5818953169,0.0415843947114461
22685.7458651849,85680.8383651849,0.0654578238565532
22686.0023408599,85681.0948408598,0.014258199757139
22686.2588223419,85681.3513223419,0.0552550448288989
22686.5153096312,85681.6078096312,0.0261239932487521
22686.7718027279,85681.8643027279,0.0481664182636372
22687.0283016323,85682.1208016323,0.0738093930377998
22687.2848063446,85682.3773063446,0.0756005271717479
22687.541316865,85682.633816865,0.0177173931330153
22687.7978331936,85682.8903331936,0.0277744571462009
22688.0543553306,85683.1468553306,0.0534303858118386
22688.3108832763,85683.4033832763,0.036306057322771
22688.5674170309,85683.6599170309,0.0383839470764855
22688.8239565945,85683.9164565945,0.0581574470379029
22689.0805019674,85684.1730019674,0.0188228339204254
22689.3370531497,85684.4295531497,0.0822425157612002
22689.5936101415,85684.6861101415,0.0468993749204449
22689.8501729434,85684.9426729434,0.147185960062816
22690.1067415552,85685.1992415552,0.213604601186728
22690.3633159772,85685.4558159772,0.220255451618362
22690.6198962097,85685.7123962097,0.216229433836719
22690.8764822527,85685.9689822527,0.131860956153113
22691.1330741066,85686.2255741066,0.0755014163757798
22691.3896717715,85686.4821717715,0.102312538368478
22691.6462752477,85686.7387752477,0.130458197199564
22691.9028845353,85686.9953845353,0.0743661344466059
22692.1594996345,85687.2519996345,0.093778785963107
22692.4161205455,85687.5086205455,0.138841451477086
22692.6727472685,85687.7652472685,0.234655239480169
22692.9293798037,85688.0218798037,0.404282217440709
22693.1860181513,85688.2785181513,0.547005808215671
22693.4426623115,85688.5351623115,0.423312824799776
22693.6993122845,85688.7918122845,0.24728044033415
22693.9559680705,85689.0484680705,0.133046911898224
22694.2126296697,85689.3051296697,0.066910312886746
22694.4692970823,85689.5617970823,0.0139974964290896
22694.7259703084,85689.8184703084,0
22694.9826493484,85690.0751493484,0
22695.2393342024,85690.3318342024,0.0112235242090484
22695.4960248705,85690.5885248705,0.0108509036366076
22695.752721353,85690.845221353,0.00712901702539147
22696.00942365,85691.10192365,0.0546156311392264
22696.2661317618,85691.3586317618,0.088870469881593
22696.5228456887,85691.6153456887,0.036703941378428
22696.7795654307,85691.8720654307,0.0379710611821822
22697.036290988,85692.128790988,0.0684204031268413
22697.2930223609,85692.3855223609,0.0426158754705636
22697.5497595496,85692.6422595496,0.0726141049049375
22697.8065025542,85692.8990025542,0.120256914564718
22698.063251375,85693.155751375,0.205327326440705
22698.3200060121,85693.4125060121,0.145806991508286
22698.5767664659,85693.6692664659,0.0984035643183693
22698.8335327363,85693.9260327363,0.0971281164121079
22699.0903048237,85694.1828048237,0.107274961241579
22699.3470827282,85694.4395827282,0.117734084177196
22699.6038664501,85694.6963664501,0.188980355651059
22699.8606559896,85694.9531559896,0.188632590949001
22700.1174513466,85695.2099513466,0.101434703335236
22700.3742525218,85695.4667525218,0.0843321086682855
22700.631059515,85695.723559515,0.0361252169640961
22700.8878723265,85695.9803723265,0.0228171413877065
22701.1446909567,85696.2371909567,0.0150059483874091
22701.4015154055,85696.4940154054,0.0479326988442312
22701.6583456731,85696.7508456731,0.038653827293673
22701.91518176,85697.00768176,0.0244526337519884
22702.1720236661,85697.2645236661,0.0239247249694438
22702.4288713919,85697.5213713919,0.0362211489304348
22702.6857249372,85697.7782249372,0.0478722264685149
22702.9425843026,85698.0350843026,0.0930944652359323
22703.199449488,85698.291949488,0.14086197690668
22703.4563204937,85698.5488204937,0.13949257120045
22703.71319732,85698.80569732,0.043404078792018
22703.9700799669,85699.0625799669,0.0534265418426316
22704.2269684347,85699.3194684348,0.0592063274219085
22704.4838627237,85699.5763627237,0.0560639759970059
22704.740762834,85699.833262834,0.0200950351620662
22704.9976687657,85700.0901687657,0.0348607258150233
22705.2545805191,85700.3470805191,0.0120253426851214
22705.5114980945,85700.6039980944,0.0178179618107798
22705.7684214918,85700.8609214918,0.0148329299333663
22706.0253507116,85701.1178507116,0.0092763435539222
22706.2822857538,85701.3747857538,0.0336048178086087
22706.5392266187,85701.6317266187,0.0383484363522514
22706.7961733064,85701.8886733064,0.031928731067353
22707.0531258172,85702.1456258172,0.037757948235329
22707.3100841514,85702.4025841514,0.0318511800893108
22707.5670483089,85702.6595483089,0.0115189439373691
22707.8240182901,85702.9165182901,0.0337336794383738
22708.0809940953,85703.1734940953,0.0939551663997092
22708.3379757245,85703.4304757245,0.107142728108038
22708.5949631779,85703.6874631779,0.195024016624031
22708.8519564558,85703.9444564558,0.226593422126444
22709.1089555585,85704.2014555585,0.233563687806885
22709.3659604859,85704.4584604859,0.286365489699233
22709.6229712384,85704.7154712384,0.157393252426412
22709.8799878161,85704.9724878161,0.0495651646166271
22710.1370102193,85705.2295102193,0.0754431293259842
22710.3940384482,85705.4865384482,0.0135139868028217
22710.651072503,85705.743572503,0.0350704927071343
22710.9081123838,85706.0006123838,0.00472783929002568
22711.1651580908,85706.2576580908,0.018704768530041
22711.4222096242,85706.5147096242,0.0769205739283445
22711.6792669843,85706.7717669843,0.0682264579114429
22711.9363301713,85707.0288301713,0.0499248883854759
22712.1933991853,85707.2858991853,0.128814597655595
22712.4504740265,85707.5429740265,0.0434039182252844
22712.7075546951,85707.8000546951,0.041137778068461
22712.9646411914,85708.0571411914,0.0268258323482842
22713.2217335156,85708.3142335156,0.0330481057817716
22713.4788316677,85708.5713316677,0.130252682455094
22713.7359356481,85708.8284356481,0.111981972118937
22713.9930454569,85709.0855454569,0.0963675840370242
22714.2501610944,85709.3426610944,0.043938393127771
22714.5072825606,85709.5997825606,0.0839120155342774
22714.7644098559,85709.8569098559,0.0904152233706813
22715.0215429804,85710.1140429803,0.0840368178984549
22715.2786819343,85710.3711819343,0.134429503133818
22715.5358267179,85710.6283267179,0.225291473674195
22715.7929773312,85710.8854773312,0.169618293741494
22716.0501337745,85711.1426337745,0.143142976768464
22716.3072960481,85711.3997960481,0.124174741456836
22716.5644641522,85711.6569641521,0.0556643005087382
22716.8216380867,85711.9141380868,0.0748477288999045
22717.0788178521,85712.1713178521,0.0238374242948988
22717.3360034485,85712.4285034485,0.03785441473728
22717.5931948761,85712.6856948761,0.0372624362525704
22717.8503921351,85712.9428921351,0.0105191554051619
22718.1075952257,85713.2000952257,0.0162117599731536
22718.3648041481,85713.457304148,0.0459217599045621
22718.6220189025,85713.7145189025,0.0335747083604564
22718.8792394891,85713.9717394891,0.02868220391476
22719.136465908,85714.228965908,0.0432693410282154
22719.3936981596,85714.4861981596,0.0419643844918971
22719.6509362439,85714.7434362439,0.0724997758981049
22719.9081801613,85715.0006801613,0.127473558793335
22720.1654299118,85715.2579299118,0.218531736281755
22720.4226854958,85715.5151854958,0.172634243734494
22720.6799469132,85715.7724469132,0.113531756639287
22720.9372141646,85716.0297141646,0.102633038401207
22721.1944872498,85716.2869872498,0.0342347364383915
22721.4517661692,85716.5442661692,0.0933014517494788
22721.709050923,85716.801550923,0.0240572909029641
22721.9663415114,85717.0588415114,0.0626225181706264
22722.2236379346,85717.3161379346,0.114354021954817
22722.4809401927,85717.5734401927,0.222464033405517
22722.738248286,85717.830748286,0.144161603132964
22722.9955622147,85718.0880622147,0.08568780138949
22723.252881979,85718.345381979,0.0683041769359721
22723.510207579,85718.602707579,0.041844253703203
22723.7675390149,85718.8600390149,0.0271431316948703
22724.024876287,85719.117376287,0.0464845945779355
22724.2822193955,85719.3747193955,0.0335120354712043
22724.5395683405,85719.6320683405,0.0467420707463645
22724.7969231223,85719.8894231223,0.0629990616930322
22725.0542837411,85720.1467837411,0.0141773791358809
22725.3116501971,85720.4041501971,0.0862637124185866
22725.5690224903,85720.6615224904,0.0293678810062347
22725.8264006211,85720.9189006211,0.0924557645818345
22726.0837845898,85721.1762845898,0.108868804434918
22726.3411743963,85721.4336743963,0.0140622144222101
22726.5985700409,85721.6910700409,0.0343447443760139
22726.855971524,85721.948471524,0.0823940215929258
22727.1133788456,85722.2058788456,0.0145165744040219
22727.3707920059,85722.4632920059,0.166104758943977
22727.6282110051,85722.7207110051,0.14883871441285
22727.8856358435,85722.9781358435,0.225805222603342
22728.1430665213,85723.2355665213,0.189581022356068
22728.4005030386,85723.4930030386,0.105981889722357
22728.6579453956,85723.7504453956,0.0871950577159332
22728.9153935925,85724.0078935925,0.0548979437300264
22729.1728476296,85724.2653476296,0.101510271231222
22729.430307507,85724.522807507,0.0987426122773088
22729.687773225,85724.780273225,0.0840929167631279
22729.9452447837,85725.0377447837,0.0267041781913492
22730.2027221833,85725.2952221833,0.021994827171037
22730.4602054241,85725.5527054241,0.00445053092049182
22730.7176945062,85725.8101945062,0.0235537539635994
22730.9751894298,85726.0676894298,0.0141549242402564
22731.2326901951,85726.3251901951,0.0317040017524984
22731.4901968024,85726.5826968024,0.0487770043352562
22731.7477092518,85726.8402092518,0.0234185969380269
22732.0052275435,85727.0977275435,0.0270169927719699
22732.2627516777,85727.3552516777,0.0605958500620836
22732.5202816547,85727.6127816547,0.020943073662532
22732.7778174745,85727.8703174745,0.0143314305173956
22733.0353591375,85728.1278591375,0.0732775870837096
22733.2929066438,85728.3854066438,0.117329763858247
22733.5504599936,85728.6429599936,0.160122209624869
22733.8080191871,85728.9005191871,0.121618248961822
22734.0655842246,85729.1580842246,0.257523655880561
22734.3231551061,85729.4156551061,0.33480470422378
22734.580731832,85729.673231832,0.19973122158895
22734.8383144023,85729.9308144023,0.223627149035014
22735.0959028174,85730.1884028174,0.1010215944092
22735.3534970774,85730.4459970774,0.0956380645651637
22735.6110971825,85730.7035971825,0.0337661794223039
22735.8687031329,85730.9612031329,0.0413794212279193
22736.1263149288,85731.2188149288,0.0505079294095621
22736.3839325704,85731.4764325704,0.063840994361358
22736.6415560578,85731.7340560578,0.0522131047740435
22736.8991853915,85731.9916853915,0.0408507142670627
22737.1568205714,85732.2493205714,0.0832341979780573
22737.4144615978,85732.5069615978,0.0216594324201871
22737.672108471,85732.764608471,0.0644847229175912
22737.9297611909,85733.022261191,0.0928837669060911
22738.187419758,85733.279919758,0.147710656886389
22738.4450841724,85733.5375841724,0.184768786884911
22738.7027544343,85733.7952544343,0.255401376476506
22738.9604305438,85734.0529305438,0.30090318477067
22739.2181125014,85734.3106125013,0.136255282752152
22739.4758003069,85734.5683003069,0.171685973494228
22739.7334939608,85734.8259939608,0.102512365848647
22739.9911934631,85735.0836934631,0.124642515590336
22740.2488988141,85735.3413988141,0.0725267564410259
22740.506610014,85735.599110014,0.0666645471237351
22740.7643270631,85735.8568270631,0.0898609323199782
22741.0220499613,85736.1145499613,0.141405713678858
22741.2797787091,85736.3722787091,0.119514308664637
22741.5375133066,85736.6300133066,0.0859873982992885
22741.7952537539,85736.8877537539,0.015868369230907
22742.0530000514,85737.1455000514,0.0358791538392473
22742.310752199,85737.403252199,0.0518588089876812
22742.5685101973,85737.6610101973,0.037911718604623
22742.8262740462,85737.9187740462,0.0233484078855773
22743.0840437459,85738.1765437459,0.075317874163415
22743.3418192967,85738.4343192967,0.0497632126916562
22743.5996006988,85738.6921006988,0.133955764454475
22743.8573879524,85738.9498879524,0.127296052317726
22744.1151810577,85739.2076810577,0.106727906767262
22744.3729800148,85739.4654800148,0.0995389461621893
22744.6307848241,85739.7232848241,0.0981045331679024
22744.8885954855,85739.9810954855,0.0770410177863247
22745.1464119995,85740.2389119995,0.0784813407213888
22745.4042343662,85740.4967343662,0.0226344542781223
22745.6620625857,85740.7545625857,0.106387355699984
22745.9198966582,85741.0123966582,0.0996537436717369
22746.1777365841,85741.2702365841,0.194583032591386
22746.4355823633,85741.5280823633,0.181344059174771
22746.6934339963,85741.7859339963,0.181117867008979
22746.9512914832,85742.0437914832,0.0357193489559293
22747.2091548242,85742.3016548242,0.042323046562874
22747.4670240193,85742.5595240193,0.0519432826225928
22747.724899069,85742.817399069,0.0533051629258133
22747.9827799734,85743.0752799734,0.0186018421630422
22748.2406667326,85743.3331667326,0.0295547897698373
22748.4985593468,85743.5910593468,0.0349534400896203
22748.7564578163,85743.8489578163,0.0208954344462356
22749.0143621413,85744.1068621413,0.0157167402765195
22749.2722723219,85744.3647723219,0.0254684307562726
22749.5301883584,85744.6226883584,0.0395364646955551
22749.788110251,85744.880610251,0.0539176473073536
22750.0460379998,85745.1385379998,0.0019095864526856
22750.3039716051,85745.3964716051,0.0461672095467545
22750.5619110671,85745.6544110671,0.052137286356662
22750.8198563859,85745.9123563859,0.013978212089189
22751.0778075618,85746.1703075618,0.0166718213921015
22751.3357645949,85746.4282645949,0.0436593891045899
22751.5937274855,85746.6862274855,0.0724715394074899
22751.8516962337,85746.9441962337,0.0918901971032158
22752.1096708398,85747.2021708398,0.118050150783522
22752.367651304,85747.4601513041,0.211585026402204
22752.6256376264,85747.7181376264,0.38780700558981
22752.8836298073,85747.9761298073,0.112916658611403
22753.1416278468,85748.2341278468,0.161967936561748
22753.3996317452,85748.4921317452,0.112009756460689
22753.6576415026,85748.7501415026,0.120716438434683
22753.9156571193,85749.0081571193,0.133136003464927
22754.1736785954,85749.2661785954,0.0669592298035359
22754.4317059313,85749.5242059313,0.11664989186275
22754.6897391269,85749.7822391269,0.145726570922004
22754.9477781827,85750.0402781827,0.163104907713966
22755.2058230986,85750.2983230986,0.0478300782000113
22755.463873875,85750.556373875,0.0321482835496383
22755.7219305121,85750.8144305121,0.0417567832237136
22755.97999301,85751.07249301,0.0652515118317418
22756.238061369,85751.330561369,0.101180967153021
22756.4961355892,85751.5886355892,0.111105223612599
22756.7542156709,85751.8467156709,0.110774924084058
22757.0123016142,85752.1048016142,0.0486093982711083
22757.2703934193,85752.3628934193,0.0746240516753809
22757.5284910866,85752.6209910866,0.0480719076492091
22757.786594616,85752.879094616,0.0543791273351796
22758.0447040079,85753.1372040079,0.0359766584266984
22758.3028192624,85753.3953192624,0.0182209982941513
22758.5609403799,85753.6534403799,0.0435230809751881
22758.8190673603,85753.9115673603,0.0626535675324887
22759.077200204,85754.169700204,0.021867640341449
22759.3353389112,85754.4278389112,0.0415089475107445
22759.593483482,85754.685983482,0.0189845188686116
22759.8516339167,85754.9441339167,0.019971468972266
22760.1097902153,85755.2022902153,0.0390428262181375
22760.3679523783,85755.4604523783,0.067290704469743
22760.6261204057,85755.7186204057,0.0393656357772102
22760.8842942977,85755.9767942977,0.094254904995977
22761.1424740546,85756.2349740546,0.128188347194174
22761.4006596765,85756.4931596765,0.108009024032811
22761.6588511636,85756.7513511636,0.073496897067788
22761.9170485163,85757.0095485163,0.053549677139619
22762.1752517346,85757.2677517346,0.0755569021633679
22762.4334608186,85757.5259608186,0.026775041875401
22762.6916757688,85757.7841757688,0.0398284555029182
22762.9498965852,85758.0423965852,0.0754059023691948
22763.2081232681,85758.3006232681,0.110394833257644
22763.4663558175,85758.5588558175,0.301928791196568
22763.7245942339,85758.8170942339,0.207692366691792
22763.9828385173,85759.0753385173,0.100202223063364
22764.2410886679,85759.3335886679,0.166559259333753
22764.499344686,85759.591844686,0.011892419935963
22764.7576065717,85759.8501065717,0.0139038934527866
22765.0158743252,85760.1083743252,0.0493228443231556
22765.2741479469,85760.3666479469,0.108059859298344
22765.5324274367,85760.6249274367,0.125089960389353
22765.790712795,85760.883212795,0.164002790396455
22766.049004022,85761.141504022,0.0900472269050138
22766.3073011177,85761.3998011177,0.0954556382925109
22766.5656040825,85761.6581040825,0.138036146331885
22766.8239129166,85761.9164129166,0.0978209189352628
22767.0822276202,85762.1747276201,0.112461269769292
22767.3405481933,85762.4330481933,0.130507294543737
22767.5988746363,85762.6913746363,0.167466569817622
22767.8572069494,85762.9497069494,0.0878786655857012
22768.1155451327,85763.2080451327,0.16485455990475
22768.3738891864,85763.4663891864,0.123811233296
22768.6322391108,85763.7247391108,0.0472663306608958
22768.890594906,85763.983094906,0.0518047339442272
22769.1489565723,85764.2414565723,0.0488496827026997
22769.4073241099,85764.4998241099,0.0703970150335847
22769.6656975188,85764.7581975189,0.102789831708186
22769.9240767994,85765.0165767994,0.295495087998625
22770.1824619519,85765.2749619519,0.319405903477762
22770.4408529764,85765.5333529764,0.129974910550308
22770.6992498732,85765.7917498732,0.124108633035624
22770.9576526424,85766.0501526423,0.105364681500035
22771.2160612843,85766.3085612843,0.0909165069493965
22771.4744757989,85766.5669757989,0.139002145214541
22771.7328961867,85766.8253961867,0.055692856939298
22771.9913224477,85767.0838224477,0.106297151888286
22772.2497545822,85767.3422545822,0.0827152998900796
22772.5081925903,85767.6006925903,0.0562185872606111
22772.7666364722,85767.8591364722,0.0484359824397564
22773.0250862282,85768.1175862282,0.0446081624736064
22773.2835418584,85768.3760418584,0.112084740790965
22773.5420033631,85768.6345033631,0.0672049821561198
22773.8004707425,85768.8929707425,0.0454831695411107
22774.0589439966,85769.1514439966,0.0207356412636148
22774.3174231258,85769.4099231258,0.0696393062228397
22774.5759081304,85769.6684081304,0.0166887482030848
22774.8343990103,85769.9268990103,0.0438747524406086
22775.0928957659,85770.1853957659,0.0445213289842686
22775.3513983974,85770.4438983974,0.0320336141035169
22775.6099069048,85770.7024069048,0.0443610160676837
22775.8684212885,85770.9609212885,0.0240869641197294
22776.1269415488,85771.2194415488,0.0542210505183103
22776.3854676856,85771.4779676856,0.0354230497708416
22776.6439996993,85771.7364996993,0.0444018330261348
22776.90253759,85771.9950375901,0.0148005183582436
22777.1610813581,85772.253581358,0.0463777296326941
22777.4196310035,85772.5121310035,0.0691249636668515
22777.6781865266,85772.7706865266,0.262246121963525
22777.9367479276,85773.0292479276,0.294442417899496
22778.1953152066,85773.2878152066,0.119830338682236
22778.453888364,85773.546388364,0.0561621229965426
22778.7124673997,85773.8049673997,0.0763040385310372
22778.9710523141,85774.0635523141,0.168765880557466
22779.2296431074,85774.3221431074,0.150846531349058
22779.4882397796,85774.5807397796,0.222240627770638
22779.7468423312,85774.8393423312,0.0846047669888727
22780.0054507622,85775.0979507622,0.152538587617233
22780.264065073,85775.356565073,0.109702707713013
22780.5226852635,85775.6151852635,0.0728287273543307
22780.7813113342,85775.8738113342,0.084166218890115
22781.039943285,85776.132443285,0.0958632229463062
22781.2985811164,85776.3910811164,0.156419220963215
22781.5572248283,85776.6497248283,0.118639516614732
22781.8158744212,85776.9083744212,0.0771108068447257
22782.0745298951,85777.1670298951,0.135484088522367
22782.3331912503,85777.4256912503,0.0663692141382382
22782.591858487,85777.684358487,0.0990968854284777
22782.8505316053,85777.9430316053,0.214550824853828
22783.1092106054,85778.2017106054,0.124719597824223
22783.3678954877,85778.4603954877,0.0833068170099783
22783.6265862522,85778.7190862522,0.0928672541024826
22783.8852828992,85778.9777828992,0.0668298900968896
22784.1439854288,85779.2364854288,0.0115016406693223
22784.4026938413,85779.4951938413,0.0197738511566055
22784.6614081369,85779.7539081369,0.0352564502215255
22784.9201283158,85780.0126283158,0.0261354691096248
22785.1788543782,85780.2713543782,0.0927268858399629
22785.4375863242,85780.5300863242,0.0859864656044723
22785.696324154,85780.788824154,0.159744161777054
22785.955067868,85781.047567868,0.141901333556485
22786.2138174662,85781.3063174662,0.0690127227100423
22786.4725729489,85781.5650729489,0.0141619595876607
22786.7313343162,85781.8238343162,0.0456232154235429
22786.9901015685,85782.0826015685,0.0242835068397675
22787.2488747058,85782.3413747058,0.052937061685372
22787.5076537284,85782.6001537284,0.0705900188050365
22787.7664386366,85782.8589386366,0.0463992249815667
22788.0252294303,85783.1177294303,0.0671954723096819
22788.2840261099,85783.3765261099,0.0682583925404721
22788.5428286757,85783.6353286757,0.0732625435971358
22788.8016371276,85783.8941371276,0.0934671440453195
22789.0604514661,85784.1529514661,0.0599218940175524
22789.3192716913,85784.4117716913,0.123993780189481
22789.5780978033,85784.6705978033,0.170592851963786
22789.8369298025,85784.9294298025,0.267973611894444
22790.0957676889,85785.1882676889,0.33683516153227
22790.3546114628,85785.4471114628,0.228248896338784
22790.6134611244,85785.7059611244,0.145657981291997
22790.8723166739,85785.9648166739,0.130191207265786
22791.1311781115,85786.2236781115,0.0970728033281578
22791.3900454374,85786.4825454373,0.0950700640479384
22791.6489186517,85786.7414186517,0.170124619605462
22791.9077977548,85787.0002977548,0.136792238491072
22792.1666827466,85787.2591827466,0.224776370972132
22792.4255736277,85787.5180736277,0.137955963838639
22792.6844703981,85787.7769703981,0.112990462148326
22792.9433730578,85788.0358730578,0.164308477373964
22793.2022816074,85788.2947816074,0.0801293921194697
22793.4611960468,85788.5536960468,0.080445455822343
22793.7201163763,85788.8126163763,0.131972176178517
22793.9790425961,85789.0715425961,0.100049124415175
22794.2379747065,85789.3304747065,0.118725548260078
22794.4969127075,85789.5894127075,0.0846430378374831
22794.7558565994,85789.8483565994,0.103376235151565
22795.0148063824,85790.1073063824,0.104272851620283
22795.2737620567,85790.3662620567,0.176781227330819
22795.5327236226,85790.6252236226,0.0592096029152407
22795.7916910801,85790.8841910801,0.0289467505240538
22796.0506644295,85791.1431644295,0.00922857950177212
22796.3096436711,85791.4021436711,0.0411055424068519
22796.568628805,85791.661128805,0.0492496866574439
22796.8276198314,85791.9201198314,0.101822656125758
22797.0866167504,85792.1791167504,0.0498183419796054
22797.3456195625,85792.4381195625,0.0708156664378829
22797.6046282675,85792.6971282676,0.0857038323267425
22797.863642866,85792.956142866,0.0392589093467075
22798.1226633579,85793.2151633579,0.0402786658758578
22798.3816897436,85793.4741897436,0.0660977833806382
22798.6407220232,85793.7332220232,0.0554146536722353
22798.899760197,85793.9922601969,0.0722838713278371
22799.1588042649,85794.2513042649,0.0376140036751521
22799.4178542276,85794.5103542276,0.0757716392204857
22799.6769100848,85794.7694100848,0.0541075756468519
22799.935971837,85795.028471837,0.0899614247534514
22800.1950394843,85795.2875394843,0.0445985249427439
22800.4541130269,85795.5466130269,0.0935783228281496
22800.7131924652,85795.8056924652,0.0582011478336471
22800.9722777991,85796.0647777991,0.0475828451796117
22801.231369029,85796.323869029,0.0878857695966697
22801.4904661549,85796.5829661549,0.0790370090006966
22801.7495691772,85796.8420691772,0.111021421199899
22802.008678096,85797.101178096,0.0740940214463609
22802.2677929116,85797.3602929116,0.0970059776051177
22802.5269136241,85797.6194136241,0.0959379545176982
22802.7860402338,85797.8785402339,0.10803209982724
22803.0451727408,85798.1376727408,0.0640349352427193
22803.3043111454,85798.3968111454,0.131750828726284
22803.5634554477,85798.6559554477,0.131232936746708
22803.8226056479,85798.9151056479,0.07775027188181
22804.0817617463,85799.1742617463,0.0992763381512876
22804.340923743,85799.433423743,0.0583901738025515
22804.6000916382,85799.6925916382,0.0502924618267236
22804.8592654323,85799.9517654323,0.0580689154659446
22805.1184451253,85800.2109451253,0.103131583380236
22805.3776307174,85800.4701307174,0.0671033035011631
22805.6368222088,85800.7293222088,0.0627689258579745
22805.8960195999,85800.9885195999,0.0403791733646685
22806.1552228907,85801.2477228907,0.032052574673889
22806.4144320814,85801.5069320814,0.0355069954419607
22806.6736471723,85801.7661471723,0.0226623868474555
22806.9328681635,85802.0253681635,0.0659900958722792
22807.1920950554,85802.2845950554,0.0152570443147065
22807.451327848,85802.543827848,0.0524393465113283
22807.7105665416,85802.8030665416,0.0491801213314121
22807.9698111363,85803.0623111363,0.0326644282241641
22808.2290616324,85803.3215616324,0.0201725948891582
22808.4883180301,85803.5808180301,0.0261570876839198
22808.7475803295,85803.8400803295,0.0517121610907233
22809.0068485309,85804.0993485309,0.0412728038856358
22809.2661226345,85804.3586226345,0.0734179490538087
22809.5254026404,85804.6179026404,0.0393577964271486
22809.7846885489,85804.8771885489,0.049002970100051
22810.0439803603,85805.1364803603,0.11447560083003
22810.3032780745,85805.3957780745,0.0960161627527162
22810.562581692,85805.655081692,0.0647633438714377
22810.8218912129,85805.9143912129,0.115389978446212
22811.0812066374,85806.1737066374,0.103612080134148
22811.3405279656,85806.4330279656,0.0685610897403917
22811.5998551978,85806.6923551978,0.0639781455147497
22811.8591883343,85806.9516883343,0.0524896050646326
22812.1185273751,85807.211027375,0.0606623982243511
22812.3778723205,85807.4703723205,0.0478645231893328
22812.6372231707,85807.7297231707,0.0755616012776135
22812.8965799258,85807.9890799258,0.0649820693425865
22813.1559425862,85808.2484425862,0.0671582348722573
22813.4153111521,85808.5078111521,0.0861973027343636
22813.6746856234,85808.7671856234,0.0698204602595429
22813.9340660007,85809.0265660007,0.0444444116604039
22814.1934522839,85809.2859522839,0.0609212341291587
22814.4528444733,85809.5453444733,0.0529291184722657
22814.7122425691,85809.8047425691,0.0150220227865955
22814.9716465715,85810.0641465715,0.03783276106099
22815.2310564808,85810.3235564808,0.0578239103344825
22815.490472297,85810.582972297,0.0163998723964673
22815.7498940204,85810.8423940204,0.0778910297430834
22816.0093216513,85811.1018216513,0.0879394269615922
22816.2687551899,85811.3612551899,0.0987812341102578
22816.5281946362,85811.6206946362,0.0638688731779861
22816.7876399905,85811.8801399905,0.0416696245684457
22817.0470912531,85812.1395912531,0.0239688923348424
22817.3065484241,85812.3990484241,0.0313496374294092
22817.5660115038,85812.6585115038,0.0651219363619167
22817.8254804922,85812.9179804922,0.0893765741403557
22818.0849553897,85813.1774553897,0.0911594725713577
22818.3444361965,85813.4369361965,0.0581789417596055
22818.6039229126,85813.6964229126,0.0654995648399199
22818.8634155384,85813.9559155384,0.0720856132689562
22819.1229140741,85814.2154140741,0.021550622671551
22819.3824185197,85814.4749185197,0.0986401697118155
22819.6419288756,85814.7344288756,0.071432361596453
22819.9014451421,85814.9939451421,0.121017031895897
22820.1609673191,85815.2534673191,0.0916343517892707
22820.4204954069,85815.5129954069,0.0826908640257279
22820.6800294059,85815.7725294059,0.103512673980131
22820.939569316,85816.032069316,0.052353510804613
22821.1991151377,85816.2916151377,0.0549669251828505
22821.458666871,85816.551166871,0.085560403137725
22821.7182245161,85816.8107245161,0.0560595852686066
22821.9777880733,85817.0702880733,0.0255289675305263
22822.2373575428,85817.3298575428,0.0611159300663939
22822.4969329247,85817.5894329247,0.0774747248318349
22822.7565142194,85817.8490142194,0.152678482191113
22823.0161014268,85818.1086014268,0.130852649238513
22823.2756945474,85818.3681945474,0.121574705792506
22823.5352935812,85818.6277935812,0.0799426987385551
22823.7948985284,85818.8873985284,0.0537615016214523
22824.0545093894,85819.1470093894,0.0307794785600227
22824.3141261642,85819.4066261642,0.13624914327241
22824.5737488532,85819.6662488532,0.0696298536243427
22824.8333774564,85819.9258774564,0.102860585224256
22825.0930119741,85820.1855119741,0.110023959401446
22825.3526524065,85820.4451524065,0.0665986642148302
22825.6122987538,85820.7047987538,0.0776953926602442
22825.8719510161,85820.9644510161,0.0441646445009794
22826.1316091938,85821.2241091938,0.08206375035646
22826.391273287,85821.483773287,0.0450183333027607
22826.6509432958,85821.7434432958,0.0789736078116384
22826.9106192206,85822.0031192206,0.109876470685746
22827.1703010614,85822.2628010614,0.0965643078391851
22827.4299888186,85822.5224888186,0.0424946113881979
22827.6896824923,85822.7821824923,0.0813845006183504
22827.9493820826,85823.0418820826,0.03427690715718
22828.20908759,85823.30158759,0.111988412724065
22828.4687990143,85823.5612990143,0.0827081866373925
22828.7285163561,85823.8210163561,0.0760010450402686
22828.9882396154,85824.0807396154,0.0865877744313496
22829.2479687922,85824.3404687922,0.125985266010386
22829.5077038871,85824.6002038871,0.137162054523168
22829.7674449001,85824.8599449001,0.183412648123607
22830.0271918315,85825.1196918315,0.0771163995291671
22830.2869446814,85825.3794446814,0.0822379387114209
22830.5467034499,85825.6392034499,0.131150332563645
22830.8064681375,85825.8989681375,0.143794725756276
22831.0662387441,85826.1587387441,0.0858111694840171
22831.3260152701,85826.4185152701,0.0105729073682792
22831.5857977157,85826.6782977157,0.0637292529919945
22831.8455860809,85826.9380860809,0.0554429945510323
22832.1053803662,85827.1978803662,0.14715996834525
22832.3651805716,85827.4576805716,0.152839709454367
22832.6249866973,85827.7174866973,0.031206006952688
22832.8847987436,85827.9772987436,0.0578503348844846
22833.1446167107,85828.2371167107,0.0763554954358102
22833.4044405986,85828.4969405986,0.121981839996407
22833.6642704078,85828.7567704078,0.100789133730302
22833.9241061384,85829.0166061384,0.102976790965785
22834.1839477904,85829.2764477904,0.105973503540509
22834.4437953643,85829.5362953643,0.144991858717188
22834.7036488601,85829.7961488601,0.109411430302407
22834.9635082781,85830.0560082781,0.0792526506407777
22835.2233736185,85830.3158736185,0.074333084871449
22835.4832448814,85830.5757448814,0.043356602917357
22835.7431220671,85830.8356220671,0.0880341803921108
22836.0030051759,85831.0955051759,0.125946650430937
22836.2628942077,85831.3553942077,0.14275003021836
22836.522789163,85831.615289163,0.157572025671266
22836.7826900419,85831.8751900419,0.105193247192736
22837.0425968446,85832.1350968446,0.138980374563272
22837.3025095712,85832.3950095712,0.0817477056471737
22837.562428222,85832.654928222,0.151736363511803
22837.8223527972,85832.9148527972,0.0765968233654361
22838.0822832971,85833.1747832971,0.104071255483616
22838.3422197218,85833.4347197218,0.0583269717795587
22838.6021620714,85833.6946620714,0.0945931676391342
22838.8621103464,85833.9546103464,0.129210486767035
22839.1220645466,85834.2145645466,0.124188132393821
22839.3820246725,85834.4745246725,0.0761308099715387
22839.6419907242,85834.7344907242,0.0814294045661691
22839.901962702,85834.994462702,0.0391080691548764
22840.161940606,85835.254440606,0.0535281562734709
22840.4219244363,85835.5144244363,0.0638828643138567
22840.6819141933,85835.7744141933,0.0649224201428724
22840.9419098772,85836.0344098772,0.0431782962473633
22841.2019114881,85836.2944114881,0.11790778670107
22841.4619190261,85836.5544190261,0.0259640827089081
22841.7219324917,85836.8144324917,0.13085022033252
22841.981951885,85837.074451885,0.0540136013072807
22842.241977206,85837.334477206,0.0809733850944224
22842.5020084551,85837.5945084551,0.129920517294784
22842.7620456324,85837.8545456324,0.136527490722732
22843.0220887382,85838.1145887382,0.0906939059823822
22843.2821377727,85838.3746377727,0.191681627437898
22843.542192736,85838.634692736,0.0514806848427344
22843.8022536284,85838.8947536284,0.0412165048594619
22844.06232045,85839.15482045,0.127157454306344
22844.322393201,85839.414893201,0.0898077143000192
22844.5824718818,85839.6749718818,0.118012877628543
22844.8425564925,85839.9350564925,0.0580590035434043
22845.1026470331,85840.1951470331,0.106303335118641
22845.3627435041,85840.4552435041,0.0777462804536939
22845.6228459056,85840.7153459056,0.114691139449458
22845.8829542377,85840.9754542377,0.055744124737563
22846.1430685007,85841.2355685007,0.0852707545582461
22846.4031886949,85841.4956886949,0.0527089129439703
22846.6633148203,85841.7558148203,0.0517955921737475
22846.9234468773,85842.0159468773,0.0730786198279944
22847.1835848659,85842.2760848659,0.0740905503995269
22847.4437287863,85842.5362287863,0.125937935606405
22847.7038786389,85842.7963786389,0.130869859150024
22847.9640344238,85843.0565344238,0.0705152055411222
22848.2241961413,85843.3166961413,0.133498355331877
22848.4843637915,85843.5768637915,0.106146320340226
22848.7445373745,85843.8370373745,0.133786597970495
22849.0047168907,85844.0972168907,0.0682028543266685
22849.2649023402,85844.3574023402,0.0772861020365702
22849.5250937232,85844.6175937232,0.061081428036221
22849.7852910399,85844.8777910399,0.0955751361332666
22850.0454942906,85845.1379942906,0.0871499272218541
22850.3057034754,85845.3982034754,0.0813833611391396
22850.5659185945,85845.6584185945,0.146715980922697
22850.8261396482,85845.9186396482,0.132700058679366
22851.0863666367,85846.1788666367,0.0514405149152392
22851.34659956,85846.43909956,0.0391451092372951
22851.6068384185,85846.6993384185,0.0463053144621136
22851.8670832124,85846.9595832124,0.0384773587877805
22852.1273339418,85847.2198339418,0.0494396314799569
22852.387590607,85847.480090607,0.0365727881997227
22852.6478532082,85847.7403532082,0.119604476550857
22852.9081217455,85848.0006217455,0.0958768844229558
22853.1683962191,85848.2608962191,0.126174916921604
22853.4286766293,85848.5211766293,0.12243344583728
22853.6889629763,85848.7814629763,0.139988587103906
22853.9492552603,85849.0417552603,0.108609533690873
22854.2095534815,85849.3020534815,0.054545603797758
22854.46985764,85849.56235764,0.0641113085821271
22854.7301677362,85849.8226677362,0.0266326374506227
22854.9904837701,85850.0829837701,0.0946847918635292
22855.250805742,85850.343305742,0.0622123623862515
22855.5111336521,85850.6036336521,0.136577772414129
22855.7714675006,85850.8639675006,0.0448828912166472
22856.0318072877,85851.1243072877,0.0971394059958844
22856.2921530136,85851.3846530136,0.106872974328398
22856.5525046786,85851.6450046786,0.109406374030481
22856.8128622826,85851.9053622826,0.0830317262487153
22857.0732258261,85852.1657258261,0.0911207958137694
22857.3335953093,85852.4260953093,0.109586136222489
22857.5939707323,85852.6864707323,0.085984444268338
22857.8543520953,85852.9468520953,0.0716967488427874
22858.1147393985,85853.2072393985,0.133098222301213
22858.3751326422,85853.4676326422,0.115072711813872
22858.6355318265,85853.7280318265,0.13006278505246
22858.8959369516,85853.9884369516,0.0838194051526961
22859.1563480177,85854.2488480177,0.0955551095312733
22859.4167650252,85854.5092650252,0.130434610041757
22859.677187974,85854.769687974,0.16254949501104
22859.9376168645,85855.0301168645,0.104302530050598
22860.1980516969,85855.2905516969,0.135672226822718
22860.4584924713,85855.5509924713,0.178123889353065
22860.718939188,85855.811439188,0.141675503658233
22860.9793918471,85856.0718918471,0.10291894790786
22861.2398504489,85856.3323504489,0.110633076199468
22861.5003149936,85856.5928149936,0.0904192184854473
22861.7607854813,85856.8532854813,0.156897916501019
22862.0212619123,85857.1137619123,0.118504143570769
22862.2817442869,85857.3742442869,0.140230541308008
22862.5422326051,85857.6347326051,0.122727014792709
22862.8027268671,85857.8952268671,0.142361077681164
22863.0632270733,85858.1557270733,0.131119592955997
22863.3237332238,85858.4162332238,0.198100287623546
22863.5842453187,85858.6767453187,0.126243478624727
22863.8447633584,85858.9372633584,0.161304480118048
22864.105287343,85859.197787343,0.150757198394765
22864.3658172726,85859.4583172726,0.237816089351547
22864.6263531477,85859.7188531476,0.174391505168243
22864.8868949681,85859.9793949681,0.133983891810534
22865.1474427343,85860.2399427343,0.150817542255266
22865.4079964464,85860.5004964464,0.174419112598747
22865.6685561047,85860.7610561047,0.112867338129503
22865.9291217093,85861.0216217093,0.126268334663079
22866.1896932605,85861.2821932605,0.16649121380847
22866.4502707583,85861.5427707583,0.123256904707244
22866.7108542031,85861.8033542031,0.0864020397206039
22866.971443595,85862.063943595,0.194481608467257
22867.2320389343,85862.3245389343,0.137396280146192
22867.4926402212,85862.5851402212,0.0484080335587211
22867.7532474558,85862.8457474558,0.114700980059877
22868.0138606384,85863.1063606384,0.0953346918565018
22868.274479769,85863.366979769,0.0902583215016006
22868.5351048482,85863.6276048482,0.174036013497935
22868.7957358758,85863.8882358758,0.100907848671226
22869.0563728523,85864.1488728523,0.177909604095413
22869.3170157776,85864.4095157776,0.181577340109115
22869.5776646522,85864.6701646522,0.11253560366098
22869.8383194762,85864.9308194762,0.158431880847984
22870.0989802498,85865.1914802498,0.140345645376243
22870.3596469731,85865.4521469731,0.134510255993612
22870.6203196464,85865.7128196464,0.249636725604351
22870.88099827,85865.97349827,0.0919847416535498
22871.1416828439,85866.2341828439,0.168203040567798
22871.4023733684,85866.4948733684,0.0940316856358846
22871.6630698438,85866.7555698438,0.135719148935282
22871.9237722701,85867.0162722701,0.138558995214704
22872.1844806477,85867.2769806477,0.130990229741363
22872.4451949768,85867.5376949768,0.0901365428913332
22872.7059152574,85867.7984152574,0.157535050598668
22872.9666414899,85868.0591414899,0.164565145084604
22873.2273736743,85868.3198736743,0.197151206571933
22873.4881118111,85868.5806118111,0.262023086203133
22873.7488559002,85868.8413559002,0.144690497108714
22874.009605942,85869.102105942,0.140031124560836
22874.2703619367,85869.3628619367,0.175076530266313
22874.5311238843,85869.6236238843,0.252397541735105
22874.7918917854,85869.8843917854,0.152752560275807
22875.0526656398,85870.1451656398,0.136361939671381
22875.3134454479,85870.4059454479,0.215051946215563
22875.5742312098,85870.6667312098,0.182792761583567
22875.8350229259,85870.9275229259,0.22935385454869
22876.0958205961,85871.1883205961,0.199597797036547
22876.3566242209,85871.4491242209,0.20261929565316
22876.6174338003,85871.7099338003,0.173894803723589
22876.8782493347,85871.9707493347,0.133514763875912
22877.1390708242,85872.2315708242,0.180917262555177
22877.3998982689,85872.4923982689,0.117665931097173
22877.6607316691,85872.7532316691,0.203686645848777
22877.921571025,85873.014071025,0.148638551302653
22878.1824163369,85873.2749163369,0.206414894490917
22878.4432676049,85873.5357676049,0.186034000994069
22878.7041248291,85873.7966248291,0.23148104191399
22878.9649880099,85874.0574880099,0.206012557595516
22879.2258571474,85874.3183571474,0.205406367116302
22879.4867322419,85874.5792322419,0.189946870389664
22879.7476132934,85874.8401132934,0.213616526870696
22880.0085003023,85875.1010003023,0.1541351514136
22880.2693932687,85875.3618932687,0.131387252762714
22880.5302921929,85875.6227921929,0.170536851025266
22880.791197075,85875.883697075,0.125386079537857
22881.0521079153,85876.1446079153,0.10590914070821
22881.3130247139,85876.4055247139,0.158579305786195
22881.5739474711,85876.6664474711,0.196287631580558
22881.8348761871,85876.9273761871,0.287798167836817
22882.095810862,85877.188310862,0.184908890178406
22882.3567514961,85877.4492514961,0.145649590713019
22882.6176980896,85877.7101980896,0.118650070727929
22882.8786506426,85877.9711506426,0.190250692558467
22883.1396091554,85878.2321091554,0.216319751215529
22883.4005736283,85878.4930736283,0.180699774766216
22883.6615440613,85878.7540440613,0.210794315581158
22883.9225204546,85879.0150204547,0.172329499455177
22884.1835028087,85879.2760028087,0.208034619119152
22884.4444911235,85879.5369911235,0.204676907874131
22884.7054853994,85879.7979853993,0.197102609651287
22884.9664856364,85880.0589856364,0.233934754914626
22885.2274918348,85880.3199918348,0.170745907117672
22885.4885039949,85880.5810039949,0.18604558863331
22885.7495221168,85880.8420221168,0.188883002560057
22886.0105462007,85881.1030462007,0.247887696916315
22886.2715762469,85881.3640762469,0.187024843734511
22886.5326122555,85881.6251122555,0.235912876963358
22886.7936542267,85881.8861542267,0.26657414031755
22887.0547021608,85882.1472021608,0.180835359189241
22887.315756058,85882.408256058,0.244010630702518
22887.5768159184,85882.6693159184,0.24781889253886
22887.8378817423,85882.9303817423,0.219008584110347
22888.0989535298,85883.1914535298,0.23552861318177
22888.3600312812,85883.4525312812,0.270346733475648
22888.6211149967,85883.7136149967,0.153555871132794
22888.8822046765,85883.9747046765,0.257904530612669
22889.1433003206,85884.2358003206,0.236876744273025
22889.4044019296,85884.4969019296,0.206938230230598
22889.6655095034,85884.7580095034,0.12732017781482
22889.9266230423,85885.0191230423,0.195597531183669
22890.1877425465,85885.2802425465,0.228614455723016
22890.4488680162,85885.5413680162,0.305057811717719
22890.7099994516,85885.8024994516,0.150036799813735
22890.9711368529,85886.063636853,0.107678060255037
22891.2322802204,85886.3247802204,0.195963467912373
22891.4934295542,85886.5859295542,0.123255885887571
22891.7545848544,85886.8470848544,0.100604233390856
22892.0157461215,85887.1082461215,0.173575639872846
22892.2769133555,85887.3694133555,0.215404573849171
22892.5380865566,85887.6305865566,0.230729057533973
22892.799265725,85887.891765725,0.216205971386567
22893.060450861,85888.152950861,0.197456328382505
22893.3216419647,85888.4141419647,0.17151390988411
22893.5828390365,85888.6753390365,0.166560418350194
22893.8440420763,85888.9365420763,0.279510292411697
22894.1052510845,85889.1977510845,0.240557626073866
22894.3664660614,85889.4589660614,0.160306544398592
22894.627687007,85889.720187007,0.143080008257511
22894.8889139215,85889.9814139215,0.118780538744095
22895.1501468053,85890.2426468053,0.12982664855298
22895.4113856585,85890.5038856585,0.190780762534857
22895.6726304812,85890.7651304812,0.123379763727362
22895.9338812738,85891.0263812738,0.120380052346457
22896.1951380362,85891.2876380362,0.174675370493851
22896.456400769,85891.548900769,0.163321545349258
22896.7176694722,85891.8101694722,0.148751708454805
22896.978944146,85892.071444146,0.247920241594514
22897.2402247906,85892.3327247906,0.212532687029295
22897.5015114062,85892.5940114062,0.1831169901454
22897.762803993,85892.855303993,0.183587633964688
22898.0241025513,85893.1166025513,0.107276812578358
22898.2854070813,85893.3779070813,0.146586466592059
22898.5467175831,85893.6392175831,0.189724647479639
22898.8080340569,85893.9005340569,0.132687474405377
22899.069356503,85894.161856503,0.130067608780324
22899.3306849216,85894.4231849216,0.211433687427443
22899.5920193127,85894.6845193127,0.13477807106062
22899.8533596768,85894.9458596768,0.0900580836402815
22900.114706014,85895.207206014,0.126794662202307
22900.3760583245,85895.4685583245,0.145237505927037
22900.6374166084,85895.7299166084,0.162018069648595
22900.898780866,85895.991280866,0.10117861427111
22901.1601510975,85896.2526510975,0.161604527926447
22901.4215273031,85896.5140273031,0.200360857190973
22901.682909483,85896.775409483,0.138101527620778
22901.9442976375,85897.0367976375,0.0782260735685435
22902.2056917665,85897.2981917665,0.174327065940604
22902.4670918706,85897.5595918706,0.204164202105247
22902.7284979498,85897.8209979498,0.118639455436511
22902.9899100044,85898.0824100044,0.146019639323775
22903.2513280344,85898.3438280344,0.126764918184653
22903.5127520401,85898.6052520401,0.16252855927413
22903.7741820218,85898.8666820218,0.15611977645378
22904.0356179797,85899.1281179797,0.223489074359291
22904.2970599139,85899.3895599139,0.152728209971709
22904.5585078247,85899.6510078247,0.147747664325125
22904.8199617122,85899.9124617122,0.191808081213691
22905.0814215767,85900.1739215767,0.126342991308445
22905.3428874184,85900.4353874184,0.153697032035093
22905.6043592374,85900.6968592374,0.208255322537167
22905.865837034,85900.958337034,0.160063311987949
22906.1273208085,85901.2198208085,0.176376399941544
22906.3888105609,85901.4813105609,0.239556231962894
22906.6503062914,85901.7428062914,0.147596093467093
22906.9118080005,85902.0043080005,0.0907937718882723
22907.173315688,85902.265815688,0.242153789571665
22907.4348293544,85902.5273293544,0.167429073062657
22907.6963489999,85902.7888489999,0.180078511150715
22907.9578746246,85903.0503746246,0.18191663360247
22908.2194062287,85903.3119062287,0.225067297426812
22908.4809438124,85903.5734438124,0.203160344431096
22908.7424873759,85903.8349873759,0.193839586729445
22909.0040369195,85904.0965369195,0.251339168525209
22909.2655924434,85904.3580924434,0.175084161860225
22909.5271539478,85904.6196539478,0.18515053815626
22909.7887214327,85904.8812214327,0.278371816982372
22910.0502948985,85905.1427948985,0.283354778383678
22910.3118743454,85905.4043743454,0.27653512993318
22910.5734597736,85905.6659597736,0.179326042588797
22910.8350511832,85905.9275511832,0.224262970640326
22911.0966485745,85906.1891485745,0.16527028370197
22911.3582519477,85906.4507519477,0.230543959159312
22911.619861303,85906.712361303,0.167079869415327
22911.8814766406,85906.9739766406,0.130185090445987
22912.1430979607,85907.2355979607,0.20469352775512
22912.4047252636,85907.4972252636,0.213206271232574
22912.6663585493,85907.7588585493,0.213488664817198
22912.9279978182,85908.0204978182,0.176742096943158
22913.1896430703,85908.2821430703,0.189792048495247
22913.451294306,85908.543794306,0.153807055785069
22913.7129515254,85908.8054515254,0.139276671421267
22913.9746147288,85909.0671147289,0.202766711691709
22914.2362839164,85909.3287839164,0.149029079069174
22914.4979590882,85909.5904590882,0.205986373228938
22914.7596402447,85909.8521402447,0.16875825112544
22915.0213273859,85910.1138273859,0.150017632014319
22915.2830205121,85910.3755205121,0.167371654198866
22915.5447196234,85910.6372196234,0.132536597907034
22915.8064247201,85910.8989247201,0.117659960596508
22916.0681358024,85911.1606358024,0.181583581711577
22916.3298528705,85911.4223528705,0.241988605944231
22916.5915759245,85911.6840759245,0.17212756185613
22916.8533049649,85911.9458049649,0.0793172510368798
22917.1150399915,85912.2075399915,0.143045080502668
22917.3767810048,85912.4692810048,0.160554454569249
22917.6385280049,85912.7310280049,0.216379053190448
22917.900280992,85912.992780992,0.16877077444567
22918.1620399665,85913.2545399665,0.185248060995698
22918.4238049283,85913.5163049283,0.189993473415383
22918.6855758777,85913.7780758777,0.161585416169384
22918.947352815,85914.039852815,0.128561074178546
22919.2091357402,85914.3016357403,0.169896279533835
22919.4709246538,85914.5634246538,0.153214781698602
22919.7327195558,85914.8252195558,0.162786138353212
22919.9945204465,85915.0870204465,0.223348570260529
22920.2563273261,85915.3488273261,0.210869924702959
22920.5181401947,85915.6106401947,0.237900934509299
22920.7799590527,85915.8724590527,0.248730065572115
22921.0417839001,85916.1342839001,0.198452661707888
22921.3036147372,85916.3961147371,0.198516279066003
22921.5654515642,85916.6579515641,0.172418453295836
22921.8272943813,85916.9197943813,0.260884307159255
22922.0891431887,85917.1816431887,0.195197852761046
22922.3509979866,85917.4434979866,0.245183932109909
22922.6128587753,85917.7053587753,0.0985188962383313
22922.8747255549,85917.9672255549,0.191111162068623
22923.1365983256,85918.2290983256,0.229477408070166
22923.3984770876,85918.4909770876,0.231563203113213
22923.6603618411,85918.7528618411,0.195645046562953
22923.9222525864,85919.0147525864,0.285351962267595
22924.1841493237,85919.2766493237,0.173722885319569
22924.4460520532,85919.5385520532,0.242781971475377
22924.707960775,85919.800460775,0.193026262904869
22924.9698754894,85920.0623754894,0.249755722796267
22925.2317961965,85920.3242961965,0.181130481218339
22925.4937228966,85920.5862228966,0.117797864424058
22925.75565559,85920.84815559,0.139428148139005
22926.0175942767,85921.1100942767,0.187965058810562
22926.279538957,85921.3720389569,0.153802064291886
22926.5414896311,85921.6339896311,0.169788676499961
22926.8034462992,85921.8959462992,0.263371264174806
22927.0654089616,85922.1579089616,0.192644747024207
22927.3273776183,85922.4198776183,0.290257861796712
22927.5893522697,85922.6818522697,0.141296960874551
22927.8513329159,85922.9438329159,0.234351928928796
22928.1133195572,85923.2058195572,0.221717047132596
22928.3753121937,85923.4678121937,0.20304255888317
22928.6373108256,85923.7298108256,0.152259100984361
22928.8993154532,85923.9918154532,0.196544010121011
22929.1613260768,85924.2538260768,0.231895924068341
22929.4233426963,85924.5158426963,0.171835084523182
22929.6853653121,85924.7778653121,0.252571271260403
22929.9473939244,85925.0398939244,0.253922057325495
22930.2094285334,85925.3019285334,0.272594610191201
22930.4714691392,85925.5639691392,0.105791503063181
22930.7335157422,85925.8260157422,0.205887618005244
22930.9955683425,85926.0880683425,0.124348082699348
22931.2576269403,85926.3501269403,0.095203369536085
22931.5196915358,85926.6121915358,0.253279006220857
22931.7817621292,85926.8742621292,0.209306056760314
22932.0438387208,85927.1363387208,0.156981340910789
22932.3059213106,85927.3984213106,0.18597740375038
22932.5680098991,85927.6605098991,0.201338627255935
22932.8301044862,85927.9226044862,0.156505378327117
22933.0922050724,85928.1847050724,0.217742468853595
22933.3543116576,85928.4468116576,0.234932077760967
22933.6164242422,85928.7089242422,0.247597114724041
22933.8785428265,85928.9710428265,0.237890983284465
22934.1406674104,85929.2331674104,0.194708242184977
22934.4027979944,85929.4952979944,0.219347124573972
22934.6649345785,85929.7574345785,0.267574173389799
22934.9270771631,85930.0195771631,0.169258110735111
22935.1892257482,85930.2817257482,0.196498244553534
22935.4513803341,85930.5438803341,0.142519787394419
22935.7135409211,85930.8060409211,0.192832526124268
22935.9757075093,85931.0682075093,0.169058416564982
22936.2378800989,85931.3303800989,0.238932219764498
22936.5000586901,85931.5925586901,0.176153747041865
22936.7622432832,85931.8547432832,0.219628987540031
22937.0244338782,85932.1169338782,0.215355500152418
22937.2866304756,85932.3791304756,0.262588928955906
22937.5488330754,85932.6413330754,0.204285153088882
22937.8110416778,85932.9035416778,0.277906735812248
22938.0732562831,85933.1657562831,0.284123388674893
22938.3354768916,85933.4279768916,0.220042630520239
22938.5977035032,85933.6902035032,0.184577852498668
22938.8599361184,85933.9524361184,0.213704330592812
22939.1221747372,85934.2146747372,0.251203792904194
22939.38441936,85934.47691936,0.184874364121661
22939.6466699868,85934.7391699868,0.151240691150262
22939.9089266179,85935.0014266179,0.140602025046909
22940.1711892536,85935.2636892536,0.164330577025953
22940.433457894,85935.525957894,0.19206714865182
22940.6957325392,85935.7882325392,0.218800759129409
22940.9580131897,85936.0505131897,0.207266714106133
22941.2202998455,85936.3127998455,0.208538421877064
22941.4825925069,85936.5750925069,0.229269548919335
22941.7448911739,85936.8373911739,0.245611625806573
22942.007195847,85937.099695847,0.268451347930302
22942.2695065262,85937.3620065262,0.266356655129906
22942.5318232118,85937.6243232118,0.233969441364217
22942.794145904,85937.886645904,0.249246972112425
22943.0564746028,85938.1489746028,0.152901677655416
22943.3188093088,85938.4113093088,0.219085010173262
22943.581150022,85938.673650022,0.173734629571293
22943.8434967425,85938.9359967425,0.309286817102676
22944.1058494706,85939.1983494706,0.214910364510335
22944.3682082066,85939.4607082066,0.208982942381179
22944.6305729505,85939.7230729505,0.227805099655014
22944.8929437027,85939.9854437027,0.17256086193012
22945.1553204634,85940.2478204634,0.25939327151369
22945.4177032327,85940.5102032327,0.245846863486887
22945.6800920107,85940.7725920107,0.216770146067229
22945.942486798,85941.034986798,0.156221351175696
22946.2048875944,85941.2973875944,0.27732350522239
22946.4672944003,85941.5597944003,0.215811752642819
22946.7297072159,85941.8222072159,0.251274629510366
22946.9921260414,85942.0846260414,0.169922021492392
22947.2545508769,85942.3470508769,0.243217771411825
22947.5169817228,85942.6094817228,0.271363381918805
22947.7794185791,85942.8719185791,0.206159736751545
22948.0418614462,85943.1343614462,0.200244118015818
22948.3043103241,85943.3968103241,0.281159478975896
22948.5667652132,85943.6592652132,0.133032311215766
22948.8292261136,85943.9217261136,0.230698296222802
22949.0916930255,85944.1841930255,0.238764815225624
22949.3541659491,85944.4466659491,0.176757356148501
22949.6166448848,85944.7091448847,0.195490344039042
22949.8791298326,85944.9716298326,0.21121144901129
22950.1416207927,85945.2341207927,0.20340566873493
22950.4041177653,85945.4966177653,0.288486364262637
22950.6666207509,85945.7591207509,0.276735262949324
22950.9291297493,85946.0216297493,0.322016909879128
22951.1916447608,85946.2841447608,0.237565864816491
22951.4541657859,85946.5466657859,0.230720156954165
22951.7166928245,85946.8091928245,0.304920236322036
22951.979225877,85947.071725877,0.215628245607815
22952.2417649433,85947.3342649433,0.352470826190458
22952.504310024,85947.596810024,0.152005203990782
22952.7668611191,85947.8593611191,0.204843455247441
22953.0294182287,85948.1219182287,0.215738647464273
22953.2919813532,85948.3844813532,0.24044413885445
22953.5545504929,85948.6470504929,0.219335355328262
22953.8171256477,85948.9096256477,0.274319009735822
22954.0797068179,85949.172206818,0.318966592523245
22954.3422940039,85949.4347940039,0.212942730128891
22954.6048872057,85949.6973872057,0.219423738752236
22954.8674864236,85949.9599864236,0.233676072045103
22955.1300916579,85950.2225916579,0.383143475672292
22955.3927029085,85950.4852029085,0.158881066990178
22955.6553201759,85950.7478201759,0.191586924398681
22955.9179434601,85951.0104434601,0.305389999037731
22956.1805727615,85951.2730727615,0.215568923954464
22956.4432080802,85951.5357080802,0.333863630980413
22956.7058494165,85951.7983494165,0.360150236417465
22956.9684967704,85952.0609967704,0.221658532474639
22957.2311501423,85952.3236501423,0.193792797675788
22957.4938095324,85952.5863095324,0.311259116565632
22957.7564749408,85952.8489749408,0.397792843671093
22958.0191463677,85953.1116463677,0.325434270241014
22958.2818238135,85953.3743238135,0.170675881763047
22958.5445072782,85953.6370072782,0.285146506667653
22958.807196762,85953.899696762,0.311307736012313
22959.0698922653,85954.1623922653,0.354079942542441
22959.3325937882,85954.4250937882,0.237223308904335
22959.5953013308,85954.6878013308,0.224453796003233
22959.8580148934,85954.9505148935,0.391926225425535
22960.1207344764,85955.2132344764,0.390266676779063
22960.3834600797,85955.4759600797,0.365792496376296
22960.6461917036,85955.7386917036,0.221764746519924
22960.9089293484,85956.0014293484,0.34699256735855
22961.1716730141,85956.2641730141,0.276540536249532
22961.4344227012,85956.5269227012,0.267973241977335
22961.6971784098,85956.7896784098,0.279392625637073
22961.9599401399,85957.0524401399,0.229361575602479
22962.2227078919,85957.315207892,0.344892153401398
22962.4854816661,85957.5779816661,0.254516083933485
22962.7482614625,85957.8407614625,0.302958804371106
22963.0110472814,85958.1035472814,0.352266204991822
22963.273839123,85958.366339123,0.402311426478513
22963.5366369875,85958.6291369875,0.367807174215951
22963.799440875,85958.891940875,0.35962099392834
22964.062250786,85959.154750786,0.361382815668806
22964.3250667204,85959.4175667205,0.413688322720623
22964.5878886787,85959.6803886787,0.243058548701812
22964.8507166608,85959.9432166608,0.301160812859145
22965.1135506671,85960.2060506671,0.289676920973783
22965.3763906977,85960.4688906977,0.291172150235526
22965.6392367529,85960.7317367529,0.229301351496888
22965.9020888328,85960.9945888328,0.203451155216071
22966.1649469378,85961.2574469378,0.255120455580341
22966.4278110679,85961.5203110679,0.340768699617608
22966.6906812234,85961.7831812234,0.314729237408406
22966.9535574046,85962.0460574046,0.266478403502796
22967.2164396115,85962.3089396115,0.388069467162039
22967.4793278445,85962.5718278445,0.304705645320338
22967.7422221036,85962.8347221036,0.396071959910083
22968.0051223892,85963.0976223892,0.198172354571749
22968.2680287014,85963.3605287014,0.205350490925074
22968.5309410404,85963.6234410404,0.277623285293525
22968.7938594066,85963.8863594066,0.153772899611869
22969.0567837998,85964.1492837999,0.241196092631821
22969.3197142207,85964.4122142207,0.272982431099857
22969.5826506692,85964.6751506692,0.292644078343401
22969.8455931455,85964.9380931455,0.261182747823863
22970.10854165,85965.20104165,0.236967908668853
22970.3714961828,85965.4639961828,0.321547335678015
22970.6344567441,85965.7269567441,0.312221497642768
22970.897423334,85965.989923334,0.38852632108791
22971.1603959528,85966.2528959528,0.212349411665983
22971.4233746008,85966.5158746008,0.260452102806617
22971.6863592781,85966.7788592781,0.281307671766411
22971.9493499849,85967.0418499849,0.360650734783974
22972.2123467216,85967.3048467216,0.23382364992894
22972.4753494881,85967.5678494881,0.226896113729368
22972.7383582849,85967.8308582849,0.292809498789458
22973.0013731119,85968.0938731119,0.281258145246302
22973.2643939696,85968.3568939696,0.135112378164019
22973.527420858,85968.619920858,0.205230844234468
22973.7904537774,85968.8829537774,0.328262886163053
22974.053492728,85969.145992728,0.284116829527659
22974.3165377099,85969.4090377099,0.248006745716611
22974.5795887235,85969.6720887235,0.281730972487845
22974.842645769,85969.935145769,0.233405358340844
22975.1057088464,85970.1982088464,0.33117544857297
22975.3687779562,85970.4612779562,0.188845841418423
22975.6318530983,85970.7243530983,0.235572495414824
22975.894934273,85970.987434273,0.12113810947096
22976.1580214807,85971.2505214807,0.276259193926612
22976.4211147213,85971.5136147213,0.192497324568901
22976.6842139954,85971.7767139954,0.245710372582529
22976.9473193028,85972.0398193028,0.160242787502778
22977.2104306439,85972.3029306439,0.291141933051162
22977.4735480189,85972.5660480189,0.145980722783472
22977.736671428,85972.829171428,0.168633570434639
22977.9998008715,85973.0923008715,0.190324562674194
22978.2629363495,85973.3554363495,0.170041281145385
22978.5260778621,85973.6185778621,0.24251436844616
22978.7892254097,85973.8817254097,0.217612670508706
22979.0523789924,85974.1448789924,0.309749392848635
22979.3155386105,85974.4080386105,0.148979260569066
22979.5787042642,85974.6712042642,0.18716328231239
22979.8418759536,85974.9343759536,0.334517201995461
22980.1050536789,85975.1975536789,0.148794823297671
22980.3682374405,85975.4607374405,0.261567125480398
22980.6314272384,85975.7239272384,0.251597561312627
22980.8946230728,85975.9871230728,0.191473244299458
22981.1578249442,85976.2503249442,0.266609906974975
22981.4210328525,85976.5135328525,0.243049080792882
22981.6842467981,85976.7767467981,0.265576971192232
22981.947466781,85977.039966781,0.243721156706669
22982.2106928016,85977.3031928016,0.438588447420059
22982.47392486,85977.56642486,0.337112021146724
22982.7371629565,85977.8296629565,0.298193245405851
22983.0004070912,85978.0929070912,0.207399425597827
22983.2636572644,85978.3561572644,0.149878841576131
22983.5269134762,85978.6194134762,0.146683667841149
22983.790175727,85978.882675727,0.20278395896024
22984.0534440168,85979.1459440168,0.333440290600527
22984.3167183459,85979.4092183459,0.359231651193839
22984.5799987145,85979.6724987145,0.237005746128888
22984.8432851229,85979.9357851229,0.322550215787554
22985.1065775711,85980.1990775711,0.193597919852938
22985.3698760594,85980.4623760594,0.242375820827257
22985.6331805881,85980.7256805881,0.19600887208073
22985.8964911573,85980.9889911573,0.333488074100012
22986.1598077673,85981.2523077673,0.370135904985146
22986.4231304182,85981.5156304182,0.310346809287213
22986.6864591103,85981.7789591103,0.397819746102241
22986.9497938438,85982.0422938438,0.245455721126591
22987.2131346189,85982.3056346189,0.214592805634321
22987.4764814357,85982.5689814357,0.283502494452641
22987.7398342945,85982.8323342945,0.309527858575683
22988.0031931955,85983.0956931955,0.240734039952767
22988.2665581389,85983.3590581389,0.248254072152409
22988.529929125,85983.622429125,0.296678111471303
22988.7933061539,85983.8858061539,0.291379173690428
22989.0566892258,85984.1491892258,0.265032892114193
22989.3200783409,85984.4125783409,0.152244056181228
22989.5834734995,85984.6759734995,0.357797265941512
22989.8468747018,85984.9393747018,0.162211633619239
22990.1102819479,85985.2027819479,0.221770336854658
22990.3736952382,85985.4661952382,0.209934636534536
22990.6371145726,85985.7296145726,0.173504444414597
22990.9005399516,85985.9930399516,0.204907421368193
22991.1639713753,85986.2564713753,0.127345972491442
22991.4274088439,85986.5199088439,0.240059301133496
22991.6908523576,85986.7833523576,0.250595629154603
22991.9543019166,85987.0468019166,0.167349403104505
22992.2177575212,85987.3102575212,0.187830450925773
22992.4812191715,85987.5737191715,0.232545450328557
22992.7446868677,85987.8371868677,0.230817155215902
22993.0081606101,85988.1006606101,0.24414249272477
22993.2716403988,85988.3641403988,0.285883849230404
22993.5351262342,85988.6276262342,0.206153384142379
22993.7986181163,85988.8911181163,0.161100890596868
22994.0621160454,85989.1546160454,0.324246753305413
22994.3256200217,85989.4181200217,0.232567938358112
22994.5891300454,85989.6816300454,0.248447492232087
22994.8526461167,85989.9451461167,0.210257360765147
22995.1161682358,85990.2086682358,0.263887839379531
22995.379696403,85990.472196403,0.286964650535798
22995.6432306184,85990.7357306184,0.244879137671344
22995.9067708822,85990.9992708822,0.219529513203294
22996.1703171948,85991.2628171947,0.282835345701266
22996.433869556,85991.526369556,0.233003861736242
22996.6974279664,85991.7899279664,0.306556419152886
22996.9609924262,85992.0534924262,0.301127725028247
22997.2245629353,85992.3170629353,0.272274727797578
22997.4881394942,85992.5806394942,0.20574874694309
22997.751722103,85992.844222103,0.239486601109978
22998.0153107619,85993.1078107619,0.200868958310342
22998.2789054711,85993.3714054711,0.249845867981824
22998.5425062309,85993.6350062309,0.307948156928231
22998.8061130414,85993.8986130414,0.177230446908908
22999.0697259028,85994.1622259028,0.248628244677292
22999.3333448154,85994.4258448154,0.230802806621626
22999.5969697793,85994.6894697793,0.206276879292321
22999.8606007949,85994.9531007949,0.214028508239515
23000.1242378621,85995.2167378622,0.163679050766168
23000.3878809814,85995.4803809814,0.220619598324152
23000.6515301528,85995.7440301528,0.296009875641348
23000.9151853768,85996.0076853768,0.361141237104098
23001.1788466532,85996.2713466532,0.305447517653143
23001.4425139825,85996.5350139825,0.210994672154785
23001.7061873648,85996.7986873648,0.19536005746094
23001.9698668004,85997.0623668004,0.237305808436025
23002.2335522894,85997.3260522894,0.278787169141795
23002.4972438321,85997.5897438321,0.272534677570804
23002.7609414286,85997.8534414286,0.228264161299368
23003.0246450792,85998.1171450792,0.242189636023167
23003.2883547841,85998.3808547841,0.320521497480299
23003.5520705434,85998.6445705434,0.38777818651305
23003.8157923575,85998.9082923575,0.147813599860606
23004.0795202264,85999.1720202264,0.251936500492033
23004.3432541506,85999.4357541506,0.335403167130506
23004.6069941299,85999.6994941299,0.139728491107911
23004.8707401649,85999.9632401649,0.353977743230933
23005.1344922556,86000.2269922556,0.254801446566768
23005.3982504022,86000.4907504022,0.236159896694096
23005.6620146049,86000.7545146049,0.2902927526573
23005.9257848641,86001.0182848641,0.290561472172239
23006.1895611798,86001.2820611798,0.270484123054543
23006.4533435523,86001.5458435523,0.27107864340346
23006.7171319818,86001.8096319818,0.266778819868281
23006.9809264684,86002.0734264684,0.234097099681267
23007.2447270126,86002.3372270126,0.215168701717436
23007.5085336142,86002.6010336142,0.112982168263837
23007.7723462738,86002.8648462738,0.254912226627676
23008.0361649914,86003.1286649914,0.165789042622785
23008.2999897671,86003.3924897671,0.123421288694766
23008.5638206014,86003.6563206014,0.210256282283773
23008.8276574943,86003.9201574943,0.192713470851978
23009.0915004461,86004.1840004461,0.206664594943906
23009.355349457,86004.447849457,0.120775141475988
23009.6192045272,86004.7117045271,0.140268249368376
23009.8830656567,86004.9755656567,0.223384900892813
23010.1469328461,86005.2394328462,0.330361142818105
23010.4108060954,86005.5033060954,0.137844877632246
23010.6746854048,86005.7671854048,0.194707767988936
23010.9385707744,86006.0310707744,0.271362830600073
23011.2024622047,86006.2949622047,0.183497153736625
23011.4663596957,86006.5588596957,0.270152942074189
23011.7302632476,86006.8227632476,0.198898291718702
23011.9941728608,86007.0866728608,0.167832049522997
23012.2580885352,86007.3505885352,0.0988870268888536
23012.5220102714,86007.6145102714,0.0955704916604518
23012.7859380692,86007.8784380692,0.337725382438095
23013.0498719291,86008.1423719291,0.0769269828479449
23013.3138118511,86008.4063118511,0.147020503244963
23013.5777578356,86008.6702578356,0.0928694219809876
23013.8417098827,86008.9342098827,0.158057843095065
23014.1056679927,86009.1981679927,0.130581575549535
23014.3696321657,86009.4621321657,0.164904147754886
23014.6336024019,86009.7261024019,0.147245526576358
23014.8975787016,86009.9900787016,0.147036361183046
23015.161561065,86010.254061065,0.115505177042103
23015.4255494923,86010.5180494923,0.120034245168341
23015.6895439837,86010.7820439837,0.182940246626278
23015.9535445393,86011.0460445393,0.0749101875834918
23016.2175511595,86011.3100511595,0.159541642793508
23016.4815638443,86011.5740638443,0.119502023939676
23016.7455825941,86011.8380825941,0.0805694082664115
23017.009607409,86012.102107409,0.135509839579723
23017.2736382893,86012.3661382893,0.19249110142407
23017.5376752351,86012.6301752351,0.211265700260543
23017.8017182467,86012.8942182467,0.130476745028947
23018.0657673243,86013.1582673243,0.159000324976989
23018.329822468,86013.422322468,0.289207029937998
23018.5938836781,86013.6863836781,0.105725438181312
23018.8579509549,86013.9504509548,0.252393593031157
23019.1220242984,86014.2145242984,0.137682590640167
23019.386103709,86014.478603709,0.300932041111757
23019.6501891867,86014.7426891866,0.304895628375179
23019.9142807319,86015.0067807319,0.182998339143181
23020.1783783447,86015.2708783447,0.152159270387969
23020.4424820254,86015.5349820254,0.189762985542402
23020.7065917742,86015.7990917742,0.219997163680837
23020.9707075912,86016.0632075912,0.199307763206235
23021.2348294767,86016.3273294767,0.223911359351976
23021.4989574309,86016.5914574309,0.188380062615095
23021.763091454,86016.855591454,0.280933088450241
23022.0272315462,86017.1197315462,0.108854044049998
23022.2913777076,86017.3838777076,0.176550644047802
23022.5555299387,86017.6480299387,0.27460312403088
23022.8196882394,86017.9121882394,0.248681773820232
23023.0838526102,86018.1763526102,0.258865722549986
23023.348023051,86018.440523051,0.247998230792817
23023.6121995623,86018.7046995623,0.235132547717966
23023.8763821441,86018.9688821441,0.177225642438127
23024.1405707966,86019.2330707966,0.184148288948091
23024.4047655202,86019.4972655202,0.2068700269437
23024.668966315,86019.761466315,0.207299403508349
23024.9331731811,86020.0256731811,0.254006630154344
23025.1973861189,86020.2898861189,0.163034765165167
23025.4616051285,86020.5541051285,0.205406539569814
23025.7258302102,86020.8183302102,0.21329906113038
23025.9900613641,86021.0825613641,0.212382035222886
23026.2542985905,86021.3467985904,0.237815115904189
23026.5185418895,86021.6110418895,0.170576749678877
23026.7827912614,86021.8752912614,0.170932184102985
23027.0470467064,86022.1395467064,0.302301566560249
23027.3113082246,86022.4038082246,0.329015661401012
23027.5755758163,86022.6680758163,0.26021619300958
23027.8398494818,86022.9323494818,0.221054278032469
23028.1041292213,86023.1966292213,0.169602755057747
23028.3684150347,86023.4609150347,0.201931162734005
23028.6327069226,86023.7252069226,0.241624577542132
23028.8970048851,86023.989504885,0.401635258046475
23029.1613089222,86024.2538089221,0.225052804505482
23029.4256190344,86024.5181190344,0.274347960404996
23029.6899352216,86024.7824352216,0.16168610415478
23029.9542574844,86025.0467574843,0.311707275296756
23030.2185858226,86025.3110858226,0.232114417448335
23030.4829202367,86025.5754202367,0.200745651193263
23030.7472607268,86025.8397607268,0.137109594566941
23031.0116072932,86026.1041072932,0.0877977457378366
23031.2759599359,86026.3684599359,0.309954648003989
23031.5403186554,86026.6328186554,0.25396731083
23031.8046834516,86026.8971834517,0.392140018961154
23032.0690543249,86027.1615543249,0.205239948105437
23032.3334312756,86027.4259312756,0.261538168241455
23032.5978143036,86027.6903143036,0.104687170643395
23032.8622034094,86027.9547034094,0.183406153972172
23033.1265985931,86028.2190985931,0.281361682507156
23033.3909998549,86028.4834998549,0.17944878533521
23033.6554071949,86028.7479071949,0.270031666876639
23033.9198206136,86029.0123206136,0.216976032033983
23034.184240111,86029.276740111,0.27902917558967
23034.4486656873,86029.5411656873,0.255646624309101
23034.7130973428,86029.8055973428,0.310387045174505
23034.9775350776,86030.0700350776,0.266242552330678
23035.241978892,86030.334478892,0.19557221779025
23035.5064287862,86030.5989287862,0.215162294290193
23035.7708847605,86030.8633847605,0.226934650801263
23036.0353468148,86031.1278468148,0.188000733106503
23036.2998149497,86031.3923149497,0.251240281291975
23036.5642891652,86031.6567891652,0.311367954632878
23036.8287694614,86031.9212694615,0.255873438017476
23037.0932558387,86032.1857558387,0.188312666950423
23037.3577482973,86032.4502482973,0.251490507476086
23037.6222468374,86032.7147468374,0.191267410710958
23037.8867514592,86032.9792514592,0.284714049243273
23038.1512621628,86033.2437621628,0.318590477472204
23038.4157789484,86033.5082789484,0.252492039506218
23038.6803018164,86033.7728018164,0.214003876458828
23038.944830767,86034.037330767,0.158064446396683
23039.2093658002,86034.3018658002,0.2809397771854
23039.4739069164,86034.5664069164,0.167103598660318
23039.7384541158,86034.8309541158,0.262225114787078
23040.0030073984,86035.0955073984,0.263254672884952
23040.2675667646,86035.3600667646,0.155718721140435
23040.5321322147,86035.6246322147,0.392800786640208
23040.7967037487,86035.8892037487,0.169518939331025
23041.0612813668,86036.1537813669,0.333798315472125
23041.3258650693,86036.4183650693,0.247736304703053
23041.5904548565,86036.6829548565,0.226243448253516
23041.8550507286,86036.9475507286,0.292548944185753
23042.1196526856,86037.2121526856,0.29890296788095
23042.3842607279,86037.476760728,0.369868018211792
23042.6488748557,86037.7413748557,0.274867967733103
23042.9134950691,86038.0059950691,0.316446711421408
23043.1781213684,86038.2706213684,0.19255387724768
23043.4427537537,86038.5352537537,0.26870531898912
23043.7073922253,86038.7998922253,0.260030714551114
23043.9720367835,86039.0645367835,0.274030398546045
23044.2366874284,86039.3291874283,0.332207748962363
23044.5013441602,86039.5938441602,0.328144329337935
23044.7660069791,86039.8585069791,0.372778857912745
23045.0306758853,86040.1231758853,0.305440208712988
23045.2953508791,86040.3878508791,0.291260613379398
23045.5600319607,86040.6525319607,0.328113021063907
23045.8247191302,86040.9172191302,0.291714932735014
23046.0894123879,86041.1819123879,0.386545946758203
23046.354111734,86041.446611734,0.276772386003732
23046.6188171687,86041.7113171687,0.0935685533611541
23046.8835286923,86041.9760286923,0.321332287828199
23047.1482463049,86042.2407463049,0.343543754129842
23047.4129700066,86042.5054700066,0.325480196035031
23047.6776997978,86042.7701997978,0.152961818807766
23047.9424356787,86043.0349356787,0.321137907559961
23048.2071776494,86043.2996776494,0.430667518138662
23048.4719257102,86043.5644257102,0.404239819888585
23048.7366798613,86043.8291798613,0.308633427829327
23049.0014401029,86044.0939401029,0.299287572159965
23049.2662064352,86044.3587064352,0.317922195119981
23049.5309788583,86044.6234788584,0.295594847750442
23049.7957573727,86044.8882573727,0.296222684875038
23050.0605419783,86045.1530419783,0.380358262808537
23050.3253326756,86045.4178326756,0.222277207340094
23050.5901294644,86045.6826294644,0.257603725063431
23050.8549323454,86045.9474323454,0.251461772014506
23051.1197413184,86046.2122413184,0.312827391819244
23051.384556384,86046.477056384,0.351538122049177
23051.649377542,86046.741877542,0.252925495633097
23051.9142047928,86047.0067047928,0.356326986147834
23052.1790381368,86047.2715381368,0.376800651604121
23052.4438775739,86047.5363775739,0.325888535006782
23052.7087231044,86047.8012231044,0.319783256791318
23052.9735747286,86048.0660747286,0.334841035124862
23053.2384324467,86048.3309324467,0.253175939749082
23053.5032962587,86048.5957962587,0.239185970767945
23053.7681661651,86048.8606661651,0.291866043975129
23054.0330421661,86049.1255421661,0.294961948513594
23054.2979242616,86049.3904242616,0.333059628647428
23054.5628124521,86049.6553124521,0.384332342479695
23054.8277067377,86049.9202067377,0.345624408760855
23055.0926071186,86050.1851071186,0.163475085801788
23055.3575135951,86050.4500135951,0.242939825822278
23055.6224261673,86050.7149261673,0.256146077250492
23055.8873448355,86050.9798448355,0.453260216754144
23056.1522695999,86051.2447695999,0.413269968852113
23056.4172004605,86051.5097004605,0.39659407497049
23056.6821374179,86051.7746374179,0.479691204284909
23056.947080472,86052.039580472,0.463327764977042
23057.2120296231,86052.3045296231,0.271678369944647
23057.4769848714,86052.5694848714,0.15592680698959
23057.7419462172,86052.8344462172,0.328975536396614
23058.0069136607,86053.0994136607,0.393675877321688
23058.271887202,86053.364387202,0.429885947289809
23058.5368668414,86053.6293668413,0.340366185898812
23058.801852579,86053.894352579,0.360889363997103
23059.0668444151,86054.1593444151,0.268953189154982
23059.3318423499,86054.4243423499,0.156759926838917
23059.5968463836,86054.6893463836,0.317286589190271
23059.8618565164,86054.9543565164,0.249411068885748
23060.1268727486,86055.2193727486,0.358380237348844
23060.3918950803,86055.4843950803,0.196497644799175
23060.6569235117,86055.7494235117,0.259629786742421
23060.9219580431,86056.0144580432,0.307183854109181
23061.1869986747,86056.2794986747,0.300548607634036
23061.4520454067,86056.5445454067,0.268452382322796
23061.7170982392,86056.8095982392,0.291211718546733
23061.9821571726,86057.0746571726,0.222039287758761
23062.2472222069,86057.3397222069,0.30452476129943
23062.5122933425,86057.6047933425,0.35625606614983
23062.7773705795,86057.8698705795,0.323587444155022
23063.0424539182,86058.1349539182,0.284045976590661
23063.3075433587,86058.4000433587,0.258457123293666
23063.5726389013,86058.6651389013,0.186290588007529
23063.8377405462,86058.9302405462,0.349983170447735
23064.1028482936,86059.1953482936,0.278808656464556
23064.3679621435,86059.4604621435,0.260213193385113
23064.6330820965,86059.7255820965,0.273838433113658
23064.8982081526,86059.9907081526,0.392186744285458
23065.163340312,86060.255840312,0.262104212361626
23065.428478575,86060.520978575,0.174940539793563
23065.6936229416,86060.7861229416,0.291639163840826
23065.9587734123,86061.0512734123,0.279704059172925
23066.2239299871,86061.3164299871,0.293939550607503
23066.4890926664,86061.5815926664,0.318602258048844
23066.7542614502,86061.8467614501,0.438602264422488
23067.0194363388,86062.1119363388,0.459246467194824
23067.2846173324,86062.3771173324,0.272459182874274
23067.5498044313,86062.6423044313,0.258862290491578
23067.8149976356,86062.9074976356,0.348903630339432
23068.0801969455,86063.1726969455,0.257922593429909
23068.3454023613,86063.4379023613,0.242692628099894
23068.6106138832,86063.7031138832,0.268911524158099
23068.8758315114,86063.9683315114,0.315623559165607
23069.1410552461,86064.2335552461,0.357564198950137
23069.4062850874,86064.4987850874,0.589169715179824
23069.6715210357,86064.7640210357,0.284161883836214
23069.936763091,86065.029263091,0.272125884520924
23070.2020112538,86065.2945112538,0.240473540415409
23070.4672655241,86065.5597655241,0.298311744849189
23070.7325259021,86065.8250259021,0.318590351443543
23070.9977923881,86066.0902923881,0.255652471890338
23071.2630649823,86066.3555649823,0.374096336717892
23071.5283436848,86066.6208436848,0.298843825952754
23071.793628496,86066.886128496,0.248646329045919
23072.0589194161,86067.1514194161,0.368830374268089
23072.3242164451,86067.4167164451,0.368284073226341
23072.5895195833,86067.6820195833,0.192020555192629
23072.854828831,86067.947328831,0.448637288999065
23073.1201441884,86068.2126441884,0.456719389121936
23073.3854656556,86068.4779656556,0.38024556232698
23073.6507932329,86068.7432932329,0.269489373270939
23073.9161269205,86069.0086269205,0.373479841488142
23074.1814667186,86069.2739667186,0.245749952312062
23074.4468126274,86069.5393126274,0.365489569232002
23074.7121646471,86069.8046646471,0.260317334516536
23074.977522778,86070.070022778,0.475669182501661
23075.2428870202,86070.3353870202,0.300075956460182
23075.508257374,86070.600757374,0.4440413893527
23075.7736338395,86070.8661338395,0.30659557668224
23076.039016417,86071.131516417,0.268430669507647
23076.3044051067,86071.3969051067,0.372427011042001
23076.5697999088,86071.6622999088,0.301112063587581
23076.8352008235,86071.9277008235,0.207033668771274
23077.1006078511,86072.1931078511,0.298426121955851
23077.3660209916,86072.4585209916,0.344816818913698
23077.6314402455,86072.7239402455,0.44952818010762
23077.8968656127,86072.9893656127,0.444137439579137
23078.1622970937,86073.2547970937,0.269093379056178
23078.4277346886,86073.5202346886,0.441741132307483
23078.6931783975,86073.7856783975,0.36008760209539
23078.9586282207,86074.0511282207,0.443002816830927
23079.2240841584,86074.3165841584,0.255272145748379
23079.4895462109,86074.5820462109,0.411950544935955
23079.7550143783,86074.8475143783,0.383426870975544
23080.0204886609,86075.1129886609,0.424079084704036
23080.2859690588,86075.3784690587,0.373941548734312
23080.5514555722,86075.6439555722,0.388831861177476
23080.8169482014,86075.9094482014,0.389400596258063
23081.0824469467,86076.1749469467,0.386127379630038
23081.3479518082,86076.4404518082,0.369763610669468
23081.6134627861,86076.7059627861,0.465154620645835
23081.8789798805,86076.9714798805,0.418241633166538
23082.1445030919,86077.2370030919,0.27536674586053
23082.4100324202,86077.5025324202,0.37539555474813
23082.6755678659,86077.7680678659,0.413348791131093
23082.941109429,86078.033609429,0.356124789096965
23083.2066571098,86078.2991571098,0.348309787810656
23083.4722109085,86078.5647109085,0.242392319012162
23083.7377708253,86078.8302708252,0.33640575657487
23084.0033368604,86079.0958368604,0.21772548083124
23084.2689090141,86079.3614090141,0.300730981474462
23084.5344872864,86079.6269872864,0.156170711748145
23084.8000716777,86079.8925716777,0.172882865892361
23085.0656621883,86080.1581621883,0.347027731679976
23085.3312588181,86080.4237588181,0.323646255978993
23085.5968615676,86080.6893615676,0.415867023814084
23085.8624704369,86080.9549704369,0.328100796215242
23086.1280854261,86081.2205854261,0.360828542194841
23086.3937065357,86081.4862065357,0.477198088584873
23086.6593337656,86081.7518337656,0.335603078758605
23086.9249671161,86082.0174671162,0.222257769629361
23087.1906065876,86082.2831065876,0.249852858683358
23087.45625218,86082.54875218,0.25437545467754
23087.7219038938,86082.8144038938,0.31314325761892
23087.9875617291,86083.0800617291,0.2810044553102
23088.253225686,86083.345725686,0.209987469137264
23088.5188957649,86083.6113957649,0.353473531827991
23088.7845719659,86083.877071966,0.278529821138628
23089.0502542893,86084.1427542893,0.244833994125115
23089.3159427352,86084.4084427352,0.355122535625369
23089.5816373039,86084.6741373039,0.349320867010468
23089.8473379955,86084.9398379955,0.296630362738434
23090.1130448103,86085.2055448103,0.195116815582051
23090.3787577484,86085.4712577484,0.210293483747936
23090.6444768103,86085.7369768103,0.339585356620072
23090.9102019959,86086.0027019959,0.206140841518473
23091.1759333056,86086.2684333056,0.293677575549635
23091.4416707395,86086.5341707395,0.28431555778422
23091.7074142978,86086.7999142978,0.301753471632273
23091.9731639808,86087.0656639808,0.203834799350661
23092.2389197887,86087.3314197887,0.24211589142927
23092.5046817218,86087.5971817218,0.346562832485336
23092.7704497801,86087.8629497801,0.335876342922426
23093.0362239638,86088.1287239638,0.261152152691751
23093.3020042734,86088.3945042734,0.182592217067168
23093.5677907088,86088.6602907088,0.240628272713799
23093.8335832704,86088.9260832704,0.195027377075324
23094.0993819584,86089.1918819584,0.396193501441024
23094.3651867729,86089.4576867729,0.337029583066374
23094.6309977142,86089.7234977142,0.206735266124413
23094.8968147826,86089.9893147826,0.335605599741869
23095.1626379781,86090.2551379781,0.320506394477874
23095.4284673011,86090.5209673011,0.180822229571416
23095.6943027516,86090.7868027516,0.260966001187759
23095.96014433,86091.05264433,0.341316594397195
23096.2259920365,86091.3184920365,0.182791404524897
23096.4918458713,86091.5843458713,0.222758611545414
23096.7577058344,86091.8502058344,0.235243751389585
23097.0235719264,86092.1160719264,0.435923090802722
23097.2894441471,86092.3819441471,0.278486073409269
23097.5553224972,86092.6478224972,0.327391235682426
23097.8212069763,86092.9137069763,0.334859551527607
23098.0870975851,86093.1795975851,0.325961345617666
23098.3529943236,86093.4454943236,0.222732058262701
23098.6188971921,86093.7113971921,0.261866916261932
23098.8848061909,86093.9773061908,0.296125821604261
23099.1507213199,86094.2432213199,0.232100225591745
23099.4166425795,86094.5091425795,0.237644409336754
23099.68256997,86094.77506997,0.169892322580323
23099.9485034915,86095.0410034915,0.253829516694211
23100.2144431442,86095.3069431442,0.284474563467093
23100.4803889284,86095.5728889284,0.199863278926518
23100.7463408443,86095.8388408443,0.182605003433418
23101.0122988919,86096.1047988919,0.26262684681027


==> Figures/PI_spectra/11-_v=6_combined.dat <==
21263.2207663658,85017.6642663658,0.000203698664182775
21263.4465434343,85017.8900434343,0.00236813381961245
21263.6723252975,85018.1158252975,0.00307888111737054
21263.8981119556,85018.3416119556,0.00170490797604184
21264.1239034087,85018.5674034087,0.00257084670203896
21264.3496996571,85018.7931996571,0.00380920970634374
21264.5755007008,85019.0190007008,0.00231491056312631
21264.80130654,85019.24480654,0.00106589898878151
21265.0271171749,85019.4706171749,0.00482181566140497
21265.2529326055,85019.6964326055,0.000655243740192812
21265.4787528322,85019.9222528322,0.00459303060510758
21265.7045778549,85020.1480778549,0.0117362806861691
21265.9304076739,85020.3739076739,0.0260482585625807
21266.1562422894,85020.5997422894,0.0106958256825577
21266.3820817014,85020.8255817014,0.0105049329878531
21266.6079259102,85021.0514259102,0.00840496470666621
21266.8337749158,85021.2772749158,0.00694985509223496
21267.0596287185,85021.5031287185,0.0124751024466925
21267.2854873183,85021.7289873183,0.00757506837788121
21267.5113507155,85021.9548507155,0.00430199088641186
21267.7372189102,85022.1807189102,0.00713924123158715
21267.9630919025,85022.4065919025,0.00390147078542199
21268.1889696926,85022.6324696926,0.000981271062222339
21268.4148522807,85022.8583522807,0.00268524801552075
21268.6407396669,85023.0842396669,0.00714943884882427
21268.8666318513,85023.3101318513,0.00444331750008619
21269.0925288341,85023.5360288341,0.00443243730411297
21269.3184306155,85023.7619306155,0.00342025702860102
21269.5443371957,85023.9878371957,0.0051607073021244
21269.7702485747,85024.2137485747,0.00307539628354947
21269.9961647527,85024.4396647527,0.00336049857568327
21270.2220857298,85024.6655857298,0.00426114224523666
21270.4480115064,85024.8915115064,0.00799852668427032
21270.6739420823,85025.1174420823,0.0050199419340955
21270.899877458,85025.343377458,0.0060816190049178
21271.1258176334,85025.5693176334,0.00471274952529526
21271.3517626087,85025.7952626087,0.0055782880814091
21271.5777123842,85026.0212123842,0.0079041606610538
21271.8036669598,85026.2471669598,0.0125316766142351
21272.0296263359,85026.4731263359,0.0105957881520426
21272.2555905125,85026.6990905125,0.0103952105693255
21272.4815594899,85026.9250594899,0.00500460007330746
21272.7075332681,85027.1510332681,0.00668341008735895
21272.9335118473,85027.3770118473,0.00324513313592769
21273.1594952276,85027.6029952276,0.00718989939326471
21273.3854834093,85027.8289834093,0.00867897865594907
21273.6114763924,85028.0549763924,0.0100063459455254
21273.8374741772,85028.2809741772,0.00823060057138191
21274.0634767637,85028.5069767637,0.00290677314796807
21274.2894841522,85028.7329841522,0.00698635861108744
21274.5154963427,85028.9589963427,0.00165716438861694
21274.7415133355,85029.1850133355,-8.91943118669766e-05
21274.9675351307,85029.4110351307,0.00428078815350632
21275.1935617284,85029.6370617284,0.0018040153307098
21275.4195931288,85029.8630931288,0.00269539454021085
21275.645629332,85030.089129332,0.00295221687193404
21275.8716703383,85030.3151703383,0.00515972914339373
21276.0977161477,85030.5412161477,0.00194365307951764
21276.3237667604,85030.7672667604,0.0087333404986594
21276.5498221765,85030.9933221765,0.0041947651796252
21276.7758823963,85031.2193823963,0.00391667669667636
21277.0019474198,85031.4454474198,0.00273070673951245
21277.2280172473,85031.6715172473,0.00057553436412616
21277.4540918788,85031.8975918788,0.00474070897382169
21277.6801713146,85032.1236713146,0.0053634493088005
21277.9062555547,85032.3497555547,0.00671202710495476
21278.1323445993,85032.5758445993,0.00804999215782374
21278.3584384487,85032.8019384487,0.00430009109326415
21278.5845371029,85033.0280371029,0.00883872115462027
21278.810640562,85033.254140562,0.0109768397488305
21279.0367488263,85033.4802488263,0.00548601569766337
21279.2628618959,85033.7063618959,0.00582409203753952
21279.488979771,85033.932479771,0.014120441741952
21279.7151024516,85034.1586024516,0.0109815584703549
21279.941229938,85034.384729938,0.0175716940830787
21280.1673622304,85034.6108622304,0.0165742005960594
21280.3934993287,85034.8369993287,0.0159018348100557
21280.6196412333,85035.0631412333,0.0121112212037235
21280.8457879443,85035.2892879443,0.0116618159916643
21281.0719394618,85035.5154394618,0.00944176563412685
21281.2980957859,85035.7415957859,0.0123287984237788
21281.5242569169,85035.9677569169,0.0079048803597448
21281.7504228549,85036.1939228549,0.00532392798091329
21281.9765936,85036.4200936,0.00407615043391076
21282.2027691524,85036.6462691524,0.00685991131415954
21282.4289495122,85036.8724495122,0.00820830693049325
21282.6551346796,85037.0986346796,0.009675900788414
21282.8813246548,85037.3248246548,0.00896435706484192
21283.1075194379,85037.5510194379,0.0118997440426498
21283.333719029,85037.777219029,0.0129429600932263
21283.5599234283,85038.0034234283,0.0127126029140903
21283.786132636,85038.229632636,0.0114788042594526
21284.0123466522,85038.4558466522,0.00930337655909961
21284.2385654771,85038.6820654771,0.0095615397775237
21284.4647891108,85038.9082891108,0.00684099118859442
21284.6910175535,85039.1345175535,0.0105143451502553
21284.9172508053,85039.3607508053,0.0121059960299129
21285.1434888664,85039.5869888664,0.0171113215996034
21285.3697317369,85039.8132317369,0.0139683245663767
21285.595979417,85040.039479417,0.021437430986023
21285.8222319068,85040.2657319068,0.0219631638130755
21286.0484892066,85040.4919892066,0.0265692610222482
21286.2747513164,85040.7182513164,0.0333113212497309
21286.5010182363,85040.9445182363,0.0267670022425011
21286.7272899667,85041.1707899667,0.0158216725826083
21286.9535665075,85041.3970665075,0.0235369888413149
21287.179847859,85041.623347859,0.0229480351766949
21287.4061340214,85041.8496340214,0.0252512148478338
21287.6324249947,85042.0759249947,0.022189501116995
21287.8587207791,85042.3022207791,0.0168162454467581
21288.0850213748,85042.5285213748,0.0193747026105894
21288.3113267819,85042.7548267819,0.0145683338307775
21288.5376370006,85042.9811370006,0.0200165735489263
21288.763952031,85043.207452031,0.0166477244445657
21288.9902718733,85043.4337718733,0.0210120603467899
21289.2165965277,85043.6600965277,0.0127097618156548
21289.4429259943,85043.8864259943,0.0141065524496017
21289.6692602732,85044.1127602732,0.0120125189403189
21289.8955993646,85044.3390993646,0.00851076196693039
21290.1219432687,85044.5654432687,0.0131896632539346
21290.3482919855,85044.7917919855,0.013643681882643
21290.5746455154,85045.0181455154,0.0239822151707125
21290.8010038583,85045.2445038583,0.0256654912364106
21291.0273670146,85045.4708670146,0.0173744383532342
21291.2537349842,85045.6972349842,0.011814882113071
21291.4801077675,85045.9236077675,0.0099577672328779
21291.7064853644,85046.1499853644,0.00813850409387458
21291.9328677753,85046.3763677753,0.00693468575162663
21292.1592550001,85046.6027550001,0.00939681469790278
21292.3856470392,85046.8291470392,0.00701104702304006
21292.6120438926,85047.0555438926,0.00734300071381515
21292.8384455606,85047.2819455606,0.004672840985777
21293.0648520431,85047.5083520431,0.00511705992133034
21293.2912633405,85047.7347633405,0.00616549245039862
21293.5176794528,85047.9611794528,0.00677235158042689
21293.7441003803,85048.1876003803,0.00754876738734581
21293.970526123,85048.414026123,0.00682492666024117
21294.1969566811,85048.6404566811,0.00489323226977267
21294.4233920549,85048.8668920549,0.00410544830437152
21294.6498322443,85049.0933322443,0.00200496751108845
21294.8762772496,85049.3197772496,0.00495920278162983
21295.102727071,85049.546227071,0.00437181767661037
21295.3291817085,85049.7726817085,0.002760438995388
21295.5556411624,85049.9991411624,0.00434018596032298
21295.7821054328,85050.2256054328,0.00365817457165619
21296.0085745198,85050.4520745198,0.000111866881188278
21296.2350484236,85050.6785484236,0.00373858884693778
21296.4615271444,85050.9050271444,0.00637478566191235
21296.6880106823,85051.1315106823,0.00961687066987341
21296.9144990375,85051.3579990375,0.0133121438223871
21297.14099221,85051.58449221,0.0134798324490427
21297.3674902002,85051.8109902002,0.00845472942721555
21297.5939930081,85052.0374930081,0.00924279330419952
21297.8205006338,85052.2640006338,0.00946511915232539
21298.0470130776,85052.4905130776,0.00723591336522107
21298.2735303396,85052.7170303396,0.0124995703995251
21298.5000524199,85052.9435524199,0.0119224991378501
21298.7265793187,85053.1700793187,0.00824517316025867
21298.9531110362,85053.3966110362,0.00568221598144472
21299.1796475724,85053.6231475724,0.00740387193994565
21299.4061889276,85053.8496889276,0.00577211722757626
21299.6327351019,85054.0762351019,0.0101016065702192
21299.8592860955,85054.3027860955,0.00986691988407977
21300.0858419085,85054.5293419085,0.0107619227410417
21300.3124025411,85054.7559025411,0.00231645988463988
21300.5389679934,85054.9824679934,0.00521728608570949
21300.7655382655,85055.2090382655,0.00589616617768266
21300.9921133577,85055.4356133577,0.00158878670675881
21301.2186932701,85055.6621932701,0.00718242624077928
21301.4452780029,85055.8887780029,0.00679962110985353
21301.6718675561,85056.1153675561,0.00204435637355327
21301.8984619299,85056.3419619299,0.002263708603499
21302.1250611246,85056.5685611246,0.00355390605610712
21302.3516651402,85056.7951651402,0.00454652668711611
21302.578273977,85057.021773977,0.00613668864724982
21302.8048876349,85057.2483876349,0.00388348360437219
21303.0315061143,85057.4750061143,0.00679691565004889
21303.2581294153,85057.7016294153,0.00956780725033501
21303.484757538,85057.928257538,0.0365447552012918
21303.7113904826,85058.1548904826,0.0324594464631542
21303.9380282492,85058.3815282492,0.0174712554638943
21304.164670838,85058.608170838,0.0128056663285235
21304.3913182491,85058.8348182491,0.0210903772847718
21304.6179704828,85059.0614704828,0.0106366107449319
21304.844627539,85059.288127539,0.00656059673193266
21305.0712894181,85059.5147894181,0.00537596575540144
21305.2979561202,85059.7414561202,0.00636333097172367
21305.5246276453,85059.9681276453,0.00767750442780831
21305.7513039937,85060.1948039937,0.00656061134253358
21305.9779851655,85060.4214851655,0.00858568293231079
21306.2046711609,85060.6481711609,0.00775544894686343
21306.43136198,85060.87486198,0.0104336363822031
21306.658057623,85061.101557623,0.0075041132562011
21306.88475809,85061.32825809,0.00785017790275857
21307.1114633813,85061.5549633813,0.00592898918139731
21307.3381734968,85061.7816734968,0.00443943610515777
21307.5648884369,85062.0083884369,0.0026235797123621
21307.7916082016,85062.2351082016,0.00220231257564268
21308.0183327911,85062.4618327911,0.00567342760059896
21308.2450622055,85062.6885622055,0.00293229841732505
21308.4717964451,85062.9152964451,0.00287469834008504
21308.6985355099,85063.1420355099,0.00335226343559237
21308.9252794002,85063.3687794002,0.00383643676944651
21309.152028116,85063.595528116,0.00357012125550129
21309.3787816575,85063.8222816575,0.00553785781314522
21309.605540025,85064.049040025,0.00455485985728869
21309.8323032184,85064.2758032184,0.00782703220827588
21310.0590712381,85064.5025712381,0.00380371284544829
21310.2858440841,85064.7293440841,0.00248168044541028
21310.5126217566,85064.9561217566,0.00517791115327254
21310.7394042557,85065.1829042557,0.00366105394053722
21310.9661915817,85065.4096915817,0.00109582251823833
21311.1929837346,85065.6364837346,-0.00134439529091477
21311.4197807146,85065.8632807146,0.00322277486110609
21311.6465825219,85066.0900825219,0.00304427530659855
21311.8733891566,85066.3168891566,0.00415258531121924
21312.1002006189,85066.5437006189,0.00447118368436359
21312.327016909,85066.770516909,0.00495092448211821
21312.5538380269,85066.9973380269,0.00586713503603674
21312.7806639728,85067.2241639728,0.00410008822430395
21313.007494747,85067.450994747,0.000977045714824653
21313.2343303494,85067.6778303494,0.0011514905320692
21313.4611707804,85067.9046707804,0.00385683122618885
21313.6880160401,85068.1315160401,0.00450745056097276
21313.9148661285,85068.3583661285,0.0043592167370191
21314.1417210459,85068.5852210459,0.0041405575157681
21314.3685807925,85068.8120807925,0.00476740545983792
21314.5954453683,85069.0389453683,0.00525991127347537
21314.8223147735,85069.2658147735,0.00341447930876083
21315.0491890083,85069.4926890083,0.00235092660872851
21315.2760680728,85069.7195680728,0.000502986881013663
21315.5029519673,85069.9464519673,0.00423125401387492
21315.7298406918,85070.1733406918,0.00459276954097351
21315.9567342464,85070.4002342464,0.00436424791651679
21316.1836326315,85070.6271326315,0.00760461560885518
21316.410535847,85070.854035847,0.0042156811199585
21316.6374438932,85071.0809438932,0.0023890265805604
21316.8643567702,85071.3078567702,0.014205013411502
21317.0912744781,85071.5347744781,0.011238611404618
21317.3181970172,85071.7616970172,0.0042671105731218
21317.5451243876,85071.9886243876,0.00477560427387703
21317.7720565894,85072.2155565894,0.00626843300253055
21317.9989936228,85072.4424936228,0.0029396254381091
21318.2259354879,85072.6694354879,0.00591197401862987
21318.452882185,85072.896382185,0.00117822658367505
21318.679833714,85073.123333714,0.00479262564924839
21318.9067900753,85073.3502900753,0.000291134771366784
21319.1337512689,85073.5772512689,0.00222505528517132
21319.3607172951,85073.8042172951,-0.000344588453493844
21319.5876881539,85074.0311881539,0.00107711904081329
21319.8146638455,85074.2581638455,0.00436478321353404
21320.0416443701,85074.4851443701,0.00701620041158757
21320.2686297279,85074.7121297279,0.00547715125710121
21320.4956199189,85074.9391199189,0.00333334550258933
21320.7226149433,85075.1661149433,0.00537211603574348
21320.9496148014,85075.3931148014,0.00455251044779664
21321.1766194932,85075.6201194932,0.00382000920865838
21321.4036290189,85075.8471290189,0.00720796485948434
21321.6306433786,85076.0741433786,0.00506531027704689
21321.8576625726,85076.3011625726,0.00613705965982823
21322.0846866009,85076.5281866009,0.0030430837371828
21322.3117154638,85076.7552154638,0.00306941333248915
21322.5387491613,85076.9822491613,0.00817514784551222
21322.7657876936,85077.2092876936,0.00903558619189684
21322.9928310609,85077.4363310609,0.00624330406486876
21323.2198792634,85077.6633792634,0.00698025443091163
21323.4469323011,85077.8904323011,0.00188586243028555
21323.6739901743,85078.1174901743,0.00576365848876174
21323.9010528831,85078.3445528831,0.00492200742857022
21324.1281204277,85078.5716204277,0.0055386341050654
21324.3551928081,85078.7986928081,0.00809671230039297
21324.5822700247,85079.0257700247,0.00501351428721593
21324.8093520774,85079.2528520774,0.0086216059497433
21325.0364389665,85079.4799389665,0.00687972687211512
21325.2635306922,85079.7070306922,0.01466464458623
21325.4906272545,85079.9341272545,0.00921507139864007
21325.7177286536,85080.1612286536,0.0179944217897555
21325.9448348898,85080.3883348898,0.0229584469130211
21326.1719459631,85080.6154459631,0.0202860280446479
21326.3990618737,85080.8425618737,0.0177075967643198
21326.6261826217,85081.0696826217,0.0173954681885127
21326.8533082074,85081.2968082074,0.0158974409443866
21327.0804386308,85081.5239386308,0.0222742180350826
21327.3075738921,85081.7510738921,0.0162730502450887
21327.5347139915,85081.9782139915,0.0212295140324002
21327.7618589291,85082.2053589291,0.00682254147659261
21327.9890087052,85082.4325087052,0.00616913124301296
21328.2161633197,85082.6596633197,0.00809906836564996
21328.4433227729,85082.8868227729,0.00260614806213602
21328.670487065,85083.113987065,0.0069388540364358
21328.8976561961,85083.3411561961,0.00781976903308936
21329.1248301663,85083.5683301663,0.00985164703839775
21329.3520089759,85083.7955089759,0.00767139091513234
21329.5791926249,85084.0226926249,0.00822922397635511
21329.8063811135,85084.2498811135,0.0216480029037866
21330.0335744419,85084.4770744419,0.0374709569792092
21330.2607726103,85084.7042726103,0.0632149988879484
21330.4879756187,85084.9314756187,0.0347418550580955
21330.7151834673,85085.1586834673,0.00732975897972654
21330.9423961564,85085.3858961564,0.00735541029500449
21331.1696136859,85085.6131136859,0.00875025560880387
21331.3968360562,85085.8403360562,0.0111482525476357
21331.6240632674,85086.0675632674,0.00413977475706584
21331.8512953195,85086.2947953195,0.0123479717978477
21332.0785322128,85086.5220322128,0.0106424097442743
21332.3057739475,85086.7492739475,0.0134939374773803
21332.5330205236,85086.9765205236,0.0133593801830741
21332.7602719413,85087.2037719413,0.0208151217016712
21332.9875282009,85087.4310282009,0.024075919944445
21333.2147893023,85087.6582893023,0.032232110124453
21333.4420552459,85087.8855552459,0.0399613738865199
21333.6693260317,85088.1128260317,0.0538214803370986
21333.8966016599,85088.3401016599,0.0545578701354648
21334.1238821307,85088.5673821307,0.0588606811812288
21334.3511674441,85088.7946674441,0.0487783503636254
21334.5784576005,85089.0219576005,0.0500988805184018
21334.8057525998,85089.2492525998,0.0345513348341442
21335.0330524424,85089.4765524424,0.0427542109270223
21335.2603571283,85089.7038571283,0.0259847892151036
21335.4876666576,85089.9311666576,0.0206306824379883
21335.7149810306,85090.1584810306,0.0259914011278434
21335.9423002474,85090.3858002474,0.0108678616851763
21336.1696243082,85090.6131243082,0.0128117656679274
21336.396953213,85090.840453213,0.00860856450459759
21336.6242869621,85091.0677869621,0.0138918764207515
21336.8516255557,85091.2951255557,0.0104316539172743
21337.0789689938,85091.5224689938,0.0116359842243392
21337.3063172766,85091.7498172766,0.012369725089115
21337.5336704043,85091.9771704043,0.00881499283860529
21337.761028377,85092.204528377,0.00626440055368075
21337.988391195,85092.431891195,0.00802813391476342
21338.2157588582,85092.6592588582,0.00582916975472797
21338.443131367,85092.886631367,0.00216786948413911
21338.6705087215,85093.1140087215,0.00677413993363957
21338.8978909217,85093.3413909217,0.00471184290920866
21339.1252779679,85093.5687779679,0.00582288184391976
21339.3526698602,85093.7961698602,0.00263319412596696
21339.5800665988,85094.0235665988,0.00227563577155297
21339.8074681838,85094.2509681838,0.00403807597162919
21340.0348746154,85094.4783746154,0.00233788285960231
21340.2622858938,85094.7057858938,0.000277732775799788
21340.489702019,85094.933202019,0.00181495019850615
21340.7171229913,85095.1606229913,0.00522929775254683
21340.9445488108,85095.3880488108,0.00128897954777057
21341.1719794777,85095.6154794777,0.00170189663745148
21341.399414992,85095.842914992,0.00517773099847429
21341.6268553541,85096.0703553541,0.00324764495922959
21341.8543005639,85096.2978005639,-0.00207122420282472
21342.0817506217,85096.5252506217,0.00536071402639406
21342.3092055277,85096.7527055277,0.00271799409071566
21342.536665282,85096.980165282,0.00374790946752968
21342.7641298847,85097.2076298847,0.00360875961363297
21342.991599336,85097.435099336,0.000485288156816574
21343.219073636,85097.662573636,0.00168343791643589
21343.446552785,85097.890052785,0.00251493332100293
21343.674036783,85098.117536783,3.30001628701453e-06
21343.9015256303,85098.3450256303,0.00646390706262264
21344.1290193269,85098.5725193269,6.59834853837075e-05
21344.356517873,85098.800017873,-0.00252354634645637
21344.5840212689,85099.0275212689,3.29833260851561e-06
21344.8115295145,85099.2550295145,0.00147086871312645
21345.0390426102,85099.4825426102,0.00135856641861631
21345.266560556,85099.710060556,0.000896803255491562
21345.4940833521,85099.9375833521,0.000392301393781155
21345.7216109987,85100.1651109987,0.00158219041660298
21345.9491434959,85100.3926434959,0.00105465913362458
21346.1766808438,85100.6201808438,0.00486069972218096
21346.4042230427,85100.8477230427,0.00332791927945025
21346.6317700927,85101.0752700927,0.000619375328040023
21346.8593219939,85101.3028219939,0.00240471471260969
21347.0868787465,85101.5303787465,0.00241428940221792
21347.3144403506,85101.7579403506,-0.00123827714298969
21347.5420068065,85101.9855068065,0.000365508645370706
21347.7695781142,85102.2130781142,0.00305868714408331
21347.9971542739,85102.4406542739,0.00196863499860596
21348.2247352857,85102.6682352857,0.004878169661168
21348.4523211499,85102.8958211499,0.00189243611186929
21348.6799118666,85103.1234118666,-0.00109582777990842
21348.9075074359,85103.3510074359,0.00159253186095819
21349.135107858,85103.578607858,0.00336231474598273
21349.362713133,85103.806213133,0.00369741745896708
21349.5903232611,85104.0338232611,0.00304241617691952
21349.8179382425,85104.2614382425,0.00437065561783767
21350.0455580773,85104.4890580773,0.0033573148618145
21350.2731827656,85104.7166827656,0.00259410806346901
21350.5008123077,85104.9443123077,0.00251159236605218
21350.7284467036,85105.1719467036,0.00443745850973314
21350.9560859536,85105.3995859536,0.00139679996017362
21351.1837300578,85105.6272300578,0.00263222223200235
21351.4113790162,85105.8548790162,0.00385418722648795
21351.6390328292,85106.0825328292,-0.000367957435257209
21351.8666914969,85106.3101914969,0.00354113995902959
21352.0943550193,85106.5378550193,0.00164224940178553
21352.3220233967,85106.7655233967,0.00183251732756309
21352.5496966292,85106.9931966292,0.000761809992363302
21352.777374717,85107.220874717,0.00268569554524107
21353.0050576602,85107.4485576602,0.000794444645921314
21353.232745459,85107.676245459,0.00310844411012686
21353.4604381135,85107.9039381135,0.00235975431246262
21353.688135624,85108.131635624,0.000649752424239839
21353.9158379904,85108.3593379904,0.00457065731491742
21354.1435452131,85108.5870452131,0.00359897645457454
21354.3712572921,85108.8147572921,0.00477287664912074
21354.5989742277,85109.0424742277,0.00189250866335519
21354.8266960199,85109.2701960199,0.00277445240185756
21355.0544226689,85109.4979226689,0.000327907820365684
21355.2821541749,85109.7256541749,0.00323603933976396
21355.5098905381,85109.9533905381,0.00129490708676774
21355.7376317585,85110.1811317585,0.0029107128061252
21355.9653778364,85110.4088778364,0.00277269206408827
21356.1931287719,85110.6366287719,-0.000452225715951876
21356.4208845652,85110.8643845652,0.00318483789831708
21356.6486452163,85111.0921452163,0.0022703834276758
21356.8764107255,85111.3199107255,-0.000858246769625501
21357.104181093,85111.547681093,0.00195865068914765
21357.3319563188,85111.7754563188,0.00725722333381299
21357.5597364032,85112.0032364032,0.00104784161875013
21357.7875213462,85112.2310213462,0.00169597859184565
21358.0153111481,85112.4588111481,0.00519859580219644
21358.243105809,85112.686605809,0.00344346955907149
21358.4709053291,85112.9144053291,0.00186879463323507
21358.6987097084,85113.1422097084,0.00360294603943148
21358.9265189473,85113.3700189473,0.00436814132221086
21359.1543330457,85113.5978330457,0.0035496876240851
21359.382152004,85113.825652004,0.000565915373361554
21359.6099758221,85114.0534758221,0.00343431151262072
21359.8378045004,85114.2813045004,0.00549420264426029
21360.0656380389,85114.5091380389,0.00203717553095994
21360.2934764378,85114.7369764378,0.00390708923001492
21360.5213196972,85114.9648196972,0.0039883226288004
21360.7491678174,85115.1926678174,0.00564831911241585
21360.9770207984,85115.4205207984,0.00528155596172198
21361.2048786405,85115.6483786405,0.00715011286250964
21361.4327413437,85115.8762413437,0.00427384119689549
21361.6606089082,85116.1041089082,0.00561932498094211
21361.8884813343,85116.3319813343,0.00097999087089186
21362.116358622,85116.559858622,0.00491239965572927
21362.3442407715,85116.7877407715,0.00645650681464665
21362.5721277829,85117.0156277829,0.00208985432654564
21362.8000196565,85117.2435196565,0.00605328155324819
21363.0279163923,85117.4714163923,0.0045181677021574
21363.2558179906,85117.6993179906,0.00930285466964761
21363.4837244514,85117.9272244514,0.0133291433158148
21363.7116357749,85118.1551357749,0.0123615124377445
21363.9395519614,85118.3830519614,0.0161938852950837
21364.1674730109,85118.6109730109,0.0125932910296006
21364.3953989236,85118.8388989236,0.0130679673308442
21364.6233296996,85119.0668296996,0.0196516632887494
21364.8512653392,85119.2947653392,0.0138115001939053
21365.0792058424,85119.5227058424,0.0171945333895528
21365.3071512095,85119.7506512095,0.0266607163130071
21365.5351014405,85119.9786014405,0.0217770716107944
21365.7630565356,85120.2065565356,0.0252197526444531
21365.9910164951,85120.4345164951,0.0286778613648698
21366.218981319,85120.662481319,0.023114719567737
21366.4469510075,85120.8904510075,0.0275758078402193
21366.6749255608,85121.1184255608,0.0228678001561737
21366.9029049789,85121.3464049789,0.0171413586050619
21367.1308892622,85121.5743892622,0.0189794959576024
21367.3588784106,85121.8023784106,0.0165866469546197
21367.5868724245,85122.0303724245,0.0178284802763919
21367.8148713039,85122.2583713039,0.0123497546446226
21368.0428750489,85122.4863750489,0.0160367067711563
21368.2708836599,85122.7143836599,0.00922173542478821
21368.4988971368,85122.9423971368,0.0102555698770637
21368.7269154799,85123.1704154799,0.00773870987743481
21368.9549386893,85123.3984386893,0.00565525010099211
21369.1829667651,85123.6264667651,0.00744394922224438
21369.4109997076,85123.8544997076,0.0103740239860022
21369.6390375169,85124.0825375169,0.00672649182268156
21369.8670801931,85124.3105801931,0.00687524900098105
21370.0951277364,85124.5386277364,0.0102335323096885
21370.323180147,85124.766680147,0.00768637691195519
21370.5512374249,85124.9947374249,0.00625821285098149
21370.7792995704,85125.2227995704,0.0052497367186291
21371.0073665837,85125.4508665837,0.00469004206219471
21371.2354384648,85125.6789384648,0.00729253761734722
21371.4635152139,85125.9070152139,0.0065345144717232
21371.6915968312,85126.1350968312,0.00407421766348206
21371.9196833169,85126.3631833169,0.00941110529599954
21372.1477746711,85126.5912746711,0.0121091454793371
21372.3758708939,85126.8193708939,0.0111787675170177
21372.6039719855,85127.0474719855,0.00603356842714101
21372.8320779461,85127.2755779461,0.00886414116466088
21373.0601887758,85127.5036887758,0.00783712503738754
21373.2883044748,85127.7318044748,0.00955658701374033
21373.5164250432,85127.9599250432,0.00513472281429428
21373.7445504812,85128.1880504812,0.00659446777688615
21373.9726807889,85128.4161807889,0.0070154780126373
21374.2008159666,85128.6443159666,0.00667717086312116
21374.4289560143,85128.8724560143,0.00892124288901013
21374.6571009322,85129.1006009322,0.00368157872420334
21374.8852507205,85129.3287507205,0.00598708600220783
21375.1134053793,85129.5569053793,0.00388819970304947
21375.3415649087,85129.7850649087,0.00370613469786959
21375.5697293091,85130.0132293091,0.00243154231486291
21375.7978985804,85130.2413985804,0.00761463681568244
21376.0260727228,85130.4695727228,0.00639173420703726
21376.2542517366,85130.6977517366,0.0056098919063875
21376.4824356218,85130.9259356218,0.00450420205468611
21376.7106243786,85131.1541243786,0.00319790726437934
21376.9388180072,85131.3823180072,0.00444152209032506
21377.1670165077,85131.6105165077,0.00215084007542793
21377.3952198803,85131.8387198803,0.00425903758073002
21377.6234281252,85132.0669281252,0.00547938437647385
21377.8516412424,85132.2951412424,0.00367513222636237
21378.0798592322,85132.5233592322,0.0006410442471195
21378.3080820947,85132.7515820947,0.00172866083796917
21378.5363098301,85132.9798098301,0.00321413056358292
21378.7645424385,85133.2080424385,0.00229459604820612
21378.9927799201,85133.4362799201,0.00440093206696988
21379.221022275,85133.664522275,0.00303820524671934
21379.4492695033,85133.8927695033,-0.00021028613787789
21379.6775216054,85134.1210216054,0.00266221364366451
21379.9057785812,85134.3492785812,0.00346723794506063
21380.134040431,85134.577540431,0.00510965703470537
21380.3623071549,85134.8058071549,0.00216648296954027
21380.590578753,85135.034078753,0.00057873444466565
21380.8188552256,85135.2623552256,0.00126077253991796
21381.0471365728,85135.4906365728,0.00198789341223394
21381.2754227947,85135.7189227947,0.00355513845564832
21381.5037138915,85135.9472138915,0.00297624946273819
21381.7320098633,85136.1755098633,0.0051019677188636
21381.9603107104,85136.4038107104,0.00850006627302654
21382.1886164328,85136.6321164328,0.016616835545783
21382.4169270307,85136.8604270307,0.0533939925558741
21382.6452425043,85137.0887425043,0.0289785638332632
21382.8735628537,85137.3170628537,0.00911582541800084
21383.1018880791,85137.5453880791,0.0098960422633618
21383.3302181807,85137.7737181807,0.0256942248107902
21383.5585531586,85138.0020531586,0.0162913203274628
21383.7868930129,85138.2303930129,0.0144011945902517
21384.0152377438,85138.4587377438,0.00442437971912313
21384.2435873515,85138.6870873515,0.00403017006569002
21384.4719418361,85138.9154418361,0.00095176330815432
21384.7003011978,85139.1438011978,0.00488080985443316
21384.9286654367,85139.3721654367,0.00562207167097907
21385.157034553,85139.600534553,0.00424747475817993
21385.3854085469,85139.8289085469,0.00366972352500646
21385.6137874185,85140.0572874185,0.00422384957403495
21385.8421711679,85140.2856711679,0.00319489711134709
21386.0705597954,85140.5140597954,0.00398748450017865
21386.298953301,85140.742453301,0.00441244041583498
21386.5273516849,85140.9708516849,0.00128263943019077
21386.7557549474,85141.1992549474,0.00380555087643024
21386.9841630885,85141.4276630885,0.00213290619629579
21387.2125761083,85141.6560761083,0.00125639013188981
21387.4409940072,85141.8844940072,0.00525685767107441
21387.6694167851,85142.1129167851,0.00148152867665583
21387.8978444423,85142.3413444423,0.0049689466547522
21388.126276979,85142.569776979,0.00173875486212796
21388.3547143952,85142.7982143952,0.00149063663175648
21388.5831566911,85143.0266566911,0.00377602641209437
21388.811603867,85143.255103867,0.00294834777157614
21389.0400559229,85143.4835559229,0.0067810041056096
21389.268512859,85143.712012859,0.000746558259214561
21389.4969746754,85143.9404746754,0.00733917535569032
21389.7254413724,85144.1689413724,0.00239675986389414
21389.9539129501,85144.3974129501,0.00342903358412004
21390.1823894086,85144.6258894086,0.00663207593478128
21390.410870748,85144.854370748,0.00177841153887993
21390.6393569687,85145.0828569687,0.00696485224489266
21390.8678480706,85145.3113480706,0.00427935033208481
21391.096344054,85145.539844054,0.00447492091637636
21391.3248449189,85145.7683449189,0.00402757424825881
21391.5533506657,85145.9968506657,0.00610650127995137
21391.7818612944,85146.2253612944,0.00247122091280499
21392.0103768052,85146.4538768052,0.0081260679851524
21392.2388971982,85146.6823971982,0.00704557848759802
21392.4674224736,85146.9109224736,0.0038933823985445
21392.6959526315,85147.1394526315,0.00454814312102815
21392.9244876722,85147.3679876722,0.0041846749104931
21393.1530275957,85147.5965275957,0.00416489194069784
21393.3815724023,85147.8250724023,0.00148337925882472
21393.610122092,85148.053622092,0.00644002617466763
21393.8386766651,85148.2821766651,0.00548586676910878
21394.0672361216,85148.5107361216,0.00425270809138103
21394.2958004618,85148.7393004618,0.00410456137522361
21394.5243696858,85148.9678696858,0.0051116194283903
21394.7529437938,85149.1964437938,0.00296777524799832
21394.9815227859,85149.4250227859,0.00186064628870388
21395.2101066622,85149.6536066622,0.00384272415128724
21395.438695423,85149.882195423,0.00157795302960987
21395.6672890684,85150.1107890684,0.00285407620665236
21395.8958875985,85150.3393875985,0.00149740418014935
21396.1244910135,85150.5679910135,0.00348496418803256
21396.3530993136,85150.7965993136,0.00450393098778364
21396.5817124989,85151.0252124989,0.00432708884094744
21396.8103305695,85151.2538305695,0.00235877497133689
21397.0389535257,85151.4824535257,0.00238412102664826
21397.2675813676,85151.7110813676,0.00420374028072953
21397.4962140953,85151.9397140953,0.00510666124873715
21397.724851709,85152.168351709,0.00359088130382582
21397.9534942088,85152.3969942088,0.00172315534005701
21398.182141595,85152.625641595,0.0018830689008114
21398.4107938676,85152.8542938676,0.00650027404004648
21398.6394510269,85153.0829510269,0.00194343972439377
21398.8681130729,85153.3116130729,0.00144379553931112
21399.0967800058,85153.5402800058,0.0106270817124614
21399.3254518259,85153.7689518259,0.00896790218455673
21399.5541285332,85153.9976285332,0.00927401772108277
21399.7828101279,85154.2263101279,0.0064475009160496
21400.0114966102,85154.4549966102,0.0046582690848697
21400.2401879802,85154.6836879802,0.00884834853059998
21400.4688842381,85154.9123842381,0.0112653906952978
21400.697585384,85155.141085384,0.00849118506713144
21400.9262914181,85155.3697914181,0.00834624590913252
21401.1550023405,85155.5985023405,0.00831005407439529
21401.3837181515,85155.8272181515,0.004936189011469
21401.6124388511,85156.0559388511,0.0106671307783673
21401.8411644395,85156.2846644395,0.00695819800991952
21402.0698949169,85156.5133949169,0.00668889744696679
21402.2986302834,85156.7421302834,0.00805573410622105
21402.5273705392,85156.9708705392,0.00621759021131382
21402.7561156844,85157.1996156844,0.0110184232010859
21402.9848657193,85157.4283657193,0.0108094505187756
21403.2136206439,85157.6571206439,0.00882153090993991
21403.4423804584,85157.8858804584,0.00596865701852513
21403.671145163,85158.114645163,0.00971983784860939
21403.8999147578,85158.3434147578,0.00958775145813561
21404.128689243,85158.572189243,0.00735514073440368
21404.3574686188,85158.8009686188,0.0091864220166349
21404.5862528852,85159.0297528852,0.0117481240890035
21404.8150420425,85159.2585420425,0.0131252787482439
21405.0438360908,85159.4873360908,0.0211612576846778
21405.2726350303,85159.7161350303,0.0236822828997146
21405.5014388611,85159.9449388611,0.028231537767951
21405.7302475834,85160.1737475834,0.036753948267511
21405.9590611973,85160.4025611973,0.0350623772478295
21406.187879703,85160.631379703,0.0323794886741706
21406.4167031007,85160.8602031007,0.0205208846057915
21406.6455313905,85161.0890313905,0.0207192394441165
21406.8743645726,85161.3178645726,0.0153614227928469
21407.103202647,85161.546702647,0.013399373136276
21407.3320456141,85161.7755456141,0.0159472699805321
21407.5608934739,85162.0043934739,0.00854624040185629
21407.7897462265,85162.2332462265,0.0140253487780162
21408.0186038723,85162.4621038723,0.0113731079704732
21408.2474664112,85162.6909664112,0.0115405526998976
21408.4763338435,85162.9198338435,0.00892110654195679
21408.7052061693,85163.1487061693,0.0111970041866077
21408.9340833889,85163.3775833889,0.00750197532848789
21409.1629655022,85163.6064655022,0.00685156840510467
21409.3918525095,85163.8353525095,0.00491839738260043
21409.620744411,85164.064244411,0.00847644428281962
21409.8496412068,85164.2931412068,0.00807122070508341
21410.0785428971,85164.5220428971,0.00679097031572535
21410.3074494819,85164.7509494819,0.0106084142459239
21410.5363609616,85164.9798609616,0.00843416463808843
21410.7652773362,85165.2087773362,0.00936521255853083
21410.9941986058,85165.4376986058,0.0217689426447358
21411.2231247708,85165.6666247708,0.0147790841641878
21411.4520558311,85165.8955558311,0.0155722900440755
21411.680991787,85166.124491787,0.0143780663358498
21411.9099326386,85166.3534326386,0.0103705416767809
21412.1388783861,85166.5823783861,0.0141806873460026
21412.3678290296,85166.8113290296,0.0181170508441895
21412.5967845693,85167.0402845693,0.010738619214979
21412.8257450054,85167.2692450054,0.0115635165146052
21413.054710338,85167.498210338,0.0057794724993726
21413.2836805672,85167.7271805672,0.00694469709567409
21413.5126556932,85167.9561556932,0.00411993903169846
21413.7416357163,85168.1851357163,0.0056439858798605
21413.9706206364,85168.4141206364,0.00786633051284641
21414.1996104539,85168.6431104539,0.00822419984042501
21414.4286051688,85168.8721051688,0.00809621054112077
21414.6576047813,85169.1011047813,0.00651745887810367
21414.8866092915,85169.3301092915,0.00771018178062754
21415.1156186997,85169.5591186997,0.00729665548269658
21415.3446330059,85169.7881330059,0.00593753851496942
21415.5736522104,85170.0171522104,0.00422336391746016
21415.8026763133,85170.2461763133,0.00905804293336805
21416.0317053147,85170.4752053147,0.00929805066534995
21416.2607392149,85170.7042392149,0.00755237121161269
21416.4897780139,85170.9332780139,0.0152963936868201
21416.7188217119,85171.1623217119,0.00724612577889686
21416.9478703091,85171.3913703091,0.00590084117437271
21417.1769238056,85171.6204238056,0.00545944635701452
21417.4059822016,85171.8494822016,0.00492305662050889
21417.6350454972,85172.0785454972,0.0060952369517225
21417.8641136927,85172.3076136927,0.00703894898006914
21418.0931867881,85172.5366867881,0.00665150102500935
21418.3222647837,85172.7657647837,0.00376102242642443
21418.5513476795,85172.9948476795,0.00583569822660821
21418.7804354758,85173.2239354758,0.00366825713093037
21419.0095281726,85173.4530281726,0.00956546706443426
21419.2386257702,85173.6821257702,0.00806316745381451
21419.4677282687,85173.9112282687,0.0104086652524549
21419.6968356683,85174.1403356683,0.0111641514335503
21419.925947969,85174.369447969,0.0183398182762785
21420.1550651712,85174.5985651712,0.0147764616612318
21420.3841872749,85174.8276872749,0.012220459204373
21420.6133142803,85175.0568142803,0.0133677947609031
21420.8424461875,85175.2859461875,0.018859504169852
21421.0715829967,85175.5150829967,0.0133677677381968
21421.3007247082,85175.7442247082,0.010702429074372
21421.5298713219,85175.9733713219,0.0118462360209434
21421.7590228381,85176.2025228381,0.00974153712280984
21421.9881792569,85176.4316792569,0.0140571334803386
21422.2173405786,85176.6608405786,0.014839654970799
21422.4465068031,85176.8900068031,0.0167127789787731
21422.6756779308,85177.1191779308,0.0163851717280641
21422.9048539618,85177.3483539618,0.0192976200076607
21423.1340348962,85177.5775348962,0.0199242781504212
21423.3632207341,85177.8067207341,0.0156967187552739
21423.5924114758,85178.0359114758,0.0167312744316022
21423.8216071214,85178.2651071214,0.0150231822870783
21424.0508076711,85178.4943076711,0.0172864525218202
21424.2800131249,85178.7235131249,0.0148395656981223
21424.5092234831,85178.9527234831,0.0139850555614518
21424.7384387459,85179.1819387459,0.0209593023747536
21424.9676589133,85179.4111589133,0.018585476537364
21425.1968839856,85179.6403839856,0.0258006266968459
21425.4261139628,85179.8696139628,0.0264415576728267
21425.6553488452,85180.0988488452,0.028688970034448
21425.884588633,85180.328088633,0.0431940465115095
21426.1138333262,85180.5573333262,0.054549450904936
21426.343082925,85180.786582925,0.0757310096007865
21426.5723374296,85181.0158374296,0.0970652990034217
21426.8015968401,85181.2450968401,0.0892872288360583
21427.0308611568,85181.4743611568,0.0883177800141265
21427.2601303797,85181.7036303797,0.0621021284455289
21427.489404509,85181.932904509,0.0437700251176198
21427.7186835449,85182.1621835449,0.0329781376105976
21427.9479674875,85182.3914674875,0.0236422043121958
21428.177256337,85182.620756337,0.0244274953624814
21428.4065500935,85182.8500500935,0.0152082512551579
21428.6358487573,85183.0793487573,0.0169808039288841
21428.8651523284,85183.3086523284,0.0126458648394553
21429.094460807,85183.537960807,0.0135644211075977
21429.3237741933,85183.7672741933,0.0144922123403056
21429.5530924874,85183.9965924874,0.0130540529272686
21429.7824156896,85184.2259156896,0.0166022680240991
21430.0117437998,85184.4552437998,0.0168837537958428
21430.2410768184,85184.6845768184,0.0154300771933506
21430.4704147454,85184.9139147454,0.0123300129862016
21430.6997575811,85185.1432575811,0.011289637178672
21430.9291053255,85185.3726053255,0.0106492877773125
21431.1584579788,85185.6019579788,0.0128135229246595
21431.3878155413,85185.8313155413,0.0117356927407377
21431.617178013,85186.060678013,0.0157527401249025
21431.8465453941,85186.2900453941,0.0141210517422138
21432.0759176848,85186.5194176848,0.0178096875697003
21432.3052948852,85186.7487948852,0.0167066130602912
21432.5346769954,85186.9781769954,0.0139965534608644
21432.7640640158,85187.2075640158,0.0145358367919795
21432.9934559463,85187.4369559463,0.0151881978292651
21433.2228527871,85187.6663527871,0.0134602577713743
21433.4522545385,85187.8957545385,0.0158102536064694
21433.6816612005,85188.1251612005,0.0172418118389025
21433.9110727734,85188.3545727734,0.0134178060475843
21434.1404892573,85188.5839892573,0.0155721334460521
21434.3699106523,85188.8134106523,0.0186780863414706
21434.5993369585,85189.0428369585,0.0195179482436905
21434.8287681763,85189.2722681763,0.0228017843038637
21435.0582043057,85189.5017043057,0.0305454122479136
21435.2876453468,85189.7311453468,0.0231325218207908
21435.5170912999,85189.9605912999,0.032545049271168
21435.746542165,85190.190042165,0.0296648784869532
21435.9759979424,85190.4194979424,0.0349456451909597
21436.2054586322,85190.6489586322,0.0302607116198585
21436.4349242346,85190.8784242346,0.0342155030490912
21436.6643947497,85191.1078947497,0.0356552967555272
21436.8938701776,85191.3373701776,0.0328862893916304
21437.1233505186,85191.5668505186,0.0333531431966133
21437.3528357728,85191.7963357728,0.0327750774854417
21437.5823259404,85192.0258259404,0.0355853301748303
21437.8118210214,85192.2553210214,0.039448907094207
21438.0413210161,85192.4848210161,0.0378447085650777
21438.2708259247,85192.7143259247,0.0415785436438126
21438.5003357472,85192.9438357472,0.0524829583024059
21438.7298504838,85193.1733504838,0.0411393168737911
21438.9593701348,85193.4028701348,0.0429402989181316
21439.1888947002,85193.6323947002,0.0454336208401239
21439.4184241802,85193.8619241802,0.0568966900896198
21439.647958575,85194.091458575,0.0569120145766925
21439.8774978847,85194.3209978847,0.0698062579098786
21440.1070421095,85194.5505421095,0.0620403632343196
21440.3365912496,85194.7800912496,0.0630732594624096
21440.566145305,85195.009645305,0.0639524267869763
21440.795704276,85195.239204276,0.0682861010072099
21441.0252681628,85195.4687681628,0.0648019503407051
21441.2548369654,85195.6983369654,0.062308124362871
21441.484410684,85195.927910684,0.0361506796603629
21441.7139893188,85196.1574893188,0.0351478137346719
21441.94357287,85196.38707287,0.038349157847927
21442.1731613377,85196.6166613377,0.0754312057130453
21442.4027547221,85196.8462547221,0.111644041290042
21442.6323530232,85197.0758530232,0.134586944902068
21442.8619562414,85197.3054562414,0.133360518667575
21443.0915643767,85197.5350643767,0.137465305610701
21443.3211774293,85197.7646774293,0.131762503739628
21443.5507953993,85197.9942953993,0.14633200130282
21443.780418287,85198.223918287,0.15161290629498
21444.0100460924,85198.4535460924,0.176348991641739
21444.2396788158,85198.6831788158,0.186246442316986
21444.4693164572,85198.9128164572,0.199683724572533
21444.6989590169,85199.1424590169,0.211107926903432
21444.928606495,85199.372106495,0.195936981830161
21445.1582588916,85199.6017588916,0.155161406709477
21445.387916207,85199.831416207,0.132960082611051
21445.6175784413,85200.0610784413,0.11157624863721
21445.8472455946,85200.2907455946,0.0953896792092521
21446.076917667,85200.520417667,0.0945415269064472
21446.3065946589,85200.7500946589,0.0815153133499473
21446.5362765702,85200.9797765702,0.0742073204283496
21446.7659634012,85201.2094634012,0.0720128915487041
21446.995655152,85201.439155152,0.058750222382456
21447.2253518228,85201.6688518228,0.0490715312282783
21447.4550534138,85201.8985534138,0.0569605181097353
21447.6847599251,85202.1282599251,0.0559770202071354
21447.9144713568,85202.3579713568,0.0545068859655902
21448.1441877091,85202.5876877091,0.0579800625437789
21448.3739089822,85202.8174089822,0.0591185307561143
21448.6036351762,85203.0471351762,0.0516771583801704
21448.8333662914,85203.2768662914,0.0492286772877486
21449.0631023277,85203.5066023277,0.0586521791616296
21449.2928432855,85203.7363432855,0.0491986922947349
21449.5225891649,85203.9660891649,0.0385093583211444
21449.7523399659,85204.1958399659,0.0384519462109328
21449.9820956889,85204.4255956889,0.0327733246091045
21450.2118563339,85204.6553563339,0.0294496012388699
21450.441621901,85204.885121901,0.0247458103275721
21450.6713923906,85205.1148923906,0.0217104957896968
21450.9011678026,85205.3446678026,0.0173483391795194
21451.1309481373,85205.5744481373,0.021010687996562
21451.3607333949,85205.8042333949,0.0180266901020361
21451.5905235754,85206.0340235754,0.0119032366925338
21451.8203186791,85206.2638186791,0.0216825398229673
21452.0501187061,85206.4936187061,0.0186745716562653
21452.2799236566,85206.7234236566,0.0209021758680813
21452.5097335306,85206.9532335306,0.0132647690342673
21452.7395483285,85207.1830483285,0.0187429154976518
21452.9693680503,85207.4128680503,0.0200669578549444
21453.1991926962,85207.6426926962,0.0177612531832443
21453.4290222663,85207.8725222663,0.0185902389438003
21453.6588567609,85208.1023567609,0.019916960838175
21453.88869618,85208.33219618,0.0167843564811378
21454.1185405238,85208.5620405238,0.0151116724852099
21454.3483897926,85208.7918897926,0.0155983784870584
21454.5782439864,85209.0217439864,0.0124331160438318
21454.8081031054,85209.2516031054,0.0146368794239869
21455.0379671497,85209.4814671497,0.0175243228405203
21455.2678361196,85209.7113361196,0.0164713072937521
21455.4977100151,85209.9412100151,0.0102696930026086
21455.7275888365,85210.1710888365,0.0167971138187859
21455.9574725839,85210.4009725839,0.0108113544110244
21456.1873612574,85210.6308612574,0.0153604562654321
21456.4172548573,85210.8607548573,0.0126735844796041
21456.6471533836,85211.0906533836,0.019148061931484
21456.8770568365,85211.3205568365,0.0129317146058136
21457.1069652163,85211.5504652163,0.0156641849504298
21457.3368785229,85211.7803785229,0.0161563316430301
21457.5667967567,85212.0102967567,0.0150394396299934
21457.7967199178,85212.2402199178,0.0174694961648999
21458.0266480062,85212.4701480062,0.0154490557622879
21458.2565810223,85212.7000810223,0.0174655555555793
21458.486518966,85212.930018966,0.00960574887413574
21458.7164618377,85213.1599618377,0.0112685647658096
21458.9464096374,85213.3899096374,0.0115094027037482
21459.1763623654,85213.6198623654,0.0100866632349284
21459.4063200217,85213.8498200217,0.00766500129858945
21459.6362826065,85214.0797826065,0.0122688281483345
21459.8662501201,85214.3097501201,0.010666537116893
21460.0962225624,85214.5397225624,0.0168262925416374
21460.3261999338,85214.7696999338,0.0168275036853266
21460.5561822344,85214.9996822344,0.0151259940209734
21460.7861694642,85215.2296694642,0.0103950459959636
21461.0161616236,85215.4596616236,0.0184094456241056
21461.2461587126,85215.6896587126,0.0217930733573764
21461.4761607313,85215.9196607313,0.0211644085186922
21461.7061676801,85216.1496676801,0.0207869655918007
21461.9361795589,85216.3796795589,0.0216245762522209
21462.166196368,85216.609696368,0.0217213241926251
21462.3962181076,85216.8397181076,0.0163829053535061
21462.6262447777,85217.0697447777,0.0176699930033564
21462.8562763786,85217.2997763786,0.0218100709792794
21463.0863129104,85217.5298129104,0.0192396595450028
21463.3163543733,85217.7598543733,0.020175999625889
21463.5464007674,85217.9899007674,0.0231561396956347
21463.7764520928,85218.2199520928,0.0183289933388831
21464.0065083499,85218.4500083499,0.0288574331859673
21464.2365695386,85218.6800695386,0.0208295219223369
21464.4666356591,85218.9101356591,0.025031023572827
21464.6967067117,85219.1402067117,0.0202243966901355
21464.9267826965,85219.3702826965,0.0275539845837028
21465.1568636136,85219.6003636136,0.0277087376328094
21465.3869494632,85219.8304494632,0.0376814193287897
21465.6170402454,85220.0605402454,0.038060865376052
21465.8471359605,85220.2906359605,0.0315323713634666
21466.0772366085,85220.5207366085,0.0354324672822503
21466.3073421896,85220.7508421896,0.0321624846752156
21466.537452704,85220.980952704,0.0334175579772072
21466.7675681519,85221.2110681519,0.0331510124109614
21466.9976885334,85221.4411885334,0.0276624543660601
21467.2278138486,85221.6713138486,0.0366555623239429
21467.4579440978,85221.9014440978,0.0217275332492872
21467.688079281,85222.131579281,0.02935627036059
21467.9182193985,85222.3617193985,0.0331851638998194
21468.1483644504,85222.5918644504,0.0313861390018134
21468.3785144368,85222.8220144368,0.0305391589472916
21468.6086693579,85223.0521693579,0.0371471259010909
21468.838829214,85223.282329214,0.0332878516766517
21469.068994005,85223.512494005,0.042071610099361
21469.2991637312,85223.7426637312,0.0293582338449498
21469.5293383928,85223.9728383928,0.0298336364599415
21469.7595179899,85224.2030179899,0.0232164713335976
21469.9897025227,85224.4332025227,0.0158844997741451
21470.2198919913,85224.6633919913,0.0158179187938733
21470.4500863958,85224.8935863958,0.0165014174908458
21470.6802857365,85225.1237857365,0.0147187767429103
21470.9104900135,85225.3539900135,0.0149054003122414
21471.140699227,85225.584199227,0.00774193130463488
21471.3709133771,85225.8144133771,0.0124739659002533
21471.601132464,85226.044632464,0.00958504693791305
21471.8313564878,85226.2748564878,0.007532703103888
21472.0615854487,85226.5050854487,0.00890747475629124
21472.2918193468,85226.7353193468,0.0129834989845965
21472.5220581824,85226.9655581824,0.0046192740386247
21472.7523019555,85227.1958019555,0.00628682573477346
21472.9825506664,85227.4260506664,0.0106022654916056
21473.2128043151,85227.6563043151,0.0130795214574728
21473.4430629019,85227.8865629019,0.0172391554730833
21473.673326427,85228.116826427,0.0199709414204367
21473.9035948903,85228.3470948903,0.0236666690347479
21474.1338682922,85228.5773682922,0.0188757977837024
21474.3641466328,85228.8076466328,0.0143293697784919
21474.5944299122,85229.0379299122,0.0171342138407649
21474.8247181307,85229.2682181307,0.0222393896567955
21475.0550112883,85229.4985112883,0.0161479729602258
21475.2853093852,85229.7288093852,0.0186652989346957
21475.5156124216,85229.9591124216,0.0229095274975725
21475.7459203976,85230.1894203976,0.027352957961102
21475.9762333134,85230.4197333134,0.0230276658270594
21476.2065511692,85230.6500511692,0.0153542058458819
21476.4368739651,85230.8803739651,0.0162389638460651
21476.6672017012,85231.1107017012,0.00890029602811544
21476.8975343778,85231.3410343778,0.0129674132215221
21477.127871995,85231.571371995,0.0126736960678871
21477.3582145529,85231.8017145529,0.0111801882665984
21477.5885620518,85232.0320620518,0.0175098249394342
21477.8189144917,85232.2624144917,0.0234043851611612
21478.0492718728,85232.4927718728,0.0159159573769341
21478.2796341954,85232.7231341954,0.0173226745587869
21478.5100014594,85232.9535014594,0.0297187033134109
21478.7403736652,85233.1838736652,0.0486854164902369
21478.9707508128,85233.4142508128,0.0182638873284078
21479.2011329025,85233.6446329025,0.0198603214740843
21479.4315199343,85233.8750199343,0.014866731829614
21479.6619119085,85234.1054119085,0.00527977588402478
21479.8923088252,85234.3358088252,0.0119227649871339
21480.1227106845,85234.5662106845,0.00395436501754734
21480.3531174866,85234.7966174866,0.0096252401778875
21480.5835292318,85235.0270292318,0.0118205922513281
21480.81394592,85235.25744592,0.00676354684229647
21481.0443675516,85235.4878675516,0.00722656894024105
21481.2747941266,85235.7182941266,0.0056749919067545
21481.5052256452,85235.9487256452,0.00756276785150141
21481.7356621076,85236.1791621076,0.00839705093292544
21481.9661035139,85236.4096035139,0.00696250672242024
21482.1965498643,85236.6400498643,0.00723187657012922
21482.427001159,85236.870501159,0.0115587054813422
21482.657457398,85237.100957398,0.0133435566014728
21482.8879185817,85237.3314185817,0.00542215367412625
21483.11838471,85237.56188471,0.00802343231143231
21483.3488557833,85237.7923557833,0.00708379005687173
21483.5793318016,85238.0228318016,0.00676400021035608
21483.809812765,85238.253312765,0.00622037061069293
21484.0402986739,85238.4837986739,0.00639451605939685
21484.2707895283,85238.7142895283,0.00590317545220359
21484.5012853283,85238.9447853283,0.00880628525296499
21484.7317860742,85239.1752860742,0.00993053482742099
21484.9622917661,85239.4057917661,0.00588594661120426
21485.1928024042,85239.6363024042,0.00428831051322479
21485.4233179885,85239.8668179885,0.00807918137855131
21485.6538385194,85240.0973385194,0.00839397068447524
21485.8843639969,85240.3278639969,0.00561683111709841
21486.1148944212,85240.5583944212,0.00747298667974526
21486.3454297924,85240.7889297924,0.00595262791743976
21486.5759701107,85241.0194701107,0.00563034482129062
21486.8065153764,85241.2500153764,0.00244731480393337
21487.0370655894,85241.4805655894,0.0028635730217646
21487.2676207501,85241.7111207501,0.00644005444658705
21487.4981808585,85241.9416808585,0.00522681855596902
21487.7287459148,85242.1722459148,0.00799094366445115
21487.9593159191,85242.4028159191,0.0120494252425207
21488.1898908717,85242.6333908717,0.0171692128135882
21488.4204707727,85242.8639707727,0.008432187803551
21488.6510556223,85243.0945556223,0.00220651903191692
21488.8816454205,85243.3251454205,0.00467573118084957
21489.1122401676,85243.5557401676,0.00973905028220189
21489.3428398638,85243.7863398638,0.0101724468659442
21489.5734445091,85244.0169445091,0.011055433115449
21489.8040541038,85244.2475541038,0.00390294240320119
21490.0346686479,85244.4781686479,0.00752979916963595
21490.2652881418,85244.7087881418,0.0115381464811008
21490.4959125854,85244.9394125854,0.00789207434822527
21490.726541979,85245.170041979,0.0149141635633397
21490.9571763228,85245.4006763228,0.0100059211294416
21491.1878156169,85245.6313156169,0.0100598832028434
21491.4184598614,85245.8619598614,0.0200045467249029
21491.6491090566,85246.0926090566,0.0154548946247436
21491.8797632025,85246.3232632025,0.018227940189763
21492.1104222994,85246.5539222994,0.0239947825529962
21492.3410863473,85246.7845863473,0.0212609249255224
21492.5717553466,85247.0152553466,0.0186651139687883
21492.8024292972,85247.2459292972,0.01479000638118
21493.0331081994,85247.4766081994,0.0142447975245737
21493.2637920533,85247.7072920533,0.0146616763842289
21493.4944808592,85247.9379808592,0.0167976208847521
21493.7251746171,85248.1686746171,0.0102283402409712
21493.9558733272,85248.3993733272,0.00969300283741695
21494.1865769897,85248.6300769897,0.0106657594385493
21494.4172856047,85248.8607856047,0.00447768246963764
21494.6479991724,85249.0914991724,0.00774585056738234
21494.8787176929,85249.3222176929,0.00651217783128949
21495.1094411665,85249.5529411665,0.00907459314461773
21495.3401695932,85249.7836695932,0.0134579106529239
21495.5709029733,85250.0144029733,0.0239263914930545
21495.8016413069,85250.2451413069,0.0397490875016228
21496.0323845941,85250.4758845941,0.0739113359060236
21496.2631328351,85250.7066328351,0.046791678915807
21496.49388603,85250.93738603,0.0191379657921524
21496.7246441791,85251.1681441791,0.0668874427886541
21496.9554072825,85251.3989072825,0.0298320245554143
21497.1861753404,85251.6296753404,0.024960558280878
21497.4169483528,85251.8604483528,0.00845546512998206
21497.64772632,85252.09122632,0.00678743792766801
21497.8785092421,85252.3220092421,0.00651245606179423
21498.1092971194,85252.5527971194,0.00417155894667318
21498.3400899518,85252.7835899518,0.00626734934918847
21498.5708877397,85253.0143877397,0.00650127780773178
21498.8016904831,85253.2451904831,0.00664986402502971
21499.0324981823,85253.4759981823,0.00491301555614189
21499.2633108373,85253.7068108373,0.00471758739824123
21499.4941284484,85253.9376284484,0.00601437391040472
21499.7249510156,85254.1684510156,0.00632737650951611
21499.9557785393,85254.3992785393,0.00695999925920373
21500.1866110194,85254.6301110194,0.00369578339053723
21500.4174484563,85254.8609484563,0.00445030804221428
21500.6482908499,85255.0917908499,0.00354587585425233
21500.8791382006,85255.3226382006,0.00151863382798758
21501.1099905085,85255.5534905085,0.00736111051773892
21501.3408477736,85255.7843477736,0.00246460574834676
21501.5717099962,85256.0152099962,0.00149382224161974
21501.8025771765,85256.2460771765,0.00154842518105211
21502.0334493146,85256.4769493146,0.0055938292910754
21502.2643264106,85256.7078264106,0.000760365751916374
21502.4952084648,85256.9387084648,0.00526726911933375
21502.7260954772,85257.1695954772,0.00909209392511955
21502.9569874481,85257.4004874481,0.0059655000769783
21503.1878843775,85257.6313843775,0.0104279063640765
21503.4187862657,85257.8622862657,0.0057301967011197
21503.6496931129,85258.0931931129,0.00444994300191705
21503.8806049191,85258.3241049191,0.0067502078967308
21504.1115216845,85258.5550216845,0.00530601008305596
21504.3424434094,85258.7859434094,0.00616539836462467
21504.5733700937,85259.0168700937,0.00475194200570666
21504.8043017379,85259.2478017379,0.00610944505894335
21505.0352383418,85259.4787383418,0.00569568939869293
21505.2661799059,85259.7096799059,0.00789721078162873
21505.4971264301,85259.9406264301,0.00854025969193822
21505.7280779146,85260.1715779146,0.00475557373709351
21505.9590343597,85260.4025343597,0.0034281556237483
21506.1899957655,85260.6334957655,0.00336404498684659
21506.4209621321,85260.8644621321,0.00775958249462788
21506.6519334597,85261.0954334597,0.00384903847455457
21506.8829097484,85261.3264097484,0.00553622012004777
21507.1138909984,85261.5573909984,0.00220940551785275
21507.34487721,85261.78837721,0.00226683661776492
21507.5758683831,85262.0193683831,0.00535549863716446
21507.8068645181,85262.2503645181,0.00694474981529193
21508.037865615,85262.481365615,0.00353724380404919
21508.268871674,85262.712371674,0.00514758991587624
21508.4998826953,85262.9433826953,0.00424018639887367
21508.730898679,85263.174398679,0.0022806115479011
21508.9619196253,85263.4054196253,0.00575856359792983
21509.1929455344,85263.6364455344,0.00580345850841993
21509.4239764063,85263.8674764063,0.00516315745039633
21509.6550122414,85264.0985122414,0.00709672421821023
21509.8860530397,85264.3295530397,0.00702628503331677
21510.1170988013,85264.5605988013,0.00795301869068305
21510.3481495266,85264.7916495266,0.00305481256351687
21510.5792052155,85265.0227052155,0.0113604455152716
21510.8102658683,85265.2537658683,0.00781727767641193
21511.0413314851,85265.4848314851,0.0167509081023335
21511.2724020662,85265.7159020662,0.0184577560102848
21511.5034776116,85265.9469776116,0.0140032098150649
21511.7345581214,85266.1780581214,0.0252171564223283
21511.965643596,85266.409143596,0.0166714377713334
21512.1967340354,85266.6402340354,0.0351291150181387
21512.4278294398,85266.8713294398,0.0451869570033139
21512.6589298093,85267.1024298093,0.0236568741239259
21512.8900351442,85267.3335351442,0.0138130804404675
21513.1211454445,85267.5646454445,0.0202226323928723
21513.3522607105,85267.7957607105,0.0242247588432411
21513.5833809422,85268.0268809422,0.0167171501240905
21513.8145061399,85268.2580061399,0.0087269008618429
21514.0456363037,85268.4891363037,0.0126624133309884
21514.2767714338,85268.7202714338,0.00658318674871169
21514.5079115303,85268.9514115303,0.00782279750809886
21514.7390565934,85269.1825565934,0.00833621849370344
21514.9702066233,85269.4137066233,0.00972057777283665
21515.2013616201,85269.6448616201,0.00367735990436213
21515.4325215839,85269.8760215839,0.00588741827007251
21515.663686515,85270.107186515,0.00521862550940772
21515.8948564135,85270.3383564135,0.00318951189670138
21516.1260312795,85270.5695312795,0.00457067147558812
21516.3572111132,85270.8007111132,0.00431933528267648
21516.5883959148,85271.0318959148,0.00559130151558765
21516.8195856845,85271.2630856845,0.00394978350202461
21517.0507804223,85271.4942804223,0.00177979319534181
21517.2819801285,85271.7254801285,0.00787079392677722
21517.5131848032,85271.9566848032,0.00685793338183224
21517.7443944466,85272.1878944466,0.00422913992932478
21517.9756090588,85272.4191090588,0.00206905115712576
21518.20682864,85272.65032864,0.00183326822025485
21518.4380531903,85272.8815531903,0.00278435704661714
21518.66928271,85273.11278271,0.00423349184151791
21518.9005171991,85273.3440171991,0.00340577964933329
21519.1317566579,85273.5752566579,0.0039820709952208
21519.3630010865,85273.8065010865,0.00409336689697149
21519.594250485,85274.037750485,0.00434650596429383
21519.8255048537,85274.2690048537,0.00687826558724115
21520.0567641926,85274.5002641926,0.00259833186352239
21520.2880285019,85274.7315285019,0.00460471628748852
21520.5192977819,85274.9627977819,0.00617320745857517
21520.7505720326,85275.1940720326,0.00162309687611742
21520.9818512542,85275.4253512542,0.00549626275000211
21521.2131354469,85275.6566354469,0.00534791899232749
21521.4444246109,85275.8879246109,0.00645426589402364
21521.6757187462,85276.1192187462,0.00496688034403828
21521.9070178531,85276.3505178531,0.00839491633455008
21522.1383219317,85276.5818219317,0.0038683954555371
21522.3696309822,85276.8131309822,0.00621354274779228
21522.6009450047,85277.0444450047,0.0050885126171802
21522.8322639995,85277.2757639995,0.00583553804798149
21523.0635879666,85277.5070879666,0.00764934647181515
21523.2949169062,85277.7384169062,0.015478002638492
21523.5262508184,85277.9697508184,0.0481982595831358
21523.7575897036,85278.2010897036,0.0609235915528823
21523.9889335617,85278.4324335617,0.0904665466556273
21524.220282393,85278.663782393,0.125197145460218
21524.4516361976,85278.8951361976,0.0674660735060942
21524.6829949757,85279.1264949757,0.0864190492520399
21524.9143587274,85279.3578587274,0.0690519575727667
21525.145727453,85279.589227453,0.0533504939799802
21525.3771011525,85279.8206011525,0.0420722096611552
21525.6084798261,85280.0519798261,0.0240853564117976
21525.839863474,85280.283363474,0.0246308850247339
21526.0712520964,85280.5147520964,0.0235478547171045
21526.3026456933,85280.7461456933,0.0215982193377053
21526.534044265,85280.977544265,0.0203712442193779
21526.7654478117,85281.2089478117,0.0204535105592303
21526.9968563334,85281.4403563334,0.0182249243989403
21527.2282698304,85281.6717698304,0.0136049301503752
21527.4596883028,85281.9031883028,0.0152160597239325
21527.6911117507,85282.1346117507,0.0191490687591749
21527.9225401744,85282.3660401744,0.0112067980067058
21528.153973574,85282.597473574,0.0132086587048163
21528.3854119496,85282.8289119496,0.0186563162186993
21528.6168553014,85283.0603553014,0.0152236844932556
21528.8483036296,85283.2918036296,0.0241065835730465
21529.0797569343,85283.5232569343,0.0252075403838042
21529.3112152158,85283.7547152158,0.0262722127589945
21529.542678474,85283.986178474,0.0361343114055749
21529.7741467093,85284.2176467093,0.040194093838285
21530.0056199218,85284.4491199218,0.0462665071335725
21530.2370981115,85284.6805981115,0.0477253651620514
21530.4685812788,85284.9120812788,0.0365589624752728
21530.7000694237,85285.1435694237,0.0288706133349581
21530.9315625465,85285.3750625465,0.0268882269768007
21531.1630606472,85285.6065606472,0.0272220356710089
21531.3945637261,85285.8380637261,0.0254083823731365
21531.6260717832,85286.0695717832,0.0261897286768604
21531.8575848188,85286.3010848188,0.0261841982991396
21532.089102833,85286.532602833,0.0384858578842219
21532.320625826,85286.764125826,0.0338617683141056
21532.552153798,85286.995653798,0.0453738202183603
21532.783686749,85287.227186749,0.0508864246887025
21533.0152246793,85287.4587246793,0.0675359017062508
21533.246767589,85287.690267589,0.0725231375026375
21533.4783154784,85287.9218154784,0.114922790647833
21533.7098683474,85288.1533683474,0.120354592027445
21533.9414261963,85288.3849261963,0.107847306900794
21534.1729890253,85288.6164890253,0.103892107178557
21534.4045568346,85288.8480568346,0.091190837683114
21534.6361296242,85289.0796296242,0.10393817457304
21534.8677073944,85289.3112073944,0.0637712721597697
21535.0992901452,85289.5427901452,0.0678044683031829
21535.3308778769,85289.7743778769,0.0746464446834324
21535.5624705897,85290.0059705897,0.0664423259998042
21535.7940682837,85290.2375682837,0.0703512063601159
21536.0256709589,85290.4691709589,0.0637917525532018
21536.2572786158,85290.7007786158,0.0683655478269438
21536.4888912542,85290.9323912542,0.0641062559801937
21536.7205088745,85291.1640088745,0.085535785270161
21536.9521314768,85291.3956314768,0.124688225513075
21537.1837590613,85291.6272590613,0.133607917578907
21537.415391628,85291.858891628,0.111647399706998
21537.6470291773,85292.0905291773,0.0700669318560753
21537.8786717091,85292.3221717091,0.0377918111998544
21538.1103192238,85292.5538192238,0.0252720151608126
21538.3419717214,85292.7854717214,0.0227720031152304
21538.5736292021,85293.0171292021,0.011615494533457
21538.8052916662,85293.2487916662,0.0128420038280865
21539.0369591136,85293.4804591136,0.0120863271847638
21539.2686315447,85293.7121315447,0.0100944354819469
21539.5003089595,85293.9438089595,0.00982408124934497
21539.7319913582,85294.1754913582,0.00621354776487219
21539.963678741,85294.407178741,0.00624588076363247
21540.1953711081,85294.6388711081,0.00530266181876177
21540.4270684595,85294.8705684595,0.00487427800027884
21540.6587707955,85295.1022707955,0.0087244037009315
21540.8904781163,85295.3339781163,0.00463702011238739
21541.1221904219,85295.5656904219,0.00861806196525852
21541.3539077126,85295.7974077126,0.0059851155643485
21541.5856299885,85296.0291299885,0.00978284378404092
21541.8173572497,85296.2608572497,0.00869039130719236
21542.0490894965,85296.4925894965,0.00774466539349358
21542.280826729,85296.724326729,0.00854225109034313
21542.5125689473,85296.9560689473,0.00455324708866698
21542.7443161516,85297.1878161516,0.00648096745920371
21542.9760683421,85297.4195683421,0.00390077003252698
21543.207825519,85297.651325519,0.0080279589304621
21543.4395876823,85297.8830876823,0.00550787140359477
21543.6713548323,85298.1148548323,0.00607213625577195
21543.9031269691,85298.3466269691,0.00405169613777038
21544.1349040929,85298.5784040929,0.00545254734088503
21544.3666862038,85298.8101862038,0.00431980648921541
21544.598473302,85299.041973302,0.00658365459965059
21544.8302653877,85299.2737653877,0.00404122209111107
21545.062062461,85299.505562461,0.00701548075155399
21545.2938645221,85299.7373645221,0.00674605962748909
21545.5256715711,85299.9691715711,0.00736652459683483
21545.7574836083,85300.2009836083,0.00558931920234955
21545.9893006337,85300.4328006337,0.00743680502214761
21546.2211226475,85300.6646226475,0.00944514799921264
21546.4529496499,85300.8964496499,0.00981738485140243
21546.6847816411,85301.1282816411,0.0100612136286301
21546.9166186211,85301.3601186211,0.00874417697475817
21547.1484605903,85301.5919605903,0.00860908234283403
21547.3803075486,85301.8238075486,0.0103448604604693
21547.6121594964,85302.0556594964,0.00872384498441078
21547.8440164337,85302.2875164337,0.00992528929572948
21548.0758783608,85302.5193783608,0.0166151931932339
21548.3077452777,85302.7512452777,0.0171744055142296
21548.5396171846,85302.9831171846,0.0208412050461444
21548.7714940818,85303.2149940818,0.0240421126030984
21549.0033759693,85303.4468759693,0.0292522158058284
21549.2352628473,85303.6787628473,0.0244640468862306
21549.467154716,85303.910654716,0.0385098080258994
21549.6990515755,85304.1425515755,0.0576476030584275
21549.9309534261,85304.3744534261,0.0643162611403583
21550.1628602678,85304.6063602678,0.0736959545529522
21550.3947721008,85304.8382721008,0.1005440385069
21550.6266889254,85305.0701889254,0.104995798394921
21550.8586107415,85305.3021107415,0.161472015825346
21551.0905375495,85305.5340375495,0.141641147400665
21551.3224693495,85305.7659693495,0.135228976095714
21551.5544061416,85305.9979061416,0.13350969739207
21551.7863479259,85306.2298479259,0.116790555718867
21552.0182947028,85306.4617947028,0.0907404302393228
21552.2502464722,85306.6937464722,0.0990557715782364
21552.4822032344,85306.9257032344,0.0988233862614658
21552.7141649896,85307.1576649896,0.0903790976908062
21552.9461317378,85307.3896317378,0.0760384622404182
21553.1781034794,85307.6216034794,0.0561662810056808
21553.4100802143,85307.8535802143,0.0394381315446361
21553.6420619428,85308.0855619428,0.0340263907211216
21553.8740486651,85308.3175486651,0.0298804989399538
21554.1060403813,85308.5495403813,0.0283511569554169
21554.3380370915,85308.7815370915,0.0264144368148092
21554.570038796,85309.013538796,0.0264804695904164
21554.8020454948,85309.2455454948,0.0248774810856921
21555.0340571882,85309.4775571882,0.0224745653603858
21555.2660738763,85309.7095738763,0.0285881483595703
21555.4980955593,85309.9415955593,0.0242461207503152
21555.7301222373,85310.1736222373,0.0297101092866925
21555.9621539106,85310.4056539106,0.0349441339502588
21556.1941905791,85310.6376905791,0.03649311277259
21556.4262322432,85310.8697322432,0.0336742147942058
21556.658278903,85311.101778903,0.047331692462443
21556.8903305586,85311.3338305586,0.0541526042308163
21557.1223872102,85311.5658872102,0.0415924157358485
21557.354448858,85311.797948858,0.0525081804123316
21557.5865155021,85312.0300155021,0.0511096584283594
21557.8185871427,85312.2620871427,0.0682599295459868
21558.0506637799,85312.4941637799,0.0888835411960745
21558.2827454139,85312.7262454139,0.100881503450596
21558.5148320449,85312.9583320449,0.125927899624448
21558.7469236731,85313.1904236731,0.13232693508731
21558.9790202985,85313.4225202985,0.0889644806289799
21559.2111219214,85313.6546219214,0.0554077364601804
21559.4432285419,85313.8867285419,0.0418074729074331
21559.6753401602,85314.1188401602,0.0247472849379408
21559.9074567764,85314.3509567764,0.0269897634527797
21560.1395783907,85314.5830783907,0.0240095376209506
21560.3717050033,85314.8152050033,0.0253076561495902
21560.6038366143,85315.0473366143,0.019751566444674
21560.8359732239,85315.2794732239,0.0177403931182977
21561.0681148322,85315.5116148322,0.0196115211088821
21561.3002614394,85315.7437614394,0.0734120105626953
21561.5324130457,85315.9759130457,0.0365039255226169
21561.7645696513,85316.2080696513,0.052914408898737
21561.9967312562,85316.4402312562,0.0824203447709116
21562.2288978607,85316.6723978607,0.067574462304123
21562.4610694649,85316.9045694649,0.0556470563543796
21562.6932460689,85317.1367460689,0.0300663183685717
21562.9254276731,85317.3689276731,0.0180880149524614
21563.1576142774,85317.6011142774,0.00985129668807391
21563.389805882,85317.833305882,0.0106421346773062
21563.6220024872,85318.0655024872,0.00782152848456005
21563.8542040931,85318.2977040931,0.00630588293001813
21564.0864106998,85318.5299106998,0.00631421865628951
21564.3186223075,85318.7621223075,0.008987333061359
21564.5508389164,85318.9943389164,0.00720820056363398
21564.7830605266,85319.2265605266,0.00411945506390792
21565.0152871384,85319.4587871384,0.00394721605455737
21565.2475187517,85319.6910187517,0.00674404814048269
21565.4797553669,85319.9232553669,0.00557016435311356
21565.7119969841,85320.1554969841,0.010677183956117
21565.9442436034,85320.3877436034,0.0101667239291459
21566.1764952249,85320.6199952249,0.0131782575850579
21566.408751849,85320.852251849,0.0132304129537627
21566.6410134757,85321.0845134757,0.0201859371269499
21566.8732801051,85321.3167801051,0.025096950532865
21567.1055517375,85321.5490517375,0.0490761541361039
21567.3378283731,85321.7813283731,0.06211110190606
21567.5701100118,85322.0136100118,0.0572800282708679
21567.8023966541,85322.2458966541,0.0487376427805693
21568.0346882999,85322.4781882999,0.0338771607163837
21568.2669849494,85322.7104849494,0.0347532443681258
21568.4992866029,85322.9427866029,0.0205062352942416
21568.7315932605,85323.1750932605,0.021599358943579
21568.9639049223,85323.4074049223,0.0205529623400777
21569.1962215884,85323.6397215884,0.00818673970463819
21569.4285432592,85323.8720432592,0.016925284320076
21569.6608699347,85324.1043699347,0.0107589417079254
21569.8932016151,85324.3367016151,0.0138253844277475
21570.1255383005,85324.5690383005,0.0114255074313146
21570.3578799911,85324.8013799911,0.0128056312744289
21570.5902266871,85325.0337266871,0.0100839296881088
21570.8225783886,85325.2660783886,0.0120641840151104
21571.0549350958,85325.4984350958,0.0104340240750233
21571.2872968089,85325.7307968089,0.010870667661036
21571.519663528,85325.963163528,0.00926749953752439
21571.7520352533,85326.1955352533,0.012405848193633
21571.9844119849,85326.4279119849,0.0150855327115243
21572.216793723,85326.660293723,0.0239148894475122
21572.4491804678,85326.8926804678,0.0190102837647053
21572.6815722194,85327.1250722194,0.0162310725265708
21572.913968978,85327.357468978,0.0137241651414757
21573.1463707438,85327.5898707438,0.0121364948479735
21573.3787775169,85327.8222775169,0.00533510827062881
21573.6111892974,85328.0546892974,0.00849231348721246
21573.8436060856,85328.2871060856,0.00995065989876251
21574.0760278816,85328.5195278816,0.00351152250756249
21574.3084546855,85328.7519546855,0.00630188934829383
21574.5408864976,85328.9843864976,0.0051143097642764
21574.7733233179,85329.2168233179,0.00656358952741961
21575.0057651467,85329.4492651467,0.00409488064546987
21575.2382119841,85329.6817119841,0.00213139943757406
21575.4706638303,85329.9141638303,0.00226700124383636
21575.7031206854,85330.1466206854,0.00521838016447339
21575.9355825495,85330.3790825495,9.44422607449638e-05
21576.168049423,85330.611549423,0.00340258256558983
21576.4005213059,85330.8440213059,0.00550327476571099
21576.6329981983,85331.0764981983,0.00135135938014114
21576.8654801005,85331.3089801005,0.00380295641884909
21577.0979670126,85331.5414670126,0.00522751423299199
21577.3304589347,85331.7739589347,0.00547190466494968
21577.5629558671,85332.0064558671,0.0107098647335407
21577.7954578099,85332.2389578099,0.0104730111099291
21578.0279647632,85332.4714647632,0.0064731936337121
21578.2604767272,85332.7039767272,0.00909414033383982
21578.4929937021,85332.9364937021,0.00704706728856092
21578.725515688,85333.169015688,0.00658358583773004
21578.9580426852,85333.4015426852,0.00695743360881688
21579.1905746937,85333.6340746937,0.00591331904984689
21579.4231117137,85333.8666117137,0.00608083127236419
21579.6556537454,85334.0991537454,0.00649589032710071
21579.888200789,85334.331700789,0.0111104548634159
21580.1207528445,85334.5642528445,0.0387094544921169
21580.3533099123,85334.7968099123,0.0291828694256174
21580.5858719923,85335.0293719923,0.0211575688450387
21580.8184390849,85335.2619390849,0.0168280013126777
21581.0510111901,85335.4945111901,0.00841329410354403
21581.2835883081,85335.7270883081,0.0110459402955357
21581.5161704391,85335.9596704391,0.0123910331434565
21581.7487575833,85336.1922575833,0.0107083483544022
21581.9813497408,85336.4248497408,0.00970031522733486
21582.2139469117,85336.6574469117,0.0163189584824667
21582.4465490963,85336.8900490963,0.0192413348774218
21582.6791562946,85337.1226562946,0.0286078701561418
21582.9117685069,85337.3552685069,0.0335187833627003
21583.1443857333,85337.5878857333,0.0488198357225514
21583.377007974,85337.820507974,0.0585200522092041
21583.6096352292,85338.0531352292,0.0828518645948019
21583.8422674989,85338.2857674989,0.108815870206851
21584.0749047834,85338.5184047834,0.096403619384705
21584.3075470828,85338.7510470828,0.0764285554313081
21584.5401943974,85338.9836943974,0.0669632131740475
21584.7728467271,85339.2163467271,0.0602913096839078
21585.0055040723,85339.4490040723,0.0570710795634096
21585.2381664331,85339.6816664331,0.0591665194418115
21585.4708338096,85339.9143338096,0.0590116209573578
21585.703506202,85340.147006202,0.0482841225225325
21585.9361836104,85340.3796836104,0.0719114579319862
21586.1688660351,85340.6123660351,0.0804239716134083
21586.4015534762,85340.8450534762,0.0543848269772434
21586.6342459338,85341.0777459338,0.0803401403920259
21586.8669434081,85341.3104434081,0.149034595130707
21587.0996458993,85341.5431458993,0.165306985124163
21587.3323534075,85341.7758534075,0.13927239242628
21587.565065933,85342.008565933,0.127043571833263
21587.7977834758,85342.2412834758,0.0425442119758403
21588.0305060361,85342.4740060361,0.0346420204952626
21588.2632336141,85342.7067336141,0.0327645665266489
21588.4959662099,85342.9394662099,0.0771788925696451
21588.7287038238,85343.1722038238,0.214872241508743
21588.9614464558,85343.4049464558,0.209164635237126
21589.1941941061,85343.6376941061,0.128033979529791
21589.426946775,85343.870446775,0.0791361482335419
21589.6597044625,85344.1032044625,0.0581079253539619
21589.8924671688,85344.3359671688,0.0322554008529236
21590.1252348941,85344.5687348941,0.0256577483177312
21590.3580076386,85344.8015076386,0.0239732711625421
21590.5907854023,85345.0342854023,0.0155248420591358
21590.8235681856,85345.2670681856,0.016926807094772
21591.0563559884,85345.4998559884,0.0168637878334419
21591.2891488111,85345.7326488111,0.0160992796959884
21591.5219466537,85345.9654466537,0.0432869646497158
21591.7547495164,85346.1982495164,0.197027900240014
21591.9875573995,85346.4310573995,0.140885040033813
21592.2203703029,85346.6638703029,0.0372877484388544
21592.453188227,85346.896688227,0.0167059535582625
21592.6860111718,85347.1295111718,0.0134041674746984
21592.9188391376,85347.3623391376,0.0181318592241612
21593.1516721244,85347.5951721244,0.016754702800538
21593.3845101325,85347.8280101325,0.0130548259562715
21593.6173531621,85348.0608531621,0.0117574878252722
21593.8502012132,85348.2937012132,0.0133840988022266
21594.083054286,85348.526554286,0.00276809210431841
21594.3159123808,85348.7594123808,0.00521321180775907
21594.5487754976,85348.9922754976,0.00667284397131107
21594.7816436367,85349.2251436367,0.00976513993192981
21595.0145167981,85349.4580167981,0.0085537052160408
21595.2473949821,85349.6908949821,0.00597656157271305
21595.4802781889,85349.9237781889,0.0105160299607883
21595.7131664185,85350.1566664185,0.00856923364140614
21595.9460596711,85350.3895596711,0.00897294622362829
21596.178957947,85350.622457947,0.00843014472875364
21596.4118612462,85350.8553612462,0.00951941362618457
21596.6447695689,85351.0882695689,0.00646002836762431
21596.8776829154,85351.3211829154,0.00831973596432806
21597.1106012857,85351.5541012857,0.00644435244632166
21597.34352468,85351.78702468,0.00380479429498976
21597.5764530985,85352.0199530985,0.00453375911445045
21597.8093865414,85352.2528865414,0.00580439043243794
21598.0423250087,85352.4858250087,0.00585371091586564
21598.2752685007,85352.7187685007,0.00767158860343255
21598.5082170176,85352.9517170176,0.00920517641030628
21598.7411705594,85353.1846705594,0.0141931169590132
21598.9741291264,85353.4176291264,0.0144408216851994
21599.2070927187,85353.6505927187,0.0141615992656616
21599.4400613365,85353.8835613365,0.006436315739619
21599.67303498,85354.11653498,0.0120257993825375
21599.9060136492,85354.3495136492,0.0107840286998321
21600.1389973444,85354.5824973444,0.0113918354605659
21600.3719860658,85354.8154860658,0.00770417152847715
21600.6049798134,85355.0484798134,0.00716814828588457
21600.8379785875,85355.2814785875,0.00885854931182419
21601.0709823882,85355.5144823882,0.0091182061286054
21601.3039912158,85355.7474912158,0.00822826424806436
21601.5370050702,85355.9805050702,0.0113513643452335
21601.7700239518,85356.2135239518,0.00568839801762121
21602.0030478606,85356.4465478606,0.00687818203928601
21602.2360767968,85356.6795767968,0.00917311572125027
21602.4691107607,85356.9126107607,0.00651161332877382
21602.7021497523,85357.1456497523,0.0138116109293366
21602.9351937718,85357.3786937718,0.00907741392614014
21603.1682428195,85357.6117428195,0.00921409869082701
21603.4012968953,85357.8447968953,0.00854985333027827
21603.6343559996,85358.0778559996,0.0136933137943372
21603.8674201325,85358.3109201325,0.00791432397133569
21604.100489294,85358.543989294,0.00503812167605441
21604.3335634845,85358.7770634845,0.00359712638928756
21604.5666427041,85359.0101427041,0.0055165291373985
21604.7997269528,85359.2432269528,0.00663217677060216
21605.032816231,85359.476316231,0.00699392094951779
21605.2659105387,85359.7094105387,0.00508874968913932
21605.4990098761,85359.9425098761,0.00392872486232203
21605.7321142434,85360.1756142434,0.00808174066925799
21605.9652236407,85360.4087236407,0.00480135715534862
21606.1983380682,85360.6418380682,0.00321817954435868
21606.4314575261,85360.8749575261,0.00420199927522385
21606.6645820145,85361.1080820145,0.00655508090197176
21606.8977115336,85361.3412115336,0.00891947894373733
21607.1308460836,85361.5743460836,0.00753207373812328
21607.3639856645,85361.8074856645,0.00589675170681478
21607.5971302767,85362.0406302767,0.00547304963454254
21607.8302799202,85362.2737799202,0.0089488439661308
21608.0634345951,85362.5069345951,0.0172104652715406
21608.2965943018,85362.7400943018,0.0154727651269122
21608.5297590403,85362.9732590403,0.0120516085090649
21608.7629288108,85363.2064288108,0.0203490289025983
21608.9961036134,85363.4396036134,0.0108681301948736
21609.2292834483,85363.6727834483,0.0218046181944825
21609.4624683157,85363.9059683157,0.0273164125721782
21609.6956582158,85364.1391582158,0.0288282279306715
21609.9288531487,85364.3723531487,0.0154878307532102
21610.1620531145,85364.6055531145,0.015798718386175
21610.3952581135,85364.8387581135,0.0276522166153235
21610.6284681458,85365.0719681458,0.0484416499185092
21610.8616832115,85365.3051832115,0.0153314990002683
21611.0949033108,85365.5384033108,0.0135547229190443
21611.328128444,85365.771628444,0.0172037768854768
21611.561358611,85366.004858611,0.0118822717088712
21611.7945938122,85366.2380938122,0.00971847325759159
21612.0278340477,85366.4713340477,0.00649695247084109
21612.2610793176,85366.7045793176,0.00721926241586062
21612.4943296221,85366.9378296221,0.00700597388064785
21612.7275849613,85367.1710849613,0.00545224163320873
21612.9608453355,85367.4043453355,0.00555090215188553
21613.1941107448,85367.6376107448,0.00758420516224454
21613.4273811893,85367.8708811893,0.00469060779921608
21613.6606566692,85368.1041566692,0.0104321767130912
21613.8939371847,85368.3374371847,0.0141017526747337
21614.127222736,85368.570722736,0.0390135733529809
21614.3605133231,85368.8040133231,0.0254993458280061
21614.5938089464,85369.0373089464,0.035052786575647
21614.8271096058,85369.2706096058,0.0256091014054515
21615.0604153016,85369.5039153016,0.0230563689461884
21615.293726034,85369.737226034,0.0226615708706943
21615.5270418031,85369.9705418031,0.0299763746523827
21615.7603626091,85370.2038626091,0.0380790354898339
21615.9936884522,85370.4371884522,0.0788712949813559
21616.2270193324,85370.6705193324,0.12875375924798
21616.46035525,85370.90385525,0.0963638571148223
21616.6936962052,85371.1371962052,0.0778961888856037
21616.927042198,85371.370542198,0.0452005902747309
21617.1603932287,85371.6038932287,0.0351695737327163
21617.3937492975,85371.8372492975,0.0522848951812094
21617.6271104044,85372.0706104044,0.0548035714165327
21617.8604765497,85372.3039765497,0.0403810419104613
21618.0938477334,85372.5373477334,0.0322035373003042
21618.3272239559,85372.7707239559,0.022924782069837
21618.5606052172,85373.0041052172,0.0166927570411791
21618.7939915175,85373.2374915175,0.0119449555512366
21619.027382857,85373.470882857,0.0199416918212351
21619.2607792357,85373.7042792357,0.0200972570764684
21619.494180654,85373.937680654,0.0165482682681789
21619.727587112,85374.171087112,0.0139447663544141
21619.9609986097,85374.4044986097,0.0113358327982934
21620.1944151475,85374.6379151475,0.0106518199856324
21620.4278367253,85374.8713367253,0.00851152954425249
21620.6612633435,85375.1047633435,0.00742669616172466
21620.8946950022,85375.3381950022,0.0104576512116521
21621.1281317015,85375.5716317015,0.00435655194733455
21621.3615734416,85375.8050734416,0.00616382402124576
21621.5950202227,85376.0385202227,0.0104698907831088
21621.8284720448,85376.2719720448,0.00850198953526816
21622.0619289083,85376.5054289083,0.01136324691366
21622.2953908132,85376.7388908132,0.00925611647317337
21622.5288577598,85376.9723577598,0.0116840537378746
21622.7623297481,85377.2058297481,0.0122409318250147
21622.9958067783,85377.4393067783,0.0139944308446304
21623.2292888507,85377.6727888507,0.0102235007531671
21623.4627759653,85377.9062759653,0.0187233343864954
21623.6962681224,85378.1397681224,0.018405445764018
21623.929765322,85378.373265322,0.0159562345769706
21624.1632675644,85378.6067675644,0.0115997368761283
21624.3967748498,85378.8402748498,0.00962752252359327
21624.6302871782,85379.0737871782,0.0103003582090986
21624.8638045498,85379.3073045498,0.0114027320767396
21625.0973269649,85379.5408269649,0.0118257098196927
21625.3308544236,85379.7743544236,0.00821412693338268
21625.564386926,85380.007886926,0.00802198456869811
21625.7979244722,85380.2414244722,0.00491035600502196
21626.0314670626,85380.4749670626,0.0120312509441277
21626.2650146972,85380.7085146972,0.00778812464757128
21626.4985673762,85380.9420673762,0.00397502507469327
21626.7321250997,85381.1756250997,0.00902295198080688
21626.9656878679,85381.4091878679,0.00615895784287866
21627.1992556811,85381.6427556811,0.00687212905404689
21627.4328285392,85381.8763285392,0.00800579315726387
21627.6664064426,85382.1099064426,0.01740265855333
21627.8999893914,85382.3434893914,0.0171810021813941
21628.1335773857,85382.5770773857,0.0338027555443252
21628.3671704257,85382.8106704257,0.0503525529040668
21628.6007685115,85383.0442685115,0.0652385219215355
21628.8343716434,85383.2778716434,0.068269582243554
21629.0679798215,85383.5114798215,0.0497388088167468
21629.3015930459,85383.7450930459,0.0528923028553781
21629.5352113168,85383.9787113168,0.053679935120877
21629.7688346344,85384.2123346344,0.0314990091327983
21630.0024629989,85384.4459629989,0.0213176463788918
21630.2360964104,85384.6795964104,0.0138011522785219
21630.469734869,85384.913234869,0.0107312194816329
21630.703378375,85385.146878375,0.00934242964031327
21630.9370269285,85385.3805269285,0.00448254421698406
21631.1706805296,85385.6141805296,0.00594250318911539
21631.4043391786,85385.8478391786,0.00203670725930648
21631.6380028755,85386.0815028755,0.00689766715177053
21631.8716716206,85386.3151716206,0.00545170111267452
21632.105345414,85386.548845414,0.00450124904645551
21632.3390242559,85386.7825242559,0.00441694009842052
21632.5727081465,85387.0162081465,0.00508564268959217
21632.8063970858,85387.2498970858,0.00740204766144844
21633.0400910742,85387.4835910742,0.00649805831178131
21633.2737901116,85387.7172901116,0.0108785672153658
21633.5074941984,85387.9509941984,0.0103103227271965
21633.7412033346,85388.1847033346,0.00921813693093799
21633.9749175204,85388.4184175204,0.0100801896183769
21634.208636756,85388.652136756,0.00865238264663635
21634.4423610416,85388.8858610416,0.0216309045663008
21634.6760903773,85389.1195903773,0.0182025075098772
21634.9098247633,85389.3533247633,0.00957092191538108
21635.1435641997,85389.5870641997,0.00850818434844784
21635.3773086867,85389.8208086867,0.00710992024128615
21635.6110582245,85390.0545582245,0.00673905655806637
21635.8448128133,85390.2883128133,0.00916031888400758
21636.0785724531,85390.5220724531,0.0163925436941149
21636.3123371442,85390.7558371442,0.023771314258908
21636.5461068867,85390.9896068867,0.021044715538313
21636.7798816808,85391.2233816808,0.0127011686753664
21637.0136615267,85391.4571615267,0.00986001239778106
21637.2474464244,85391.6909464244,0.0106488935590591
21637.4812363743,85391.9247363743,0.009286055573916
21637.7150313764,85392.1585313764,0.014820236783861
21637.9488314309,85392.3923314309,0.0104096014526726
21638.182636538,85392.626136538,0.0164865267665199
21638.4164466978,85392.8599466978,0.00851736165236181
21638.6502619105,85393.0937619105,0.0044723221042449
21638.8840821763,85393.3275821763,0.00805656979790382
21639.1179074953,85393.5614074953,0.0099204405217057
21639.3517378677,85393.7952378677,0.00761613792157732
21639.5855732936,85394.0290732936,0.00990464276090924
21639.8194137733,85394.2629137733,0.0201778605438967
21640.0532593069,85394.4967593069,0.0366309423406266
21640.2871098945,85394.7306098945,0.0275493671006178
21640.5209655363,85394.9644655363,0.0186452748862342
21640.7548262325,85395.1983262325,0.0147060346055549
21640.9886919832,85395.4321919832,0.0144681441228259
21641.2225627886,85395.6660627886,0.013164315084635
21641.4564386489,85395.8999386489,0.0149168195579147
21641.6903195642,85396.1338195642,0.0222061960219658
21641.9242055347,85396.3677055347,0.0214884233149534
21642.1580965606,85396.6015965606,0.0182610458527855
21642.391992642,85396.835492642,0.020795346202986
21642.6258937791,85397.0693937791,0.021253089262368
21642.859799972,85397.303299972,0.0201890836969408
21643.0937112209,85397.5372112209,0.0234099181291228
21643.327627526,85397.771127526,0.0219417237115684
21643.5615488875,85398.0050488875,0.0200724508594367
21643.7954753055,85398.2389753055,0.0154379853956474
21644.0294067801,85398.4729067801,0.0231207983244565
21644.2633433115,85398.7068433115,0.0196441556018848
21644.4972849,85398.9407849,0.0208088378453396
21644.7312315456,85399.1747315456,0.0245331744457605
21644.9651832486,85399.4086832486,0.0225981118257316
21645.199140009,85399.642640009,0.0350678915758456
21645.4331018271,85399.8766018271,0.0332276073926086
21645.667068703,85400.110568703,0.049304362744762
21645.9010406369,85400.3445406369,0.0568337407019268
21646.1350176289,85400.5785176289,0.0610042546090149
21646.3689996792,85400.8124996792,0.0658953675453342
21646.602986788,85401.046486788,0.0812186825420525
21646.8369789555,85401.2804789555,0.0791424835723156
21647.0709761817,85401.5144761817,0.066583179777252
21647.3049784669,85401.7484784669,0.0544638708599644
21647.5389858113,85401.9824858113,0.0419395633225732
21647.7729982149,85402.2164982149,0.0296100909150056
21648.007015678,85402.450515678,0.0311622280044176
21648.2410382007,85402.6845382007,0.029735955554326
21648.4750657832,85402.9185657832,0.0265397836817848
21648.7090984256,85403.1525984256,0.0244798109290531
21648.9431361282,85403.3866361282,0.0162630819449133
21649.177178891,85403.620678891,0.0138581721350612
21649.4112267143,85403.8547267143,0.00997504457494214
21649.6452795982,85404.0887795982,0.0116113387590135
21649.8793375429,85404.3228375429,0.0094060436592338
21650.1134005484,85404.5569005484,0.00883776516191037
21650.3474686151,85404.7909686151,0.0105487325279442
21650.5815417431,85405.0250417431,0.0106085550790447
21650.8156199324,85405.2591199324,0.00784786427717197
21651.0497031834,85405.4932031834,0.0171466491398296
21651.2837914961,85405.7272914961,0.0163360845938781
21651.5178848708,85405.9613848708,0.0143071952291871
21651.7519833075,85406.1954833075,0.0201157681038608
21651.9860868065,85406.4295868065,0.0187723577245629
21652.2201953678,85406.6636953678,0.022247184601745
21652.4543089918,85406.8978089918,0.0235041903286679
21652.6884276785,85407.1319276785,0.0143659507253216
21652.9225514281,85407.3660514281,0.0150791074392191
21653.1566802408,85407.6001802408,0.0132469994253237
21653.3908141167,85407.8343141167,0.0142825832176341
21653.624953056,85408.068453056,0.0143277322884401
21653.8590970588,85408.3025970588,0.0145571072536881
21654.0932461254,85408.5367461254,0.0094498594903715
21654.3274002559,85408.7709002559,0.0141062488300363
21654.5615594504,85409.0050594504,0.0140218887316112
21654.7957237092,85409.2392237092,0.014622474081579
21655.0298930323,85409.4733930323,0.0130100399532554
21655.26406742,85409.70756742,0.0171844805796392
21655.4982468724,85409.9417468724,0.00874707219412317
21655.7324313896,85410.1759313896,0.0139771679644659
21655.966620972,85410.410120972,0.00930985168658827
21656.2008156195,85410.6443156195,0.0094933784578395
21656.4350153323,85410.8785153323,0.00891746027342442
21656.6692201108,85411.1127201108,0.0117041490427012
21656.9034299549,85411.3469299549,0.0161989734487457
21657.1376448648,85411.5811448648,0.0118838697603526
21657.3718648408,85411.8153648408,0.0120240421799803
21657.606089883,85412.049589883,0.00731002146274361
21657.8403199916,85412.2838199916,0.01238485109902
21658.0745551666,85412.5180551666,0.0234713762694391
21658.3087954084,85412.7522954084,0.0330269334419485
21658.543040717,85412.986540717,0.0355692282249865
21658.7772910926,85413.2207910926,0.0526749391320524
21659.0115465353,85413.4550465353,0.0397444940801104
21659.2458070455,85413.6893070455,0.0194197238866452
21659.4800726231,85413.9235726231,0.0313409582976168
21659.7143432684,85414.1578432684,0.0255161189411869
21659.9486189815,85414.3921189815,0.0272417547383191
21660.1828997626,85414.6263997626,0.0403586363601035
21660.4171856119,85414.8606856119,0.0580054859246286
21660.6514765296,85415.0949765296,0.0480399188565046
21660.8857725157,85415.3292725157,0.0438392155719983
21661.1200735704,85415.5635735704,0.0322611223438973
21661.354379694,85415.797879694,0.0258153525558062
21661.5886908866,85416.0321908866,0.0228635380393454
21661.8230071483,85416.2665071483,0.0242064577175663
21662.0573284794,85416.5008284794,0.0308917140999343
21662.2916548799,85416.7351548799,0.0334661260672607
21662.5259863501,85416.9694863501,0.0307816661637293
21662.76032289,85417.20382289,0.0304638870316811
21662.9946645,85417.4381645,0.0279436248070539
21663.2290111801,85417.6725111801,0.0272154466872241
21663.4633629304,85417.9068629304,0.021221471171092
21663.6977197513,85418.1412197513,0.0279959361941795
21663.9320816428,85418.3755816428,0.0256458297744053
21664.1664486051,85418.6099486051,0.0303120859442555
21664.4008206383,85418.8443206383,0.0295524184055221
21664.6351977427,85419.0786977427,0.0252163436110113
21664.8695799183,85419.3130799183,0.0285155610694037
21665.1039671654,85419.5474671654,0.0398935405362344
21665.3383594841,85419.7818594841,0.035428489526474
21665.5727568746,85420.0162568746,0.0290556346222603
21665.8071593371,85420.2506593371,0.0357398632537612
21666.0415668717,85420.4850668717,0.023832792517502
21666.2759794785,85420.7194794785,0.0221012472847223
21666.5103971578,85420.9538971578,0.0260132378603255
21666.7448199097,85421.1883199097,0.0176547766826006
21666.9792477343,85421.4227477343,0.0137638189195902
21667.2136806319,85421.6571806319,0.0164765825218518
21667.4481186026,85421.8916186026,0.011728537126812
21667.6825616466,85422.1260616466,0.0154592906082195
21667.917009764,85422.360509764,0.0112940731796521
21668.151462955,85422.594962955,0.00894180337771445
21668.3859212197,85422.8294212197,0.0114103007999819
21668.6203845584,85423.0638845584,0.00898375146028347
21668.8548529711,85423.2983529711,0.0113171916142534
21669.0893264582,85423.5328264582,0.00631913119269513
21669.3238050196,85423.7673050196,0.00926598094616612
21669.5582886556,85424.0017886556,0.0114499188889183
21669.7927773664,85424.2362773664,0.00886069287503753
21670.027271152,85424.470771152,0.0113969702065816
21670.2617700128,85424.7052700128,0.0102383241689096
21670.4962739488,85424.9397739488,0.0119545170159701
21670.7307829601,85425.1742829601,0.00737978189549727
21670.9652970471,85425.4087970471,0.00645943725095036
21671.1998162098,85425.6433162098,0.00776290525450803
21671.4343404484,85425.8778404484,0.0102181237515291
21671.6688697631,85426.1123697631,0.0102633696143516
21671.903404154,85426.346904154,0.00937458997208074
21672.1379436213,85426.5814436213,0.00295946996467753
21672.3724881651,85426.8159881651,0.00834504645260994
21672.6070377857,85427.0505377857,0.00449168219914576
21672.8415924832,85427.2850924832,0.00485806732669793
21673.0761522577,85427.5196522577,0.00868157190308068
21673.3107171094,85427.7542171094,0.00702562163651148
21673.5452870385,85427.9887870385,0.00923043829641569
21673.7798620452,85428.2233620452,0.00478534558511194
21674.0144421296,85428.4579421296,0.00601355130833181
21674.2490272919,85428.6925272919,0.00420065233695243
21674.4836175322,85428.9271175322,0.0105998072716685
21674.7182128507,85429.1617128507,0.00831157924007148
21674.9528132476,85429.3963132476,0.00707717557078051
21675.187418723,85429.630918723,0.00565397160235786
21675.4220292771,85429.8655292771,0.0137261956249453
21675.6566449101,85430.1001449101,0.0147759241379448
21675.8912656222,85430.3347656222,0.00962870208294603
21676.1258914134,85430.5693914134,0.0123328485052934
21676.360522284,85430.804022284,0.00882053052653647
21676.5951582341,85431.0386582341,0.00539732987079381
21676.8297992639,85431.2732992639,0.00691654416579375
21677.0644453736,85431.5079453736,0.00305603988214253
21677.2990965633,85431.7425965633,0.00279548791835204
21677.5337528332,85431.9772528332,0.00498981975110527
21677.7684141834,85432.2119141834,0.00575055532398153
21678.0030806142,85432.4465806142,0.0035531267973112
21678.2377521256,85432.6812521256,0.00491745504991698
21678.4724287179,85432.9159287179,0.00746301033866327
21678.7071103912,85433.1506103912,0.00537741167496514
21678.9417971456,85433.3852971456,0.00615507297105852
21679.1764889815,85433.6199889815,0.00365508369255091
21679.4111858988,85433.8546858988,0.00752424421511328
21679.6458878978,85434.0893878978,0.00412937972932309
21679.8805949786,85434.3240949786,0.00372595553385166
21680.1153071414,85434.5588071414,0.0042690251521305
21680.3500243864,85434.7935243864,0.00772270017614043
21680.5847467138,85435.0282467138,0.00455731052678599
21680.8194741236,85435.2629741236,0.00142658152376208
21681.0542066161,85435.4977066161,0.00730117431694223
21681.2889441914,85435.7324441914,0.00228113254843016
21681.5236868497,85435.9671868497,0.00772912183185688
21681.7584345912,85436.2019345912,0.00828604995438616
21681.993187416,85436.436687416,0.00636495658006647
21682.2279453243,85436.6714453243,0.00622456534626505
21682.4627083163,85436.9062083163,0.00722443989042296
21682.697476392,85437.140976392,0.00584381437304094
21682.9322495518,85437.3757495518,0.00606351557442078
21683.1670277957,85437.6105277957,0.0110177316753542
21683.4018111239,85437.8453111239,0.0145485476188291
21683.6365995365,85438.0800995365,0.00893663660607747
21683.8713930339,85438.3148930339,0.0131071087496843
21684.106191616,85438.549691616,0.0109096124192633
21684.3409952831,85438.7844952831,0.00721840268348865
21684.5758040354,85439.0193040354,0.0103628538467691
21684.810617873,85439.254117873,0.0140524956242774
21685.045436796,85439.488936796,0.0218801406807267
21685.2802608047,85439.7237608047,0.0194114617174458
21685.5150898991,85439.9585898991,0.0235683493802694
21685.7499240796,85440.1934240796,0.0289869507983591
21685.9847633461,85440.4282633461,0.0311069542244556
21686.219607699,85440.663107699,0.0677383289295765
21686.4544571383,85440.8979571383,0.0555975816972614
21686.6893116643,85441.1328116643,0.0288207890185413
21686.924171277,85441.367671277,0.0399244138921446
21687.1590359767,85441.6025359767,0.0292772753213003
21687.3939057635,85441.8374057635,0.0164333259996386
21687.6287806377,85442.0722806377,0.0230630759531214
21687.8636605992,85442.3071605992,0.017581796069326
21688.0985456484,85442.5420456484,0.0126433727150047
21688.3334357854,85442.7769357854,0.00904965817717148
21688.5683310103,85443.0118310103,0.00910624827769037
21688.8032313233,85443.2467313233,0.00502514755663995
21689.0381367246,85443.4816367246,0.00236263487407246
21689.2730472144,85443.7165472144,0.00455382148278883
21689.5079627928,85443.9514627928,0.00216551782172252
21689.7428834599,85444.1863834599,0.00372312313931314
21689.977809216,85444.421309216,0.00437907316659077
21690.2127400612,85444.6562400612,0.00385965584879829
21690.4476759957,85444.8911759957,0.00254158994504035
21690.6826170196,85445.1261170196,0.00128071101732314
21690.9175631331,85445.3610631331,0.0035224822854088
21691.1525143364,85445.5960143364,0.00124635104831658
21691.3874706296,85445.8309706296,0.00254390516806519
21691.6224320129,85446.0659320129,0.00378428759099632
21691.8573984864,85446.3008984864,0.00413768858727582
21692.0923700504,85446.5358700504,0.00266041410505606
21692.327346705,85446.770846705,0.00425415844202947
21692.5623284504,85447.0058284504,0.00337292630638407
21692.7973152867,85447.2408152867,0.00680822235809051
21693.0323072141,85447.4758072141,0.00235766583593921
21693.2673042327,85447.7108042327,0.00371733494813745
21693.5023063428,85447.9458063428,0.00218638611427842
21693.7373135444,85448.1808135444,0.00250551954895851
21693.9723258378,85448.4158258378,0.00409299124042468
21694.2073432231,85448.6508432231,0.00558054414873642
21694.4423657005,85448.8858657005,0.00201208386357945
21694.6773932702,85449.1208932702,0.0050869462009482
21694.9124259322,85449.3559259322,0.00622085727877961
21695.1474636869,85449.5909636869,0.00796445243388085
21695.3825065343,85449.8260065343,0.00120814095467973
21695.6175544746,85450.0610544746,0.00633101693119217
21695.852607508,85450.296107508,0.00537909372423918
21696.0876656346,85450.5311656346,0.00372072892324934
21696.3227288546,85450.7662288546,0.00349548287536446
21696.5577971682,85451.0012971682,0.00379726196398072
21696.7928705756,85451.2363705756,0.00499914064089737
21697.0279490768,85451.4714490768,0.00276576527321349
21697.2630326722,85451.7065326722,0.00851333828190322
21697.4981213617,85451.9416213617,0.00226422208068712
21697.7332151457,85452.1767151457,0.00289350041203831
21697.9683140242,85452.4118140242,0.0049636963556938
21698.2034179975,85452.6469179975,0.00386710174866138
21698.4385270656,85452.8820270656,0.00433104886664279
21698.6736412289,85453.1171412289,0.00359051733566308
21698.9087604873,85453.3522604873,0.00448720857550588
21699.1438848412,85453.5873848412,0.00469766584729809
21699.3790142906,85453.8225142906,0.0130617013874437
21699.6141488357,85454.0576488357,0.0318896758842655
21699.8492884768,85454.2927884768,0.0197727712542105
21700.0844332139,85454.5279332139,0.00806697788437001
21700.3195830472,85454.7630830472,0.00932181785996924
21700.5547379769,85454.9982379769,0.00192688722088076
21700.7898980032,85455.2333980032,0.00411826708789534
21701.0250631261,85455.4685631261,0.0041892103629339
21701.260233346,85455.703733346,0.00221117843507329
21701.4954086629,85455.9389086629,0.00533843609943692
21701.7305890771,85456.1740890771,0.00295363647342465
21701.9657745886,85456.4092745886,0.00575048543241883
21702.2009651977,85456.6444651977,0.005055966156262
21702.4361609045,85456.8796609045,0.00316942506803397
21702.6713617091,85457.1148617091,0.00178947049300465
21702.9065676118,85457.3500676118,0.00674787781788164
21703.1417786128,85457.5852786128,0.00580880669017295
21703.3769947121,85457.8204947121,0.00185178629847535
21703.6122159099,85458.0557159099,0.00668715253554251
21703.8474422065,85458.2909422065,0.00268781369777769
21704.0826736019,85458.5261736019,0.00345274755215882
21704.3179100964,85458.7614100964,0.00475796120177787
21704.5531516901,85458.9966516901,0.00505917556407653
21704.7883983832,85459.2318983832,0.00664855380367001
21705.0236501758,85459.4671501758,0.00657429851634674
21705.2589070681,85459.7024070681,0.00352868029584474
21705.4941690602,85459.9376690602,0.00556429732567394
21705.7294361525,85460.1729361525,0.0038211824482238
21705.9647083449,85460.4082083449,0.00894693500707681
21706.1999856376,85460.6434856376,0.0157750712583917
21706.435268031,85460.878768031,0.0096055866296352
21706.670555525,85461.114055525,0.0104607457751102
21706.9058481199,85461.3493481199,0.00879172120872793
21707.1411458158,85461.5846458158,0.0155105476313276
21707.3764486129,85461.8199486129,0.0046498152615153
21707.6117565114,85462.0552565114,0.00918550428061179
21707.8470695114,85462.2905695114,0.00616126961008002
21708.082387613,85462.525887613,0.0073289471970182
21708.3177108166,85462.7612108166,0.00748488905716431
21708.5530391222,85462.9965391222,0.0130823055833288
21708.78837253,85463.23187253,0.0194492041848789
21709.0237110401,85463.4672110401,0.0128963854846273
21709.2590546528,85463.7025546528,0.0106910783692767
21709.4944033681,85463.9379033681,0.00886382945673742
21709.7297571863,85464.1732571863,0.00344877624303758
21709.9651161076,85464.4086161076,0.00694836060792278
21710.200480132,85464.643980132,0.00453639026287093
21710.4358492598,85464.8793492598,0.00432598515472749
21710.671223491,85465.114723491,0.00853795294573675
21710.906602826,85465.350102826,0.0052429554575953
21711.1419872649,85465.5854872649,0.00587603919647577
21711.3773768077,85465.8208768077,0.00887186596761491
21711.6127714548,85466.0562714548,0.00737489227996762
21711.8481712061,85466.2916712061,0.0050375244064198
21712.083576062,85466.527076062,0.0072009972413054
21712.3189860226,85466.7624860226,0.00558505731387028
21712.5544010881,85466.9979010881,0.00618388009522316
21712.7898212585,85467.2333212585,0.00993122752168493
21713.0252465341,85467.4687465341,0.00592780070365676
21713.2606769151,85467.7041769151,0.0103589793574697
21713.4961124016,85467.9396124016,0.00770713514254468
21713.7315529938,85468.1750529938,0.00557499768466362
21713.9669986918,85468.4104986918,0.00442800298790505
21714.2024494958,85468.6459494958,0.00892939748484767
21714.437905406,85468.881405406,0.00839540726835898
21714.6733664226,85469.1168664226,0.00827582526427124
21714.9088325456,85469.3523325456,0.00841734570732715
21715.1443037754,85469.5878037754,0.00457172200890643
21715.3797801119,85469.8232801119,0.00822361827906748
21715.6152615555,85470.0587615555,0.00729536387243329
21715.8507481063,85470.2942481063,0.00350706409635203
21716.0862397644,85470.5297397644,0.00848069667128808
21716.32173653,85470.76523653,0.0142936845155671
21716.5572384032,85471.0007384032,0.0109623481987098
21716.7927453843,85471.2362453843,0.025115244833448
21717.0282574735,85471.4717574735,0.0446000404592314
21717.2637746708,85471.7072746708,0.0479878563799184
21717.4992969764,85471.9427969764,0.05350277569429
21717.7348243905,85472.1783243905,0.0661989987110206
21717.9703569133,85472.4138569133,0.0574376000733317
21718.2058945449,85472.6493945449,0.0398338443505743
21718.4414372856,85472.8849372856,0.0326086996941288
21718.6769851354,85473.1204851354,0.0251658342165706
21718.9125380945,85473.3560380945,0.0202474754176769
21719.1480961632,85473.5915961632,0.0189109862702795
21719.3836593415,85473.8271593415,0.022607682792409
21719.6192276296,85474.0627276296,0.0183677553943438
21719.8548010277,85474.2983010277,0.0206323362398986
21720.0903795361,85474.5338795361,0.0185107331661145
21720.3259631547,85474.7694631547,0.0318941054668409
21720.5615518838,85475.0050518838,0.0296389575081057
21720.7971457236,85475.2406457236,0.0409881351762156
21721.0327446743,85475.4762446743,0.0541845225965015
21721.2683487359,85475.7118487359,0.0648400185219113
21721.5039579087,85475.9474579087,0.0930736210928625
21721.7395721928,85476.1830721928,0.116611192224021
21721.9751915884,85476.4186915884,0.136436804628049
21722.2108160957,85476.6543160957,0.106333348174013
21722.4464457148,85476.8899457148,0.074466969063556
21722.6820804459,85477.1255804459,0.0511869258362674
21722.9177202892,85477.3612202892,0.0442478787319567
21723.1533652448,85477.5968652448,0.0293811421151905
21723.3890153129,85477.8325153129,0.0346529028430669
21723.6246704936,85478.0681704936,0.0296364543872667
21723.8603307872,85478.3038307872,0.0510456181016007
21724.0959961938,85478.5394961938,0.0867316335698377
21724.3316667135,85478.7751667135,0.0634750821962129
21724.5673423466,85479.0108423466,0.035942942984635
21724.8030271892,85479.2465271892,0.0326413100814225
21725.0387171458,85479.4822171458,0.034475444060003
21725.2744122163,85479.7179122163,0.0311854879958347
21725.510112401,85479.953612401,0.0300172423401367
21725.7458177,85480.1893177,0.0244364827128713
21725.9815281136,85480.4250281136,0.0346083966553575
21726.2172436418,85480.6607436418,0.0275807699734482
21726.4529642848,85480.8964642848,0.031801935703536
21726.6886900428,85481.1321900428,0.0308802835396526
21726.924420916,85481.367920916,0.0346252471402679
21727.1601569046,85481.6036569046,0.0390692853124488
21727.3958980086,85481.8393980086,0.0450957083010634
21727.6316442284,85482.0751442284,0.0572909969357329
21727.8673955639,85482.3108955639,0.072341921485193
21728.1031520155,85482.5466520155,0.0735732602787609
21728.3389135832,85482.7824135832,0.0786262583181663
21728.5746802672,85483.0181802672,0.0990218530188546
21728.8104520678,85483.2539520678,0.126670847699122
21729.046228985,85483.489728985,0.127936566283932
21729.2820110191,85483.7255110191,0.137336943551454
21729.5177981701,85483.9612981701,0.164403591167239
21729.7535904383,85484.1970904383,0.160343970670788
21729.9893878239,85484.4328878239,0.151612171358631
21730.225190327,85484.668690327,0.109605942747949
21730.4609979477,85484.9044979477,0.103293665780821
21730.6968106862,85485.1403106862,0.0752011627274692
21730.9326285428,85485.3761285428,0.097218497329788
21731.1684515175,85485.6119515175,0.11592066154893
21731.4042796106,85485.8477796106,0.162058277904151
21731.6401128221,85486.0836128221,0.15751918187738
21731.8759511524,85486.3194511524,0.159561180565701
21732.1117946014,85486.5552946014,0.152281189552821
21732.3476431695,85486.7911431695,0.109600037214861
21732.5834968567,85487.0269968567,0.0902207949636115
21732.8193556633,85487.2628556633,0.0910488407356711
21733.0552195893,85487.4987195893,0.0841744594545676
21733.291088635,85487.734588635,0.0890587912048651
21733.5269628006,85487.9704628006,0.0905825922338129
21733.7628420862,85488.2063420862,0.0607235093864385
21733.9987264919,85488.4422264919,0.072692807036401
21734.2346160179,85488.6781160179,0.0649014240964066
21734.4705106645,85488.9140106645,0.0649497674221217
21734.7064104317,85489.1499104317,0.0456980415231801
21734.9423153198,85489.3858153198,0.0503111141909383
21735.1782253288,85489.6217253288,0.0492007111220482
21735.4141404591,85489.8576404591,0.0447991695812859
21735.6500607106,85490.0935607106,0.043954852209405
21735.8859860837,85490.3294860837,0.0431643225708098
21736.1219165784,85490.5654165784,0.0361342590703586
21736.357852195,85490.801352195,0.038436922023368
21736.5937929336,85491.0372929336,0.0311673016907031
21736.8297387943,85491.2732387943,0.033091184938491
21737.0656897774,85491.5091897774,0.033697657480706
21737.3016458829,85491.7451458829,0.0382952993373006
21737.5376071112,85491.9811071112,0.0328725416754649
21737.7735734622,85492.2170734622,0.0438264881032138
21738.0095449363,85492.4530449363,0.0565856112121261
21738.2455215335,85492.6890215335,0.0845600480950644
21738.4815032541,85492.9250032541,0.0710678591198145
21738.7174900982,85493.1609900982,0.0403212143169259
21738.953482066,85493.396982066,0.0233446092006577
21739.1894791575,85493.6329791575,0.0196984740512992
21739.4254813731,85493.8689813731,0.013551901141688
21739.6614887129,85494.1049887129,0.0156394781141857
21739.897501177,85494.341001177,0.0178314403469225
21740.1335187656,85494.5770187656,0.0166695510096779
21740.3695414788,85494.8130414788,0.0157648472827638
21740.605569317,85495.049069317,0.0197392216236624
21740.8416022801,85495.2851022801,0.0157890911828642
21741.0776403683,85495.5211403683,0.0151359438615744
21741.313683582,85495.757183582,0.0175336507926049
21741.5497319211,85495.9932319211,0.0121575680972332
21741.7857853859,85496.2292853859,0.015272660264049
21742.0218439765,85496.4653439765,0.0167860285599687
21742.2579076932,85496.7014076932,0.0217422293506136
21742.493976536,85496.937476536,0.0155138552824467
21742.7300505051,85497.1735505051,0.0113391288428634
21742.9661296008,85497.4096296008,0.0180487443789867
21743.2022138231,85497.6457138231,0.0182231693206478
21743.4383031723,85497.8818031723,0.0173809857667359
21743.6743976485,85498.1178976485,0.018696231135905
21743.9104972519,85498.3539972519,0.018384945317447
21744.1466019826,85498.5901019826,0.0295684446049304
21744.3827118408,85498.8262118408,0.0264079088585985
21744.6188268267,85499.0623268267,0.0314297220409601
21744.8549469404,85499.2984469404,0.0505307964371567
21745.0910721822,85499.5345721822,0.10744394136822
21745.3272025521,85499.7707025521,0.0573053244045148
21745.5633380503,85500.0068380503,0.0695210363213964
21745.7994786771,85500.2429786771,0.0592489832946398
21746.0356244326,85500.4791244326,0.0664364274466132
21746.2717753169,85500.7152753169,0.0558039290403648
21746.5079313302,85500.9514313302,0.0694631139187977
21746.7440924727,85501.1875924727,0.0567200774447257
21746.9802587445,85501.4237587445,0.0635792123785198
21747.2164301459,85501.6599301459,0.0583247429885286
21747.4526066769,85501.8961066769,0.0693996460366961
21747.6887883378,85502.1322883378,0.09094078135705
21747.9249751287,85502.3684751287,0.116295692935128
21748.1611670498,85502.6046670498,0.0850592808507644
21748.3973641012,85502.8408641012,0.101738544683547
21748.6335662831,85503.0770662831,0.0687582362639554
21748.8697735958,85503.3132735958,0.0635190180641362
21749.1059860392,85503.5494860392,0.0687336953993195
21749.3422036137,85503.7857036137,0.0530304042666106
21749.5784263194,85504.0219263194,0.0537959519495484
21749.8146541565,85504.2581541565,0.0404160983440081
21750.050887125,85504.494387125,0.0342647631006476
21750.2871252253,85504.7306252253,0.0326161332424287
21750.5233684574,85504.9668684574,0.0346263003723525
21750.7596168215,85505.2031168215,0.0309355293183949
21750.9958703178,85505.4393703178,0.0225683146314329
21751.2321289465,85505.6756289465,0.0267589421356609
21751.4683927077,85505.9118927077,0.0267580311996683
21751.7046616015,85506.1481616015,0.0230624000468108
21751.9409356283,85506.3844356283,0.0187747577364479
21752.177214788,85506.620714788,0.0191943338256745
21752.413499081,85506.856999081,0.0177582489278823
21752.6497885073,85507.0932885073,0.016432242839565
21752.8860830671,85507.3295830671,0.0181208247684718
21753.1223827607,85507.5658827607,0.0118235406277835
21753.3586875881,85507.8021875881,0.0171016876455221
21753.5949975495,85508.0384975495,0.0112954782048368
21753.8313126451,85508.2748126451,0.014376866305668
21754.0676328751,85508.5111328751,0.0137871232995536
21754.3039582396,85508.7474582396,0.012819626315067
21754.5402887388,85508.9837887388,0.013022189721363
21754.7766243729,85509.2201243729,0.0104704086695914
21755.012965142,85509.456465142,0.0144928917333356
21755.2493110463,85509.6928110463,0.0114309952998789
21755.485662086,85509.929162086,0.018638536531513
21755.7220182612,85510.1655182612,0.0191650437646379
21755.9583795721,85510.4018795721,0.0171349468038015
21756.1947460189,85510.6382460189,0.0216300880847699
21756.4311176018,85510.8746176018,0.0170549148447894
21756.6674943208,85511.1109943208,0.0177815195730479
21756.9038761762,85511.3473761762,0.0120258826917457
21757.1402631681,85511.5837631681,0.00780374886420728
21757.3766552968,85511.8201552968,0.0121547443564919
21757.6130525623,85512.0565525623,0.00989707709265214
21757.8494549648,85512.2929549648,0.00743666031203173
21758.0858625046,85512.5293625046,0.00768721560026901
21758.3222751818,85512.7657751818,0.00797156915277376
21758.5586929964,85513.0021929964,0.00713445461801957
21758.7951159489,85513.2386159489,0.00829509043755818
21759.0315440391,85513.4750440391,0.00710019268692999
21759.2679772675,85513.7114772675,0.00700417560795164
21759.504415634,85513.947915634,0.00943533643491638
21759.7408591389,85514.1843591389,0.00487106147281461
21759.9773077824,85514.4208077824,0.010088331526257
21760.2137615646,85514.6572615646,0.0076794004893592
21760.4502204857,85514.8937204857,0.0101384085123188
21760.6866845458,85515.1301845458,0.0124141645568043
21760.9231537451,85515.3666537451,0.00983637830639588
21761.1596280838,85515.6031280838,0.00804462428414746
21761.3961075621,85515.8396075621,0.00891190698307835
21761.6325921801,85516.0760921801,0.00663865949364196
21761.869081938,85516.312581938,0.00739327385441207
21762.105576836,85516.549076836,0.00593133645475017
21762.3420768742,85516.7855768742,0.0057227482070924
21762.5785820527,85517.0220820527,0.00684906486912797
21762.8150923718,85517.2585923718,0.00615326980551655
21763.0516078317,85517.4951078317,0.00857207587394502
21763.2881284324,85517.7316284324,0.00626835224380872
21763.5246541743,85517.9681541743,0.00622592499206908
21763.7611850573,85518.2046850573,0.00599202624611508
21763.9977210817,85518.4412210817,0.00738281092119225
21764.2342622477,85518.6777622477,0.00551582531099369
21764.4708085555,85518.9143085555,0.0104175317734856
21764.7073600051,85519.1508600051,0.00815358762732479
21764.9439165968,85519.3874165968,0.00690894687261948
21765.1804783308,85519.6239783308,0.0119903559975645
21765.4170452071,85519.8605452071,0.00942815603565956
21765.653617226,85520.097117226,0.00912665921242618
21765.8901943877,85520.3336943877,0.00967251078192407
21766.1267766922,85520.5702766922,0.0200735313614116
21766.3633641399,85520.8068641399,0.026321989530444
21766.5999567307,85521.0434567307,0.023818862660901
21766.836554465,85521.280054465,0.0182337636391664
21767.0731573429,85521.5166573429,0.0283096447726535
21767.3097653645,85521.7532653645,0.0311993776614501
21767.54637853,85521.98987853,0.0201629136234115
21767.7829968396,85522.2264968396,0.0206717395711486
21768.0196202935,85522.4631202935,0.0103904525463715
21768.2562488917,85522.6997488917,0.00748586493917913
21768.4928826346,85522.9363826346,0.00527372586167788
21768.7295215222,85523.1730215222,0.00327276879684789
21768.9661655547,85523.4096655547,0.00395929069625542
21769.2028147323,85523.6463147323,0.0022848991479691
21769.4394690552,85523.8829690552,0.0052534314862082
21769.6761285235,85524.1196285235,0.00418405616081263
21769.9127931374,85524.3562931374,0.00325261145047745
21770.149462897,85524.592962897,0.00469308314303881
21770.3861378026,85524.8296378026,0.00604625557362446
21770.6228178542,85525.0663178542,0.00586884049641856
21770.8595030521,85525.3030030521,0.00405405777854519
21771.0961933965,85525.5396933965,0.00708948158238538
21771.3328888874,85525.7763888874,0.00582052886028502
21771.5695895251,85526.0130895251,0.00623389904285044
21771.8062953098,85526.2497953098,0.00593835734521299
21772.0430062415,85526.4865062415,0.00708307663262213
21772.2797223206,85526.7232223206,0.00585927171904493
21772.516443547,85526.959943547,0.00684360075022383
21772.7531699211,85527.1966699211,0.0118979227624091
21772.9899014429,85527.4334014429,0.00397149234818752
21773.2266381127,85527.6701381127,0.00941938331095226
21773.4633799306,85527.9068799306,0.00840662279744942
21773.7001268967,85528.1436268967,0.00784953336682335
21773.9368790113,85528.3803790113,0.00952268346066727
21774.1736362745,85528.6171362745,0.0109117032187967
21774.4103986865,85528.8538986865,0.0191877764555716
21774.6471662475,85529.0906662475,0.0288976061384049
21774.8839389575,85529.3274389575,0.0395461560504943
21775.1207168169,85529.5642168169,0.0258113208820428
21775.3574998257,85529.8009998257,0.020172737045926
21775.5942879841,85530.0377879841,0.0159010093697483
21775.8310812923,85530.2745812923,0.0129622881859255
21776.0678797505,85530.5113797505,0.0123967985337917
21776.3046833588,85530.7481833588,0.00802720378215329
21776.5414921173,85530.9849921173,0.0103099806684591
21776.7783060264,85531.2218060264,0.0126488701292074
21777.0151250861,85531.4586250861,0.0176078765833545
21777.2519492965,85531.6954492965,0.0133257537334362
21777.4887786579,85531.9322786579,0.0167439158264628
21777.7256131705,85532.1691131705,0.0168334475622494
21777.9624528344,85532.4059528344,0.0136311479888363
21778.1992976497,85532.6427976497,0.0213246588024312
21778.4361476167,85532.8796476167,0.0163711677000508
21778.6730027355,85533.1165027355,0.0127193801329134
21778.9098630062,85533.3533630062,0.0091492914623314
21779.1467284291,85533.5902284291,0.00632142611277569
21779.3835990043,85533.8270990043,0.00501429217090441
21779.620474732,85534.063974732,0.00714181604782098
21779.8573556123,85534.3008556123,0.0088532716879515
21780.0942416454,85534.5377416454,0.00946011960994453
21780.3311328315,85534.7746328315,0.0122787419531313
21780.5680291708,85535.0115291708,0.0105585035175933
21780.8049306634,85535.2484306634,0.007809785413269
21781.0418373094,85535.4853373094,0.00688222321361439
21781.2787491092,85535.7222491092,0.00466484809515199
21781.5156660627,85535.9591660627,0.0067160945612885
21781.7525881702,85536.1960881702,0.00739595574676171
21781.9895154319,85536.4330154319,0.00912389459890995
21782.226447848,85536.669947848,0.00801658365543563
21782.4633854185,85536.9068854185,0.0100001189508343
21782.7003281437,85537.1438281437,0.00930025436364303
21782.9372760237,85537.3807760237,0.00842903344623851
21783.1742290587,85537.6177290587,0.0122555246396288
21783.4111872489,85537.8546872489,0.00945411918429514
21783.6481505944,85538.0916505944,0.0136990198192657
21783.8851190954,85538.3286190954,0.0113921706699576
21784.1220927521,85538.5655927521,0.00815272688371836
21784.3590715646,85538.8025715646,0.0112820776816193
21784.5960555332,85539.0395555332,0.00809897306002445
21784.8330446579,85539.2765446579,0.00853420451960385
21785.070038939,85539.513538939,0.0106323964083841
21785.3070383766,85539.7505383766,0.0110001344462152
21785.5440429708,85539.9875429708,0.014123445145581
21785.7810527219,85540.2245527219,0.0203757232214682
21786.0180676301,85540.4615676301,0.0177152974934402
21786.2550876954,85540.6985876954,0.0124344137095475
21786.4921129181,85540.9356129181,0.00911143629312903
21786.7291432983,85541.1726432983,0.017537154695967
21786.9661788362,85541.4096788362,0.0159442982096863
21787.2032195319,85541.6467195319,0.0157950911537057
21787.4402653857,85541.8837653857,0.00632744474308379
21787.6773163977,85542.1208163977,0.00967490646979863
21787.914372568,85542.357872568,0.0102082754094123
21788.1514338969,85542.5949338969,0.00680443118250318
21788.3885003845,85542.8320003845,0.0047767576641785
21788.625572031,85543.069072031,0.0113729842272228
21788.8626488365,85543.3061488365,0.0135883144546404
21789.0997308012,85543.5432308012,0.0172974174293335
21789.3368179252,85543.7803179252,0.0268216499354935
21789.5739102089,85544.0174102089,0.0287669485024994
21789.8110076522,85544.2545076522,0.0202726126517308
21790.0481102554,85544.4916102554,0.0174307052659325
21790.2852180187,85544.7287180187,0.0128453254141185
21790.5223309422,85544.9658309422,0.0111351870885738
21790.759449026,85545.202949026,0.00720992352990036
21790.9965722705,85545.4400722705,0.010045390890798
21791.2337006756,85545.6772006756,0.0151351502553359
21791.4708342417,85545.9143342417,0.0120242061799623
21791.7079729688,85546.1514729688,0.0169480792439825
21791.9451168571,85546.3886168571,0.0181548713558246
21792.1822659068,85546.6257659068,0.0155325236957564
21792.4194201181,85546.8629201181,0.0121383069174933
21792.6565794912,85547.1000794912,0.0123401722646691
21792.8937440261,85547.3372440261,0.0145406708171975
21793.1309137231,85547.5744137231,0.0163733610498742
21793.3680885824,85547.8115885824,0.0171224896084834
21793.605268604,85548.048768604,0.0207458640535522
21793.8424537882,85548.2859537882,0.021391023805658
21794.0796441352,85548.5231441352,0.0205485572754653
21794.3168396451,85548.7603396451,0.0339391077662818
21794.5540403181,85548.9975403181,0.038055841711266
21794.7912461543,85549.2347461543,0.0988607196763571
21795.028457154,85549.471957154,0.141886367046518
21795.2656733172,85549.7091733172,0.147549950766678
21795.5028946442,85549.9463946442,0.133158328512758
21795.7401211351,85550.1836211351,0.138078185391012
21795.9773527902,85550.4208527902,0.103652753534489
21796.2145896094,85550.6580896094,0.0704044994936077
21796.4518315931,85550.8953315931,0.059674863013318
21796.6890787415,85551.1325787415,0.0451741168706324
21796.9263310545,85551.3698310545,0.0308815815838399
21797.1635885326,85551.6070885326,0.0281001636498222
21797.4008511757,85551.8443511757,0.0178351579708736
21797.6381189841,85552.0816189841,0.0249816598131502
21797.8753919579,85552.3188919579,0.0247735539348892
21798.1126700974,85552.5561700974,0.0262770431157406
21798.3499534026,85552.7934534026,0.0285913621396459
21798.5872418738,85553.0307418738,0.0294970994459971
21798.8245355111,85553.2680355111,0.0426189202464148
21799.0618343147,85553.5053343147,0.0466891691324523
21799.2991382848,85553.7426382848,0.0410462175121509
21799.5364474215,85553.9799474215,0.0313774828621456
21799.7737617249,85554.2172617249,0.0258696841584658
21800.0110811954,85554.4545811954,0.0290702582218563
21800.2484058329,85554.6919058329,0.0291034032998123
21800.4857356378,85554.9292356378,0.0438955893349363
21800.7230706101,85555.1665706101,0.0825745365245668
21800.9604107501,85555.4039107501,0.0830583912474823
21801.1977560579,85555.6412560579,0.0813653855031895
21801.4351065336,85555.8786065336,0.0577023522150003
21801.6724621775,85556.1159621775,0.062442003615312
21801.9098229897,85556.3533229897,0.0760427207972796
21802.1471889704,85556.5906889704,0.101499812985372
21802.3845601197,85556.8280601197,0.215831716106526
21802.6219364379,85557.0654364379,0.229704013114076
21802.859317925,85557.302817925,0.0948722911515942
21803.0967045813,85557.5402045813,0.0509217515250771
21803.334096407,85557.777596407,0.0370400074611061
21803.5714934021,85558.0149934021,0.0296909702677052
21803.8088955669,85558.2523955669,0.0300494761812123
21804.0463029015,85558.4898029015,0.0312914361352106
21804.2837154061,85558.7272154061,0.0278019977111944
21804.5211330809,85558.9646330809,0.0282474653183772
21804.758555926,85559.202055926,0.0199344423718855
21804.9959839417,85559.4394839417,0.0218691973821934
21805.233417128,85559.676917128,0.0224325315331117
21805.4708554851,85559.9143554851,0.0216301202411897
21805.7082990133,85560.1517990133,0.0163408133059853
21805.9457477126,85560.3892477126,0.0207937533838306
21806.1832015834,85560.6267015834,0.0211551706176975
21806.4206606256,85560.8641606256,0.0171728821386547
21806.6581248395,85561.1016248395,0.0224948890376823
21806.8955942253,85561.3390942253,0.0167825742906212
21807.1330687831,85561.5765687831,0.0209295222999216
21807.3705485131,85561.8140485131,0.0281102924547912
21807.6080334154,85562.0515334154,0.0290884486112778
21807.8455234903,85562.2890234903,0.0307927959380398
21808.0830187379,85562.5265187379,0.0337588447268625
21808.3205191584,85562.7640191584,0.0347424856200824
21808.558024752,85563.001524752,0.0328353754497984
21808.7955355187,85563.2390355187,0.0245161159291991
21809.0330514588,85563.4765514588,0.0284157300340283
21809.2705725725,85563.7140725725,0.0296881815255576
21809.5080988598,85563.9515988598,0.0199282740499828
21809.7456303211,85564.1891303211,0.021943770711109
21809.9831669564,85564.4266669564,0.0292831679382345
21810.220708766,85564.664208766,0.026902558222771
21810.4582557499,85564.9017557499,0.0308634858206823
21810.6958079084,85565.1393079084,0.0232264809506439
21810.9333652416,85565.3768652416,0.036107764352944
21811.1709277498,85565.6144277498,0.0348401367900889
21811.408495433,85565.851995433,0.0288573653010899
21811.6460682914,85566.0895682914,0.03435699785916
21811.8836463253,85566.3271463253,0.0352591650796193
21812.1212295347,85566.5647295347,0.0286935792197041
21812.3588179199,85566.8023179199,0.0316701462322341
21812.596411481,85567.039911481,0.0397483234621018
21812.8340102182,85567.2775102182,0.0447765250883657
21813.0716141316,85567.5151141316,0.0466371480882345
21813.3092232215,85567.7527232215,0.0519005824207689
21813.546837488,85567.990337488,0.051630807284437
21813.7844569312,85568.2279569312,0.0373883955589932
21814.0220815513,85568.4655815513,0.0353109549488208
21814.2597113486,85568.7032113486,0.0307334159243571
21814.4973463231,85568.9408463231,0.0236586779458923
21814.734986475,85569.178486475,0.0330953766144266
21814.9726318046,85569.4161318046,0.0265617271254071
21815.2102823119,85569.6537823119,0.0256224780835555
21815.4479379972,85569.8914379972,0.0257622890373792
21815.6855988606,85570.1290988606,0.0226117865874352
21815.9232649023,85570.3667649023,0.0281130400013302
21816.1609361225,85570.6044361225,0.0265348390307896
21816.3986125212,85570.8421125212,0.029718206180155
21816.6362940988,85571.0797940988,0.0265117691364981
21816.8739808553,85571.3174808553,0.0262059776695855
21817.111672791,85571.555172791,0.0261496133702286
21817.3493699059,85571.7928699059,0.0209003842683907
21817.5870722003,85572.0305722003,0.0303861862418441
21817.8247796744,85572.2682796744,0.0245597526432033
21818.0624923283,85572.5059923283,0.0275775556497621
21818.3002101621,85572.7437101621,0.0167240057013825
21818.5379331761,85572.9814331761,0.0201481592042172
21818.7756613704,85573.2191613704,0.0243064161209308
21819.0133947452,85573.4568947452,0.0257688796514812
21819.2511333007,85573.6946333007,0.0299858275401685
21819.4888770369,85573.9323770369,0.0251518338422059
21819.7266259542,85574.1701259542,0.0285925200559631
21819.9643800526,85574.4078800526,0.0282643638257656
21820.2021393324,85574.6456393324,0.0310688842590887
21820.4399037936,85574.8834037936,0.037347822866872
21820.6776734366,85575.1211734366,0.0461203795027453
21820.9154482614,85575.3589482614,0.0585632893694214
21821.1532282682,85575.5967282682,0.0616139452308329
21821.3910134571,85575.8345134571,0.0719578301598699
21821.6288038284,85576.0723038284,0.0789729079711035
21821.8665993823,85576.3100993823,0.108161447599275
21822.1044001188,85576.5479001188,0.113354856757936
21822.3422060382,85576.7857060382,0.102045788858218
21822.5800171406,85577.0235171406,0.0618875035087262
21822.8178334262,85577.2613334262,0.0432443317812416
21823.0556548951,85577.4991548951,0.0241616722842416
21823.2934815476,85577.7369815476,0.0199813716457966
21823.5313133838,85577.9748133838,0.0243012794181
21823.7691504039,85578.2126504039,0.0197540537296804
21824.006992608,85578.450492608,0.0181541681369314
21824.2448399964,85578.6883399964,0.0162825650315527
21824.4826925691,85578.9261925691,0.0188177835613423
21824.7205503263,85579.1640503263,0.0142315687383175
21824.9584132683,85579.4019132683,0.0218794335895846
21825.1962813952,85579.6397813952,0.0165480958271498
21825.4341547071,85579.8776547071,0.013914617368981
21825.6720332043,85580.1155332043,0.0159286897227885
21825.9099168869,85580.3534168869,0.0127125833856107
21826.147805755,85580.591305755,0.0145837647267063
21826.3856998089,85580.8291998089,0.0119896209765618
21826.6235990487,85581.0670990487,0.0132669048734469
21826.8615034745,85581.3050034745,0.00780432428292609
21827.0994130866,85581.5429130866,0.0125355543584636
21827.3373278852,85581.7808278852,0.0185020424841689
21827.5752478703,85582.0187478703,0.0158743681692629
21827.8131730421,85582.2566730421,0.0164848926763132
21828.0511034009,85582.4946034009,0.0147928646050287
21828.2890389468,85582.7325389468,0.012876775186353
21828.52697968,85582.97047968,0.0140111192384685
21828.7649256005,85583.2084256005,0.0124676127634479
21829.0028767087,85583.4463767087,0.0118960992144299
21829.2408330047,85583.6843330047,0.0163160448076847
21829.4787944886,85583.9222944886,0.0165007871599009
21829.7167611606,85584.1602611606,0.0174053838650679
21829.9547330209,85584.3982330209,0.0149740081650974
21830.1927100697,85584.6362100697,0.018295828414991
21830.4306923071,85584.8741923071,0.0195757212211281
21830.6686797332,85585.1121797332,0.0276814217443025
21830.9066723484,85585.3501723484,0.0235415046581184
21831.1446701526,85585.5881701526,0.0126627474907401
21831.3826731462,85585.8261731462,0.0100522637526236
21831.6206813292,85586.0641813292,0.00897947507410263
21831.8586947019,85586.3021947019,0.00923988994441988
21832.0967132644,85586.5402132644,0.0127576285478578
21832.3347370169,85586.7782370169,0.0197790947582109
21832.5727659595,85587.0162659595,0.0168073594442134
21832.8108000924,85587.2543000924,0.0171881519855228
21833.0488394158,85587.4923394158,0.0140568333354789
21833.2868839299,85587.7303839299,0.0114128783562667
21833.5249336348,85587.9684336348,0.0169833781861947
21833.7629885307,85588.2064885307,0.0118020314946767
21834.0010486178,85588.4445486178,0.00869603401568738
21834.2391138962,85588.6826138962,0.0105276000109145
21834.4771843662,85588.9206843662,0.0114881518744756
21834.7152600278,85589.1587600278,0.0172937419308349
21834.9533408812,85589.3968408812,0.011289178684875
21835.1914269267,85589.6349269267,0.023412802458988
21835.4295181643,85589.8730181643,0.036944975084891
21835.6676145943,85590.1111145943,0.0408767387605461
21835.9057162169,85590.3492162169,0.0395910782468294
21836.1438230321,85590.5873230321,0.0417220621944584
21836.3819350402,85590.8254350402,0.0496752668475821
21836.6200522414,85591.0635522414,0.0291866618533399
21836.8581746357,85591.3016746357,0.027430620714406
21837.0963022234,85591.5398022234,0.0259070373047188
21837.3344350047,85591.7779350047,0.0254028327427621
21837.5725729797,85592.0160729797,0.0322105614543242
21837.8107161485,85592.2542161485,0.0384021372310695
21838.0488645115,85592.4923645115,0.0309248795379117
21838.2870180686,85592.7305180686,0.0228960144269318
21838.5251768202,85592.9686768202,0.0200787310958884
21838.7633407663,85593.2068407663,0.0131421312529968
21839.0015099071,85593.4450099071,0.0177486635503077
21839.2396842429,85593.6831842429,0.0111341741901887
21839.4778637737,85593.9213637737,0.0107168795439949
21839.7160484998,85594.1595484998,0.00826655442664222
21839.9542384213,85594.3977384213,0.00615788724841794
21840.1924335384,85594.6359335384,0.0118144740701717
21840.4306338512,85594.8741338512,0.00997463897850076
21840.66883936,85595.11233936,0.00989619527376762
21840.9070500648,85595.3505500648,0.0052225069374077
21841.1452659659,85595.5887659659,0.00724147817512062
21841.3834870635,85595.8269870635,0.00551369801009496
21841.6217133576,85596.0652133576,0.00473801258828673
21841.8599448486,85596.3034448486,0.00846231020669624
21842.0981815365,85596.5416815365,0.00751860794417719
21842.3364234215,85596.7799234215,0.00772580167560477
21842.5746705037,85597.0181705037,0.0126933518269983
21842.8129227835,85597.2564227835,0.0136257835260879
21843.0511802609,85597.4946802609,0.0178428394302497
21843.289442936,85597.732942936,0.0147261842061601
21843.5277108091,85597.9712108091,0.0109235022866896
21843.7659838804,85598.2094838804,0.0155353606532536
21844.00426215,85598.44776215,0.0304406102856623
21844.242545618,85598.686045618,0.0265343174974121
21844.4808342847,85598.9243342847,0.0353659450666678
21844.7191281502,85599.1626281502,0.0415681987238962
21844.9574272147,85599.4009272147,0.0714848370251374
21845.1957314784,85599.6392314784,0.0806299468385129
21845.4340409414,85599.8775409414,0.0747635220863888
21845.6723556039,85600.1158556039,0.0532360146413093
21845.910675466,85600.354175466,0.0281468298157477
21846.149000528,85600.592500528,0.0208356775252044
21846.38733079,85600.83083079,0.0169546888373937
21846.6256662522,85601.0691662522,0.0212052318367899
21846.8640069147,85601.3075069147,0.0250553499940457
21847.1023527777,85601.5458527777,0.131820436744158
21847.3407038415,85601.7842038415,0.257687562400436
21847.579060106,85602.022560106,0.128051218897761
21847.8174215717,85602.2609215717,0.0959956206271564
21848.0557882385,85602.4992882385,0.12822459024873
21848.2941601067,85602.7376601067,0.147405101724372
21848.5325371764,85602.9760371764,0.231127611803302
21848.7709194478,85603.2144194478,0.429460340298714
21849.0093069211,85603.4528069211,0.229548104874141
21849.2476995965,85603.6911995965,0.063729889712688
21849.4860974741,85603.9295974741,0.0255843499314244
21849.7245005541,85604.1680005541,0.0187605451995166
21849.9629088366,85604.4064088366,0.0416820045470032
21850.2013223219,85604.6448223219,0.0605909465181485
21850.4397410101,85604.8832410101,0.143305332889612
21850.6781649013,85605.1216649013,0.153830852412612
21850.9165939958,85605.3600939958,0.17850800104821
21851.1550282937,85605.5985282937,0.150311221820044
21851.3934677952,85605.8369677952,0.177693293169966
21851.6319125004,85606.0754125004,0.0435609176167119
21851.8703624096,85606.3138624096,0.0095482940505536
21852.1088175229,85606.5523175229,0.0175201507221663
21852.3472778404,85606.7907778404,0.0143644619646355
21852.5857433623,85607.0292433623,0.018175399351722
21852.8242140889,85607.2677140889,0.0183462215865945
21853.0626900202,85607.5061900202,0.0083526913004819
21853.3011711565,85607.7446711565,0.0175678317119385
21853.5396574979,85607.9831574979,0.0225044356156439
21853.7781490446,85608.2216490446,0.0217260341321058
21854.0166457968,85608.4601457968,0.0279759118927608
21854.2551477546,85608.6986477546,0.0239689871751973
21854.4936549181,85608.9371549181,0.0124381313055358
21854.7321672877,85609.1756672877,0.015358680938251
21854.9706848634,85609.4141848634,0.0144066633568579
21855.2092076454,85609.6527076454,0.0128134130469625
21855.4477356338,85609.8912356338,0.0174728689749862
21855.686268829,85610.129768829,0.0302499642607013
21855.9248072309,85610.3683072309,0.0135583291564644
21856.1633508399,85610.6068508399,0.011967869447486
21856.401899656,85610.845399656,0.00738402963764649
21856.6404536794,85611.0839536794,0.01057343992801
21856.8790129103,85611.3225129103,0.00196012338901097
21857.1175773489,85611.5610773489,0.0049311228255793
21857.3561469954,85611.7996469954,0.00427589107816596
21857.5947218499,85612.0382218499,0.00756333526944101
21857.8333019125,85612.2768019125,0.00650487849250958
21858.0718871835,85612.5153871835,0.00815702349467623
21858.3104776631,85612.7539776631,0.00520001290294088
21858.5490733513,85612.9925733513,0.00401553112905578
21858.7876742484,85613.2311742484,0.0104812973058184
21859.0262803546,85613.4697803546,0.0120018663486931
21859.2648916699,85613.7083916699,0.011492259325233
21859.5035081947,85613.9470081947,0.00930248928410599
21859.7421299289,85614.1856299289,0.0105094415470924
21859.9807568729,85614.4242568729,0.0116743990283202
21860.2193890268,85614.6628890268,0.0133042155182547
21860.4580263908,85614.9015263908,0.0113580513982549
21860.696668965,85615.140168965,0.0160066255356887
21860.9353167496,85615.3788167496,0.0155306327845202
21861.1739697447,85615.6174697447,0.0129067754499111
21861.4126279506,85615.8561279506,0.0146962547754162
21861.6512913675,85616.0947913675,0.0235678742329504
21861.8899599954,85616.3334599954,0.0120976303588405
21862.1286338345,85616.5721338345,0.0225375368364522
21862.3673128851,85616.8108128851,0.0380462668529477
21862.6059971473,85617.0494971473,0.0422274617996576
21862.8446866213,85617.2881866213,0.0368872428676686
21863.0833813072,85617.5268813072,0.0352547616465701
21863.3220812052,85617.7655812052,0.0225324643809009
21863.5607863155,85618.0042863155,0.0148676916564869
21863.7994966382,85618.2429966382,0.0173882019293959
21864.0382121736,85618.4817121736,0.014484175083688
21864.2769329217,85618.7204329217,0.0145262586178852
21864.5156588829,85618.9591588829,0.0179849874418745
21864.7543900571,85619.1978900571,0.0183883630471628
21864.9931264447,85619.4366264447,0.0162096301885039
21865.2318680457,85619.6753680457,0.0103733252534786
21865.4706148604,85619.9141148604,0.00963962980841061
21865.7093668889,85620.1528668889,0.0122694545329107
21865.9481241314,85620.3916241314,0.00904601027999416
21866.186886588,85620.630386588,0.00550605645637891
21866.425654259,85620.869154259,0.00798747109656842
21866.6644271445,85621.1079271445,0.00980515720119958
21866.9032052446,85621.3467052446,0.00809119566288846
21867.1419885596,85621.5854885596,0.00599911765676979
21867.3807770896,85621.8242770896,0.0115137867404893
21867.6195708348,85622.0630708348,0.00191010794165292
21867.8583697954,85622.3018697954,0.00845830516170968
21868.0971739714,85622.5406739714,0.00457647790647381
21868.3359833632,85622.7794833632,0.00655667538539018
21868.5747979708,85623.0182979708,0.00720090923396549
21868.8136177945,85623.2571177945,0.012939880534864
21869.0524428344,85623.4959428344,0.00684810208681487
21869.2912730907,85623.7347730907,0.00780885292230713
21869.5301085635,85623.9736085635,0.0121867165007163
21869.768949253,85624.212449253,0.0155142998713794
21870.0077951594,85624.4512951594,0.0169849096322482
21870.2466462829,85624.6901462829,0.0149795483193338
21870.4855026236,85624.9290026236,0.0142261978490282
21870.7243641818,85625.1678641818,0.0205425753731994
21870.9632309575,85625.4067309575,0.0169854308800098
21871.2021029509,85625.6456029509,0.0160696218873897
21871.4409801623,85625.8844801623,0.0190556931953584
21871.6798625918,85626.1233625918,0.0127701907988957
21871.9187502395,85626.3622502395,0.0135490059825239
21872.1576431056,85626.6011431056,0.0215043579924181
21872.3965411904,85626.8400411904,0.0189302679844085
21872.6354444939,85627.0789444939,0.022280648923785
21872.8743530164,85627.3178530164,0.0325892993079263
21873.113266758,85627.556766758,0.0211129166775219
21873.3521857189,85627.7956857189,0.0165414438803616
21873.5911098992,85628.0346098992,0.0116981676141413
21873.8300392992,85628.2735392992,0.0138608836179985
21874.068973919,85628.512473919,0.0126788449961403
21874.3079137587,85628.7514137587,0.00812674867106995
21874.5468588186,85628.9903588186,0.00772062237550442
21874.7858090988,85629.2293090988,0.00516580553101191
21875.0247645994,85629.4682645994,0.00465319065854151
21875.2637253208,85629.7072253208,0.00797857477397631
21875.5026912629,85629.9461912629,0.00114581051296801
21875.7416624261,85630.1851624261,0.0050203234710871
21875.9806388104,85630.4241388104,0.00704589109221854
21876.219620416,85630.663120416,0.00625031332610035
21876.4586072432,85630.9021072432,0.00714128518422152
21876.6975992921,85631.1410992921,0.00751397383119071
21876.9365965628,85631.3800965628,0.00324151971821171
21877.1755990555,85631.6190990555,0.00651952773116512
21877.4146067704,85631.8581067704,0.010750187485541
21877.6536197077,85632.0971197077,0.0118541874667903
21877.8926378675,85632.3361378675,0.0135353774301368
21878.1316612501,85632.5751612501,0.0116078790520856
21878.3706898555,85632.8141898555,0.0159620552393065
21878.6097236839,85633.0532236839,0.0220646906131798
21878.8487627356,85633.2922627356,0.0242560136300872
21879.0878070107,85633.5313070107,0.0451054173039477
21879.3268565094,85633.7703565094,0.0518278139680178
21879.5659112317,85634.0094112317,0.0771079392320127
21879.804971178,85634.248471178,0.123426210780667
21880.0440363484,85634.4875363484,0.126680796490927
21880.283106743,85634.726606743,0.0875231148034723
21880.5221823621,85634.9656823621,0.077842811602959
21880.7612632057,85635.2047632057,0.0853730945356745
21881.0003492741,85635.4438492741,0.0531265797736402
21881.2394405674,85635.6829405674,0.0283864456814921
21881.4785370858,85635.9220370858,0.0279244132746603
21881.7176388296,85636.1611388296,0.01564234315948
21881.9567457987,85636.4002457987,0.00824161391661578
21882.1958579935,85636.6393579935,0.00918330457280308
21882.4349754141,85636.8784754141,0.00821939698484027
21882.6740980606,85637.1175980606,0.011481516275307
21882.9132259333,85637.3567259333,0.0108791318992793
21883.1523590322,85637.5958590322,0.0102543135113987
21883.3914973577,85637.8349973577,0.0182080132384209
21883.6306409098,85638.0741409098,0.0219945074817316
21883.8697896887,85638.3132896887,0.0314451520127528
21884.1089436946,85638.5524436946,0.0456745359021694
21884.3481029277,85638.7916029277,0.0544138618860197
21884.5872673881,85639.0307673881,0.051272742602135
21884.826437076,85639.269937076,0.0408640265926102
21885.0656119915,85639.5091119915,0.038501826643334
21885.304792135,85639.748292135,0.0383341754467303
21885.5439775064,85639.9874775064,0.0317087375341147
21885.783168106,85640.226668106,0.0209404411553947
21886.022363934,85640.465863934,0.0310929602221744
21886.2615649906,85640.7050649906,0.0290163867420744
21886.5007712758,85640.9442712758,0.0321253324999924
21886.7399827899,85641.1834827899,0.0270382431411746
21886.9791995331,85641.4226995331,0.034130447717679
21887.2184215055,85641.6619215055,0.034955053841546
21887.4576487072,85641.9011487072,0.034694859300268
21887.6968811385,85642.1403811385,0.0384600735560043
21887.9361187996,85642.3796187996,0.0342893910700598
21888.1753616906,85642.6188616906,0.0282992526578586
21888.4146098116,85642.8581098116,0.0294630528033239
21888.6538631629,85643.0973631629,0.0284823069588313
21888.8931217446,85643.3366217446,0.0427605412086101
21889.1323855569,85643.5758855569,0.0250461156423907
21889.3716546,85643.8151546,0.0178835440027894
21889.610928874,85644.054428874,0.0253720850626239
21889.8502083791,85644.2937083791,0.0207605702439132
21890.0894931155,85644.5329931155,0.00949589907370719
21890.3287830833,85644.7722830833,0.0130819458714237
21890.5680782827,85645.0115782827,0.0108952492884099
21890.807378714,85645.250878714,0.0117337448850316
21891.0466843772,85645.4901843772,0.0122049693286517
21891.2859952725,85645.7294952725,0.0171371366125309
21891.5253114001,85645.9688114001,0.00962296979398852
21891.7646327603,85646.2081327603,0.0121971417940144
21892.003959353,85646.447459353,0.0140760093674559
21892.2432911786,85646.6867911786,0.00975522555438429
21892.4826282372,85646.9261282372,0.0109975912636795
21892.721970529,85647.165470529,0.0109697308603281
21892.961318054,85647.404818054,0.0116877797715165
21893.2006708126,85647.6441708126,0.00943338418728349
21893.4400288049,85647.8835288049,0.0115984333908693
21893.679392031,85648.122892031,0.0107517268173646
21893.9187604912,85648.3622604912,0.00947873027566319
21894.1581341855,85648.6016341855,0.00874413734594056
21894.3975131142,85648.8410131142,0.0189637168944992
21894.6368972775,85649.0803972775,0.0349188561860766
21894.8762866754,85649.3197866754,0.0872635955644606
21895.1156813082,85649.5591813082,0.051413919243744
21895.3550811761,85649.7985811761,0.0311596469453103
21895.5944862792,85650.0379862792,0.0317547917659073
21895.8338966177,85650.2773966177,0.022258478254437
21896.0733121918,85650.5168121918,0.0349337555312202
21896.3127330016,85650.7562330016,0.0346679205436938
21896.5521590474,85650.9956590474,0.0468305843970612
21896.7915903292,85651.2350903292,0.0411149456792129
21897.0310268472,85651.4745268472,0.0407089689976675
21897.2704686017,85651.7139686017,0.0411360818100657
21897.5099155928,85651.9534155928,0.050654553844029
21897.7493678207,85652.1928678207,0.0543218284903515
21897.9888252855,85652.4323252855,0.060443800842297
21898.2282879874,85652.6717879874,0.0723757002420127
21898.4677559266,85652.9112559266,0.0706293506837251
21898.7072291032,85653.1507291032,0.0676177224560774
21898.9467075175,85653.3902075175,0.0669232626233597
21899.1861911696,85653.6296911696,0.0652328402863565
21899.4256800597,85653.8691800597,0.0500590014363049
21899.6651741879,85654.1086741879,0.0459133193611187
21899.9046735544,85654.3481735544,0.0506529261035015
21900.1441781594,85654.5876781594,0.0430589122917454
21900.3836880031,85654.8271880031,0.0563758172132033
21900.6232030856,85655.0667030856,0.047056061243921
21900.8627234071,85655.3062234071,0.0515407481051928
21901.1022489678,85655.5457489678,0.0507645354528761
21901.3417797678,85655.7852797678,0.0532656659911719
21901.5813158074,85656.0248158074,0.0510527832681453
21901.8208570866,85656.2643570866,0.0680951351540941
21902.0604036058,85656.5039036058,0.0533614928133582
21902.2999553649,85656.7434553649,0.0617166188602474
21902.5395123643,85656.9830123643,0.0634156645088381
21902.779074604,85657.222574604,0.0659117779282221
21903.0186420843,85657.4621420843,0.0615295954475066
21903.2582148053,85657.7017148053,0.07371917855546
21903.4977927672,85657.9412927672,0.104712718355676
21903.7373759702,85658.1808759702,0.129322680946524
21903.9769644144,85658.4204644144,0.174017733963689
21904.2165581,85658.6600581,0.197064107532565
21904.4561570272,85658.8996570272,0.178075218937752
21904.6957611962,85659.1392611962,0.149480733787221
21904.9353706071,85659.3788706071,0.0983769784582627
21905.17498526,85659.61848526,0.080967889014621
21905.4146051553,85659.8581051553,0.0742918798172178
21905.654230293,85660.097730293,0.0911552890957001
21905.8938606733,85660.3373606733,0.080664398788046
21906.1334962964,85660.5769962964,0.0383428185829411
21906.3731371625,85660.8166371625,0.0316765441084769
21906.6127832717,85661.0562832717,0.0414268989256355
21906.8524346242,85661.2959346242,0.0662783386873869
21907.0920912202,85661.5355912202,0.105013470029073
21907.3317530598,85661.7752530598,0.126835405797373
21907.5714201433,85662.0149201433,0.0636858494375354
21907.8110924707,85662.2545924707,0.0603911871397489
21908.0507700423,85662.4942700423,0.0591291201091427
21908.2904528582,85662.7339528582,0.0571763035534925
21908.5301409187,85662.9736409187,0.0307985310892434
21908.7698342238,85663.2133342238,0.0234146120057581
21909.0095327738,85663.4530327738,0.017212483417528
21909.2492365688,85663.6927365688,0.0169882462443771
21909.488945609,85663.932445609,0.0114680363969058
21909.7286598946,85664.1721598946,0.0153434923196567
21909.9683794257,85664.4118794257,0.0113955637935142
21910.2081042025,85664.6516042025,0.0123731009203589
21910.4478342253,85664.8913342253,0.0122835295123588
21910.687569494,85665.131069494,0.00874246479557171
21910.927310009,85665.370810009,0.00645098730658972
21911.1670557704,85665.6105557704,0.00613658986234722
21911.4068067784,85665.8503067784,0.00635019012519372
21911.6465630332,85666.0900630332,0.00820404957619542
21911.8863245348,85666.3298245348,0.00235370123462263
21912.1260912835,85666.5695912835,0.00664276828054821
21912.3658632795,85666.8093632795,0.00393239087567572
21912.605640523,85667.049140523,0.00744082914675794
21912.845423014,85667.288923014,0.00547752994098218
21913.0852107529,85667.5287107529,0.00427257978856119
21913.3250037396,85667.7685037396,0.00284564864498683
21913.5648019745,85668.0083019745,0.00853716035011223
21913.8046054577,85668.2481054577,0.00732096114792182
21914.0444141894,85668.4879141894,0.00393588882407475
21914.2842281697,85668.7277281697,0.00508222976230147
21914.5240473989,85668.9675473989,0.00763618192045268
21914.763871877,85669.207371877,0.00745937549267992
21915.0037016042,85669.4472016042,0.00384638335630425
21915.2435365809,85669.6870365809,0.00712259583727298
21915.483376807,85669.926876807,0.00674627067163523
21915.7232222827,85670.1667222827,0.00474302433171342
21915.9630730084,85670.4065730084,0.00983753689755455
21916.202928984,85670.646428984,0.0127180407167978
21916.4427902099,85670.8862902099,0.00802274921411664
21916.6826566861,85671.1261566861,0.0226862933730537
21916.9225284128,85671.3660284128,0.0238390854680596
21917.1624053903,85671.6059053903,0.0348841749650712
21917.4022876187,85671.8457876187,0.0391428172906211
21917.642175098,85672.085675098,0.0273990219090598
21917.8820678287,85672.3255678287,0.023102475503164
21918.1219658107,85672.5654658107,0.0204864358275703
21918.3618690443,85672.8053690443,0.0168246861434467
21918.6017775296,85673.0452775296,0.0140425033155531
21918.8416912669,85673.2851912669,0.0262868468575522
21919.0816102562,85673.5251102562,0.0148921666442906
21919.3215344979,85673.7650344979,0.0111061860550518
21919.5614639919,85674.0049639919,0.0101985216000854
21919.8013987386,85674.2448987386,0.0140866075756137
21920.041338738,85674.484838738,0.0202098278439582
21920.2812839904,85674.7247839904,0.0227236908058351
21920.5212344959,85674.9647344959,0.0177481989852132
21920.7611902547,85675.2046902547,0.0195902011106273
21921.001151267,85675.444651267,0.0271790810566586
21921.2411175329,85675.6846175329,0.0253523057046186
21921.4810890526,85675.9245890526,0.0271525119317689
21921.7210658263,85676.1645658263,0.0293858368675177
21921.9610478542,85676.4045478542,0.0195592531676779
21922.2010351364,85676.6445351364,0.0143577381885611
21922.4410276732,85676.8845276732,0.0157866578914636
21922.6810254646,85677.1245254646,0.0185092270420502
21922.9210285108,85677.3645285108,0.0102391462113497
21923.1610368121,85677.6045368121,0.00969949149362113
21923.4010503685,85677.8445503685,0.00945510232531671
21923.6410691804,85678.0845691804,0.0128921672411057
21923.8810932477,85678.3245932477,0.0160678729459022
21924.1211225708,85678.5646225708,0.012434478295918
21924.3611571498,85678.8046571498,0.0215563627985316
21924.6011969848,85679.0446969848,0.0211660331814513
21924.8412420761,85679.2847420761,0.0229500125505282
21925.0812924237,85679.5247924237,0.0211391758147659
21925.321348028,85679.764848028,0.018706555578082
21925.561408889,85680.004908889,0.0218859268583459
21925.8014750069,85680.2449750069,0.0126255819109265
21926.0415463819,85680.4850463819,0.0223486372300778
21926.2816230142,85680.7251230142,0.0231286220618602
21926.5217049039,85680.9652049039,0.0289672316192619
21926.7617920512,85681.2052920512,0.0227839817009655
21927.0018844563,85681.4453844563,0.0158378613997779
21927.2419821194,85681.6854821194,0.00986766824605791
21927.4820850406,85681.9255850406,0.0115562521059909
21927.7221932201,85682.1656932201,0.0132590119908468
21927.962306658,85682.405806658,0.0183245743873093
21928.2024253547,85682.6459253547,0.0132654733569525
21928.4425493101,85682.8860493101,0.00938236845608956
21928.6826785246,85683.1261785246,0.00722696030738262
21928.9228129982,85683.3663129982,0.0139365441084216
21929.1629527311,85683.6064527311,0.010843945357017
21929.4030977236,85683.8465977236,0.0165633690594064
21929.6432479757,85684.0867479757,0.0256071998258095
21929.8834034877,85684.3269034877,0.017099225237573
21930.1235642598,85684.5670642598,0.0116391081537197
21930.363730292,85684.807230292,0.0206358087830486
21930.6039015846,85685.0474015846,0.0209264212834144
21930.8440781378,85685.2875781378,0.0373276036314387
21931.0842599517,85685.5277599517,0.0252602985083805
21931.3244470265,85685.7679470265,0.0209228471846994
21931.5646393623,85686.0081393623,0.0117145906087995
21931.8048369594,85686.2483369594,0.0127538694332877
21932.0450398179,85686.4885398179,0.00886606347838252
21932.285247938,85686.728747938,0.0116172104594602
21932.5254613198,85686.9689613198,0.0135942233008024
21932.7656799636,85687.2091799636,0.0222983142734421
21933.0059038695,85687.4494038695,0.033379606294487
21933.2461330377,85687.6896330377,0.0154654107940509
21933.4863674683,85687.9298674683,0.0106785909722486
21933.7266071615,85688.1701071615,0.0127629263356553
21933.9668521176,85688.4103521176,0.00853049867531253
21934.2071023366,85688.6506023366,0.00618475235043104
21934.4473578187,85688.8908578187,0.0119333759105954
21934.6876185642,85689.1311185642,0.00725828808995834
21934.9278845732,85689.3713845732,0.00833731993200379
21935.1681558458,85689.6116558458,0.0131655341537145
21935.4084323822,85689.8519323822,0.012915290612981
21935.6487141827,85690.0922141827,0.0161411539157124
21935.8890012473,85690.3325012473,0.0205250528842891
21936.1292935763,85690.5727935763,0.0162915917414721
21936.3695911698,85690.8130911698,0.0204363406215639
21936.6098940281,85691.0533940281,0.0184846368021717
21936.8502021512,85691.2937021512,0.0181274739739125
21937.0905155393,85691.5340155393,0.0228982287965191
21937.3308341927,85691.7743341927,0.0285766082516501
21937.5711581114,85692.0146581114,0.0267939914254914
21937.8114872957,85692.2549872957,0.0320136111461413
21938.0518217458,85692.4953217458,0.0303437141767222
21938.2921614617,85692.7356614617,0.0388158771263397
21938.5325064438,85692.9760064438,0.0453497639516193
21938.7728566921,85693.2163566921,0.0387623193883049
21939.0132122068,85693.4567122068,0.0414355330550307
21939.2535729882,85693.6970729882,0.0406676024122137
21939.4939390363,85693.9374390363,0.0457143217569302
21939.7343103513,85694.1778103513,0.0500511108188048
21939.9746869335,85694.4181869335,0.0663144519917611
21940.215068783,85694.658568783,0.0860123900364579
21940.4554559,85694.8989559,0.122295858294076
21940.6958482846,85695.1393482846,0.129074657730744
21940.936245937,85695.379745937,0.154085680332821
21941.1766488574,85695.6201488574,0.161066367724083
21941.4170570459,85695.8605570459,0.171552110170956
21941.6574705028,85696.1009705028,0.163957158182805
21941.8978892282,85696.3413892282,0.143650836491733
21942.1383132223,85696.5818132223,0.116220387319555
21942.3787424852,85696.8222424852,0.111301371078303
21942.6191770172,85697.0626770172,0.0979785918626838
21942.8596168183,85697.3031168183,0.087810435790896
21943.1000618889,85697.5435618889,0.105752755771995
21943.340512229,85697.784012229,0.115887169155497
21943.5809678388,85698.0244678388,0.105301150580154
21943.8214287185,85698.2649287185,0.108658751130503
21944.0618948682,85698.5053948682,0.118210622373512
21944.3023662882,85698.7458662882,0.15358950212119
21944.5428429787,85698.9863429787,0.180398728457186
21944.7833249397,85699.2268249397,0.136873451614251
21945.0238121714,85699.4673121714,0.104473723357156
21945.2643046741,85699.7078046741,0.0916473081182454
21945.5048024479,85699.9483024479,0.0758632329830951
21945.745305493,85700.188805493,0.0525308001248096
21945.9858138095,85700.4293138095,0.0478831006595755
21946.2263273977,85700.6698273977,0.0462569484314678
21946.4668462577,85700.9103462577,0.0560669821246722
21946.7073703896,85701.1508703896,0.0552621817832502
21946.9478997937,85701.3913997937,0.0798968905529473
21947.1884344701,85701.6319344701,0.0752296364382141
21947.428974419,85701.872474419,0.0533187283898882
21947.6695196405,85702.1130196405,0.0605345636066935
21947.9100701349,85702.3535701349,0.0891191502422303
21948.1506259024,85702.5941259024,0.0600963348918542
21948.391186943,85702.834686943,0.0315820601974322
21948.6317532569,85703.0752532569,0.0323906438179243
21948.8723248444,85703.3158248444,0.0287985059451322
21949.1129017056,85703.5564017056,0.0308576133680953
21949.3534838407,85703.7969838407,0.0255515266561338
21949.5940712498,85704.0375712498,0.0320345953250753
21949.8346639332,85704.2781639332,0.0186563280307732
21950.0752618909,85704.5187618909,0.012262074798351
21950.3158651233,85704.7593651233,0.0153628186246833
21950.5564736304,85704.9999736304,0.0124805160034789
21950.7970874124,85705.2405874124,0.0205400602323436
21951.0377064695,85705.4812064695,0.0281230449845872
21951.2783308018,85705.7218308018,0.0236848966748139
21951.5189604096,85705.9624604096,0.014007635087615
21951.759595293,85706.203095293,0.0117064716734475
21952.0002354523,85706.4437354523,0.0150961979980422
21952.2408808874,85706.6843808874,0.0148115666148439
21952.4815315987,85706.9250315987,0.0177723769424297
21952.7221875863,85707.1656875863,0.013408943835998
21952.9628488504,85707.4063488504,0.0144321099963296
21953.2035153912,85707.6470153912,0.0154525405145059
21953.4441872088,85707.8876872088,0.0107635672053577
21953.6848643034,85708.1283643034,0.0144226722225072
21953.9255466751,85708.3690466751,0.0127817809087867
21954.1662343242,85708.6097343242,0.0113187522247934
21954.4069272509,85708.8504272509,0.0118165452238809
21954.6476254552,85709.0911254552,0.0111473704802257
21954.8883289374,85709.3318289374,0.0119927777934633
21955.1290376976,85709.5725376976,0.0130954213093239
21955.3697517361,85709.8132517361,0.0144016399432136
21955.610471053,85710.053971053,0.0331173178895753
21955.8511956484,85710.2946956484,0.132469470424449
21956.0919255225,85710.5354255225,0.111918624389272
21956.3326606756,85710.7761606756,0.0463330946833091
21956.5734011078,85711.0169011078,0.024812714182023
21956.8141468192,85711.2576468192,0.0244463350990092
21957.05489781,85711.49839781,0.0243173894996409
21957.2956540805,85711.7391540805,0.0252203166810878
21957.5364156307,85711.9799156307,0.018399417489443
21957.7771824609,85712.2206824609,0.017789544454367
21958.0179545713,85712.4614545713,0.0141061744594603
21958.2587319619,85712.7022319619,0.0119126090649256
21958.499514633,85712.943014633,0.0172801476328534
21958.7403025847,85713.1838025847,0.0205923363774376
21958.9810958173,85713.4245958173,0.0459912746248159
21959.2218943309,85713.6653943309,0.070911764260056
21959.4626981256,85713.9061981256,0.041982234508318
21959.7035072017,85714.1470072017,0.0223581808486773
21959.9443215593,85714.3878215593,0.0201558187719571
21960.1851411986,85714.6286411986,0.0151444351718734
21960.4259661197,85714.8694661197,0.0116770876373427
21960.6667963229,85715.1102963229,0.0140397480470312
21960.9076318083,85715.3511318083,0.0148155524869072
21961.1484725761,85715.5919725761,0.0187968549651757
21961.3893186265,85715.8328186265,0.0168540200656617
21961.6301699596,85716.0736699596,0.012551274695408
21961.8710265756,85716.3145265756,0.0154097067980593
21962.1118884747,85716.5553884747,0.013160838810007
21962.352755657,85716.796255657,0.0133567184698705
21962.5936281228,85717.0371281228,0.015553391048319
21962.8345058721,85717.2780058721,0.0113429684679228
21963.0753889053,85717.5188889053,0.0129001282626907
21963.3162772224,85717.7597772224,0.0110072390223891
21963.5571708236,85718.0006708236,0.0118710648604629
21963.7980697091,85718.2415697091,0.0113592919090297
21964.0389738791,85718.4824738791,0.016109853301842
21964.2798833337,85718.7233833337,0.014134664904881
21964.5207980732,85718.9642980732,0.0119214805440163
21964.7617180977,85719.2052180977,0.0190735948540528
21965.0026434073,85719.4461434073,0.0130947993328014
21965.2435740023,85719.6870740023,0.0166517332675491
21965.4845098827,85719.9280098827,0.0108364725552609
21965.7254510489,85720.1689510489,0.00948343952453348
21965.9663975009,85720.4098975009,0.0148531146644115
21966.207349239,85720.650849239,0.0146499411729613
21966.4483062633,85720.8918062633,0.0130221826317078
21966.689268574,85721.132768574,0.0127679209863599
21966.9302361712,85721.3737361712,0.0170058552527977
21967.1712090552,85721.6147090552,0.0187203995512018
21967.4121872261,85721.8556872261,0.0185938598420289
21967.653170684,85722.096670684,0.0218327282920374
21967.8941594292,85722.3376594292,0.0170404086243527
21968.1351534619,85722.5786534619,0.010088767662709
21968.3761527821,85722.8196527821,0.012568385993211
21968.6171573901,85723.0606573901,0.0100529485785288
21968.8581672861,85723.3016672861,0.0105181593656138
21969.0991824702,85723.5426824702,0.0097337570369876
21969.3402029426,85723.7837029426,0.00960672793389142
21969.5812287035,85724.0247287035,0.00978008968924039
21969.822259753,85724.265759753,0.0154545197146031
21970.0632960913,85724.5067960913,0.0577738906163553
21970.3043377187,85724.7478377187,0.089202081414551
21970.5453846352,85724.9888846352,0.107911968575326
21970.7864368411,85725.2299368411,0.0340477369243922
21971.0274943364,85725.4709943364,0.01734083323322
21971.2685571215,85725.7120571215,0.0165365880361575
21971.5096251964,85725.9531251964,0.0141814330885885
21971.7506985614,85726.1941985614,0.0165184566276553
21971.9917772166,85726.4352772166,0.0230209973611091
21972.2328611622,85726.6763611622,0.0259513684721575
21972.4739503983,85726.9174503983,0.0290493576677444
21972.7150449252,85727.1585449252,0.0242440429628089
21972.956144743,85727.399644743,0.0127820379394882
21973.1972498519,85727.6407498519,0.0205396923149025
21973.438360252,85727.881860252,0.0134442529872328
21973.6794759436,85728.1229759436,0.00970079695693262
21973.9205969268,85728.3640969268,0.00784047499360984
21974.1617232017,85728.6052232017,0.0110237717121562
21974.4028547686,85728.8463547686,0.00798599338372383
21974.6439916277,85729.0874916277,0.010707192915839
21974.885133779,85729.328633779,0.00705339318394534
21975.1262812229,85729.5697812229,0.00806672254739543
21975.3674339594,85729.8109339594,0.00575455246853033
21975.6085919887,85730.0520919887,0.00731843705849985
21975.849755311,85730.293255311,0.0159714570553855
21976.0909239265,85730.5344239265,0.014751977008702
21976.3320978353,85730.7755978353,0.0111142507376435
21976.5732770377,85731.0167770377,0.0214605255717631
21976.8144615338,85731.2579615338,0.0249955938015019
21977.0556513237,85731.4991513237,0.0177641344257311
21977.2968464077,85731.7403464077,0.0207969273399605
21977.5380467859,85731.9815467859,0.0231118034882022
21977.7792524585,85732.2227524585,0.0198282409035469
21978.0204634257,85732.4639634257,0.023369880175779
21978.2616796876,85732.7051796876,0.0192029191173922
21978.5029012445,85732.9464012445,0.0140388121225881
21978.7441280964,85733.1876280964,0.0197957094497491
21978.9853602436,85733.4288602436,0.0146623051865788
21979.2265976863,85733.6700976863,0.0201955183088071
21979.4678404245,85733.9113404245,0.0248801319872291
21979.7090884586,85734.1525884586,0.0348369743443979
21979.9503417886,85734.3938417886,0.0247977042405961
21980.1916004148,85734.6351004148,0.0110757941913199
21980.4328643373,85734.8763643373,0.0162524206086858
21980.6741335562,85735.1176335562,0.0158726446702537
21980.9154080719,85735.3589080719,0.0126914471712178
21981.1566878843,85735.6001878843,0.0161330027202159
21981.3979729938,85735.8414729938,0.0179723566198609
21981.6392634005,85736.0827634005,0.0234747973980652
21981.8805591045,85736.3240591045,0.0182074338752129
21982.121860106,85736.565360106,0.0126268543660965
21982.3631664053,85736.8066664053,0.0108739847318457
21982.6044780025,85737.0479780025,0.0102123553804066
21982.8457948977,85737.2892948977,0.0106165720531078
21983.0871170911,85737.5306170911,0.0126013331700403
21983.328444583,85737.771944583,0.0130426933539585
21983.5697773734,85738.0132773734,0.0182943756156983
21983.8111154626,85738.2546154626,0.013996649796432
21984.0524588507,85738.4959588507,0.00967567972677504
21984.293807538,85738.737307538,0.01254812371321
21984.5351615245,85738.9786615245,0.0165611928394189
21984.7765208105,85739.2200208105,0.0219624972773468
21985.017885396,85739.461385396,0.0200782510145832
21985.2592552814,85739.7027552814,0.0275935765752085
21985.5006304668,85739.9441304668,0.0274273907563705
21985.7420109524,85740.1855109524,0.0438670755225987
21985.9833967382,85740.4268967382,0.0351651467316838
21986.2247878246,85740.6682878246,0.0454966476734584
21986.4661842116,85740.9096842116,0.0395989176845333
21986.7075858995,85741.1510858995,0.0420395481064995
21986.9489928884,85741.3924928884,0.0319839453549204
21987.1904051785,85741.6339051785,0.0303753265792051
21987.43182277,85741.87532277,0.038879903721367
21987.6732456631,85742.1167456631,0.0344883163252244
21987.9146738578,85742.3581738578,0.0405523236622023
21988.1561073545,85742.5996073545,0.0391971578112744
21988.3975461532,85742.8410461532,0.0367488459398695
21988.6389902542,85743.0824902542,0.0416783523768715
21988.8804396576,85743.3239396576,0.0547812400388691
21989.1218943636,85743.5653943636,0.0743366651033213
21989.3633543724,85743.8068543724,0.0756650589366461
21989.6048196842,85744.0483196842,0.0903867908221808
21989.846290299,85744.289790299,0.0766481134341293
21990.0877662172,85744.5312662172,0.0617744419676085
21990.3292474388,85744.7727474388,0.053078483556326
21990.570733964,85745.014233964,0.0524409796140633
21990.8122257931,85745.2557257931,0.0408668446516784
21991.0537229262,85745.4972229262,0.0319173597999658
21991.2952253634,85745.7387253634,0.0359526943524991
21991.536733105,85745.980233105,0.0331661564900663
21991.7782461512,85746.2217461512,0.047711188748221
21992.019764502,85746.463264502,0.065118382777238
21992.2612881576,85746.7047881576,0.0490134999846567
21992.5028171184,85746.9463171184,0.0422751179396838
21992.7443513843,85747.1878513843,0.0501879349893774
21992.9858909556,85747.4293909556,0.0713897253493717
21993.2274358325,85747.6709358325,0.0761449104999627
21993.4689860152,85747.9124860152,0.0765088223863195
21993.7105415038,85748.1540415038,0.0811908454336999
21993.9521022984,85748.3956022984,0.062545941980533
21994.1936683993,85748.6371683993,0.0514612242403154
21994.4352398067,85748.8787398067,0.0663767486395375
21994.6768165207,85749.1203165207,0.0826911371071702
21994.9183985415,85749.3618985415,0.0753947331807279
21995.1599858692,85749.6034858692,0.0669597392878006
21995.4015785041,85749.8450785041,0.0454325504075667
21995.6431764463,85750.0866764463,0.0391874893627135
21995.884779696,85750.328279696,0.0422700047504571
21996.1263882534,85750.5698882534,0.0433051683200509
21996.3680021186,85750.8115021186,0.033131282228324
21996.6096212918,85751.0531212918,0.0244792615338262
21996.8512457732,85751.2947457732,0.0360994154670748
21997.092875563,85751.536375563,0.0325871569189903
21997.3345106613,85751.7780106613,0.0475615805236687
21997.5761510683,85752.0196510683,0.0314958075857618
21997.8177967843,85752.2612967843,0.0283991580490171
21998.0594478093,85752.5029478093,0.0404685313804602
21998.3011041435,85752.7446041435,0.0287681634076315
21998.5427657872,85752.9862657872,0.0293436908146557
21998.7844327404,85753.2279327404,0.0314119805793143
21999.0261050034,85753.4696050034,0.0496528225422997
21999.2677825763,85753.7112825763,0.0649046170749002
21999.5094654594,85753.9529654594,0.0665703316751806
21999.7511536528,85754.1946536528,0.0510872798769394
21999.9928471566,85754.4363471566,0.0517073721317585
22000.2345459711,85754.6780459711,0.0454893101237619
22000.4762500963,85754.9197500963,0.0786150848935001
22000.7179595326,85755.1614595326,0.0817957847570777
22000.95967428,85755.40317428,0.0810130840847694
22001.2013943388,85755.6448943388,0.0953241612489616
22001.4431197091,85755.8866197091,0.109808550709425
22001.6848503911,85756.1283503911,0.0861480986966042
22001.926586385,85756.370086385,0.0602106311010838
22002.1683276908,85756.6118276908,0.0717388745216049
22002.410074309,85756.853574309,0.0789432699119282
22002.6518262395,85757.0953262395,0.0788000776905455
22002.8935834825,85757.3370834825,0.0740937028949916
22003.1353460383,85757.5788460383,0.0728557432886906
22003.3771139071,85757.8206139071,0.0644561469399134
22003.6188870889,85758.0623870889,0.0657952260362475
22003.860665584,85758.304165584,0.0716589095744547
22004.1024493925,85758.5459493925,0.0547282919268085
22004.3442385147,85758.7877385147,0.0678155160295305
22004.5860329506,85759.0295329506,0.0577260787645286
22004.8278327005,85759.2713327005,0.0742603315190319
22005.0696377646,85759.5131377646,0.0865539638636819
22005.3114481429,85759.7549481429,0.0626161002719217
22005.5532638358,85759.9967638358,0.0683566500119385
22005.7950848433,85760.2385848433,0.0806438920807415
22006.0369111657,85760.4804111657,0.0822568094972335
22006.2787428031,85760.7222428031,0.0804178068805765
22006.5205797557,85760.9640797557,0.0942187554265943
22006.7624220237,85761.2059220237,0.0990510806594952
22007.0042696072,85761.4477696072,0.0962602875776057
22007.2461225064,85761.6896225064,0.0778570731323876
22007.4879807215,85761.9314807215,0.0631535568261275
22007.7298442527,85762.1733442527,0.0480445169587023
22007.9717131002,85762.4152131002,0.0448344358352073
22008.213587264,85762.657087264,0.047988397409189
22008.4554667445,85762.8989667445,0.0404992711612668
22008.6973515417,85763.1408515417,0.0441399492003737
22008.9392416559,85763.3827416559,0.0349664278212706
22009.1811370872,85763.6246370872,0.0396320351825453
22009.4230378358,85763.8665378358,0.0488815938272071
22009.6649439019,85764.1084439019,0.0287183951095061
22009.9068552856,85764.3503552856,0.0294019029114274
22010.1487719871,85764.5922719871,0.020493196828371
22010.3906940067,85764.8341940067,0.0119296974002453
22010.6326213444,85765.0761213444,0.0141729137292737
22010.8745540004,85765.3180540004,0.0205062524252422
22011.116491975,85765.559991975,0.0132040101259781
22011.3584352683,85765.8019352683,0.0117584422595877
22011.6003838805,85766.0438838805,0.0185971719377614
22011.8423378117,85766.2858378117,0.0161061248691104
22012.0842970622,85766.5277970622,0.0200897259786268
22012.326261632,85766.769761632,0.0208848807934767
22012.5682315214,85767.0117315214,0.0142385266340625
22012.8102067306,85767.2537067306,0.0239427799448797
22013.0521872597,85767.4956872597,0.0183761174485605
22013.2941731089,85767.7376731089,0.0153967278277506
22013.5361642784,85767.9796642784,0.0143401989321175
22013.7781607684,85768.2216607684,0.0187757925293043
22014.0201625789,85768.4636625789,0.0265346087460339
22014.2621697103,85768.7056697103,0.0196616177252468
22014.5041821627,85768.9476821627,0.0301168097408514
22014.7461999362,85769.1896999362,0.0334767806633255
22014.9882230311,85769.4317230311,0.0310561674648989
22015.2302514474,85769.6737514474,0.031669349397524
22015.4722851855,85769.9157851855,0.0325321471378838
22015.7143242454,85770.1578242454,0.0222117576890371
22015.9563686273,85770.3998686273,0.0214963200245996
22016.1984183315,85770.6419183315,0.0228691818727054
22016.440473358,85770.883973358,0.0164330931229078
22016.6825337071,85771.1260337071,0.0219717525068452
22016.9245993789,85771.3680993789,0.025017799302319
22017.1666703737,85771.6101703737,0.0274186626924456
22017.4087466915,85771.8522466915,0.0308530178970446
22017.6508283326,85772.0943283326,0.0465657677086415
22017.8929152971,85772.3364152971,0.0390895450075917
22018.1350075853,85772.5785075853,0.0313968956191636
22018.3771051972,85772.8206051972,0.0377750573798413
22018.6192081331,85773.0627081331,0.0272246003472717
22018.8613163932,85773.3048163932,0.0272697719278482
22019.1034299775,85773.5469299775,0.028928641161616
22019.3455488864,85773.7890488864,0.029996231833501
22019.5876731199,85774.0311731199,0.0273220693150492
22019.8298026783,85774.2733026783,0.0291019645556536
22020.0719375617,85774.5154375617,0.0294747519976398
22020.3140777703,85774.7575777703,0.0266074809146371
22020.5562233042,85774.9997233042,0.0239236157994169
22020.7983741637,85775.2418741637,0.0220897109343647
22021.0405303489,85775.4840303489,0.019678023222472
22021.28269186,85775.72619186,0.0292449539253815
22021.5248586972,85775.9683586972,0.0311294532011972
22021.7670308607,85776.2105308607,0.0346523222552252
22022.0092083506,85776.4527083506,0.0436479082503151
22022.251391167,85776.694891167,0.0424872948310731
22022.4935793103,85776.9370793103,0.0354165572000503
22022.7357727805,85777.1792727805,0.0336140543099339
22022.9779715778,85777.4214715778,0.043385798265475
22023.2201757024,85777.6636757024,0.0308851282656306
22023.4623851545,85777.9058851545,0.0286620362251764
22023.7045999343,85778.1480999343,0.0219641032953598
22023.9468200419,85778.3903200419,0.0291555329697836
22024.1890454775,85778.6325454775,0.0243864323970026
22024.4312762413,85778.8747762413,0.0258380678089069
22024.6735123334,85779.1170123334,0.0166380329449053
22024.9157537541,85779.3592537541,0.0194730210744862
22025.1580005035,85779.6015005035,0.0166781281623194
22025.4002525818,85779.8437525818,0.0194042480355193
22025.6425099891,85780.0860099891,0.0146378167297845
22025.8847727257,85780.3282727257,0.0108950832237215
22026.1270407917,85780.5705407917,0.0135264315076453
22026.3693141872,85780.8128141872,0.0132109353003336
22026.6115929126,85781.0550929126,0.01506860779614
22026.8538769679,85781.2973769679,0.0137283831570154
22027.0961663533,85781.5396663533,0.0135711714327051
22027.338461069,85781.781961069,0.0132987699306123
22027.5807611151,85782.0242611151,0.0120732498474036
22027.8230664919,85782.2665664919,0.0179861074676271
22028.0653771996,85782.5088771996,0.0269612350411646
22028.3076932382,85782.7511932382,0.0162120673481841
22028.550014608,85782.993514608,0.0240306469135625
22028.7923413091,85783.2358413091,0.0241104218043952
22029.0346733418,85783.4781733418,0.0232856370609248
22029.2770107062,85783.7205107062,0.025678858271266
22029.5193534024,85783.9628534024,0.0319132528298446
22029.7617014307,85784.2052014307,0.0129237026996714
22030.0040547912,85784.4475547912,0.0115415325618312
22030.2464134842,85784.6899134842,0.0118076490843566
22030.4887775097,85784.9322775097,0.0149935474504417
22030.731146868,85785.174646868,0.0109218270843231
22030.9735215592,85785.4170215592,0.00991955222591865
22031.2159015835,85785.6594015835,0.0108400680626142
22031.4582869411,85785.9017869411,0.0122912578411829
22031.7006776321,85786.1441776321,0.0119866525698497
22031.9430736568,85786.3865736568,0.00874924202167156
22032.1854750153,85786.6289750153,0.00912202105691691
22032.4278817078,85786.8713817078,0.0050272022140451
22032.6702937345,85787.1137937345,0.0129080060556552
22032.9127110955,85787.3562110955,0.0243499031816471
22033.155133791,85787.598633791,0.017650218788052
22033.3975618212,85787.8410618212,0.0160648691908411
22033.6399951862,85788.0834951862,0.0141012534043895
22033.8824338864,85788.3259338864,0.0126509575690891
22034.1248779217,85788.5683779217,0.0105250982160932
22034.3673272924,85788.8108272924,0.0126848950447632
22034.6097819987,85789.0532819987,0.0136298680414983
22034.8522420408,85789.2957420408,0.0300073674644732
22035.0947074188,85789.5382074188,0.0214847778726638
22035.3371781329,85789.7806781329,0.0187235867383834
22035.5796541832,85790.0231541832,0.0112668953583441
22035.8221355701,85790.2656355701,0.0157207443962147
22036.0646222935,85790.5081222935,0.0103158376735883
22036.3071143538,85790.7506143538,0.015876578347842
22036.549611751,85790.993111751,0.0220650986618619
22036.7921144854,85791.2356144854,0.0185890060993997
22037.0346225571,85791.4781225571,0.0240248353330209
22037.2771359664,85791.7206359664,0.0198693357779035
22037.5196547133,85791.9631547133,0.00802414292534547
22037.7621787981,85792.2056787981,0.00908250558647197
22038.0047082209,85792.4482082209,0.0172996209482309
22038.247242982,85792.690742982,0.0213591005975265
22038.4897830814,85792.9332830814,0.0122124823668804
22038.7323285194,85793.1758285194,0.0138671027707818
22038.9748792962,85793.4183792962,0.0324230703612229
22039.2174354119,85793.6609354119,0.171263506973004
22039.4599968667,85793.9034968667,0.261038795377105
22039.7025636607,85794.1460636607,0.251730349093378
22039.9451357942,85794.3886357942,0.137721039393292
22040.1877132673,85794.6312132673,0.0850927862122514
22040.4302960803,85794.8737960803,0.16852902405319
22040.6728842332,85795.1163842332,0.287137403643459
22040.9154777262,85795.3589777262,0.230970166713827
22041.1580765596,85795.6015765596,0.113759535667411
22041.4006807335,85795.8441807335,0.0678330908433797
22041.6432902481,85796.0867902481,0.0227491049337618
22041.8859051035,85796.3294051035,0.0129312146750895
22042.1285253,85796.5720253,0.0152421670841169
22042.3711508377,85796.8146508377,0.0646679069563677
22042.6137817168,85797.0572817168,0.0420264157290421
22042.8564179375,85797.2999179375,0.0299107803240499
22043.0990594999,85797.5425594999,0.031639258574555
22043.3417064042,85797.7852064042,0.0331711469459627
22043.5843586506,85798.0278586506,0.0278744456897191
22043.8270162393,85798.2705162393,0.0177254429857641
22044.0696791704,85798.5131791704,0.016635073834346
22044.3123474441,85798.7558474441,0.0284818434201989
22044.5550210607,85798.9985210607,0.0211924384502408
22044.7977000202,85799.2412000202,0.026963116666007
22045.0403843229,85799.4838843229,0.024746023629648
22045.2830739689,85799.7265739689,0.0264349320158897
22045.5257689585,85799.9692689585,0.0282342918748341
22045.7684692917,85800.2119692917,0.0315325043114866
22046.0111749687,85800.4546749687,0.0359212690793467
22046.2538859898,85800.6973859898,0.0296192807186128
22046.4966023551,85800.9401023551,0.0313819418429527
22046.7393240649,85801.1828240649,0.0215118808478321
22046.9820511191,85801.4255511191,0.0271918013876238
22047.2247835181,85801.6682835181,0.026454846749078
22047.4675212621,85801.9110212621,0.0286471500310008
22047.7102643511,85802.1537643511,0.030184323378518
22047.9530127854,85802.3965127854,0.0316434680774769
22048.1957665651,85802.6392665651,0.036816454198976
22048.4385256905,85802.8820256905,0.0400812491315
22048.6812901617,85803.1247901617,0.0424645351421695
22048.9240599788,85803.3675599788,0.0337624519174593
22049.1668351422,85803.6103351422,0.0317514750203908
22049.4096156518,85803.8531156518,0.0377338977417231
22049.6524015079,85804.0959015079,0.0401324115244385
22049.8951927108,85804.3386927108,0.0391695262750588
22050.1379892605,85804.5814892605,0.0400617637503021
22050.3807911572,85804.8242911572,0.0215253356414147
22050.6235984011,85805.0670984011,0.0224044320027431
22050.8664109925,85805.3099109925,0.0246806662465792
22051.1092289314,85805.5527289314,0.0228270428855399
22051.352052218,85805.795552218,0.0193579621737785
22051.5948808526,85806.0383808526,0.0254461173922975
22051.8377148353,85806.2812148353,0.0275608457862455
22052.0805541662,85806.5240541662,0.0285166144696065
22052.3233988456,85806.7668988456,0.0262556410612662
22052.5662488736,85807.0097488736,0.0281734552753109
22052.8091042505,85807.2526042505,0.0237756883500585
22053.0519649763,85807.4954649763,0.0177230620475265
22053.2948310513,85807.7383310513,0.0120384515727867
22053.5377024756,85807.9812024756,0.0138974846292367
22053.7805792494,85808.2240792494,0.0162948140267001
22054.0234613729,85808.4669613729,0.0123328258682683
22054.2663488462,85808.7098488462,0.0159199696504208
22054.5092416696,85808.9527416696,0.013705216778808
22054.7521398433,85809.1956398433,0.00983778859511075
22054.9950433673,85809.4385433673,0.0139232269324987
22055.2379522419,85809.6814522419,0.0157052004065541
22055.4808664672,85809.9243664672,0.0203478063432558
22055.7237860435,85810.1672860435,0.0160109900880239
22055.9667109709,85810.4102109709,0.0111232549290012
22056.2096412495,85810.6531412495,0.0105102336822547
22056.4525768797,85810.8960768797,0.006677625259901
22056.6955178614,85811.1390178614,0.0103143911866759
22056.9384641949,85811.3819641949,0.0121758800680743
22057.1814158805,85811.6249158805,0.0106950105922897
22057.4243729182,85811.8678729182,0.0171114221567071
22057.6673353082,85812.1108353082,0.0162976926511933
22057.9103030508,85812.3538030508,0.0191741642040226
22058.153276146,85812.596776146,0.0123422770688272
22058.3962545942,85812.8397545942,0.0200054436171618
22058.6392383953,85813.0827383953,0.0164267100943575
22058.8822275497,85813.3257275497,0.0162652149299551
22059.1252220575,85813.5687220575,0.0132682042669287
22059.3682219189,85813.8117219189,0.0132316787147944
22059.6112271341,85814.0547271341,0.0146671047386736
22059.8542377031,85814.2977377031,0.0161261490791044
22060.0972536263,85814.5407536263,0.00969942767824466
22060.3402749038,85814.7837749038,0.0122020739151725
22060.5833015357,85815.0268015357,0.00985014869813495
22060.8263335223,85815.2698335223,0.0159024362414914
22061.0693708636,85815.5128708636,0.0220872281720605
22061.31241356,85815.75591356,0.022171198008881
22061.5554616116,85815.9989616116,0.0195130367755134
22061.7985150185,85816.2420150185,0.0316576549649768
22062.0415737809,85816.4850737809,0.0297527271830258
22062.284637899,85816.728137899,0.0337040274400787
22062.527707373,85816.971207373,0.0330742672296816
22062.7707822031,85817.2142822031,0.030789471443767
22063.0138623894,85817.4573623894,0.0327513698380795
22063.2569479321,85817.7004479321,0.0255995555765078
22063.5000388314,85817.9435388314,0.032291134113555
22063.7431350874,85818.1866350874,0.0216075625677196
22063.9862367004,85818.4297367004,0.0261420772461796
22064.2293436706,85818.6728436706,0.0332856162178604
22064.472455998,85818.915955998,0.0296293005582942
22064.7155736829,85819.1590736829,0.0254931389619606
22064.9586967254,85819.4021967254,0.0304068808304065
22065.2018251258,85819.6453251258,0.0289521447146222
22065.4449588841,85819.8884588841,0.0228100299909919
22065.6880980007,85820.1315980007,0.021053169322244
22065.9312424756,85820.3747424756,0.023539755482476
22066.174392309,85820.617892309,0.0271697931559563
22066.4175475012,85820.8610475012,0.0297891294158302
22066.6607080522,85821.1042080522,0.0304209291151872
22066.9038739623,85821.3473739623,0.0288686424953076
22067.1470452317,85821.5905452317,0.0299888491144914
22067.3902218605,85821.8337218605,0.0262456408862706
22067.6334038489,85822.0769038489,0.027740208334053
22067.876591197,85822.320091197,0.0253532768809745
22068.1197839051,85822.5632839051,0.0244461761877411
22068.3629819733,85822.8064819733,0.0288142833932875
22068.6061854019,85823.0496854019,0.0244017575677785
22068.8493941909,85823.2928941909,0.0252209272167692
22069.0926083406,85823.5361083406,0.0179416562823885
22069.3358278511,85823.7793278511,0.0220475299933379
22069.5790527227,85824.0225527227,0.0291169400714845
22069.8222829554,85824.2657829554,0.0242892297143271
22070.0655185495,85824.5090185495,0.0280194333960907
22070.3087595052,85824.7522595052,0.031141341704616
22070.5520058226,85824.9955058226,0.0414980613469188
22070.7952575018,85825.2387575018,0.0363474050934754
22071.0385145432,85825.4820145432,0.0272291518528261
22071.2817769468,85825.7252769468,0.0364550743834377
22071.5250447129,85825.9685447129,0.0347450208043002
22071.7683178416,85826.2118178416,0.0343210456564724
22072.011596333,85826.455096333,0.0313149963811143
22072.2548801874,85826.6983801874,0.0325788517460594
22072.498169405,85826.941669405,0.0310435091873817
22072.7414639859,85827.1849639859,0.030440117140167
22072.9847639303,85827.4282639303,0.0299245564241689
22073.2280692383,85827.6715692383,0.0407982664563675
22073.4713799103,85827.9148799103,0.0251011023159703
22073.7146959462,85828.1581959462,0.0307647061331291
22073.9580173464,85828.4015173464,0.02627424548591
22074.2013441109,85828.6448441109,0.0331890281288658
22074.44467624,85828.88817624,0.021254179021551
22074.6880137339,85829.1315137339,0.0180287791982076
22074.9313565926,85829.3748565926,0.0194835045581094
22075.1747048165,85829.6182048165,0.0152504592789035
22075.4180584056,85829.8615584056,0.0152668726185923
22075.6614173602,85830.1049173602,0.0174792012272285
22075.9047816804,85830.3482816804,0.0159896879586521
22076.1481513664,85830.5916513664,0.0161794452268827
22076.3915264184,85830.8350264184,0.0159786654949418
22076.6349068365,85831.0784068365,0.0175136399357553
22076.878292621,85831.321792621,0.00883860447372394
22077.121683772,85831.565183772,0.0105523167972857
22077.3650802897,85831.8085802897,0.0148401714671492
22077.6084821743,85832.0519821743,0.0183444636866205
22077.8518894259,85832.2953894259,0.0187403765151633
22078.0953020448,85832.5388020448,0.0213759669875323
22078.338720031,85832.782220031,0.0142797320143795
22078.5821433848,85833.0256433848,0.0178914251467328
22078.8255721064,85833.2690721064,0.0171819999352545
22079.0690061959,85833.5125061959,0.0141053484547674
22079.3124456535,85833.7559456535,0.015186266138864
22079.5558904794,85833.9993904794,0.0153498034635341
22079.7993406738,85834.2428406738,0.00813908357699868
22080.0427962369,85834.4862962369,0.0129352169918276
22080.2862571687,85834.7297571687,0.0123247635078578
22080.5297234696,85834.9732234696,0.0118877772344371
22080.7731951396,85835.2166951396,0.00997337154422822
22081.016672179,85835.460172179,0.00816741514495017
22081.2601545879,85835.7036545879,0.00734123936284414
22081.5036423665,85835.9471423665,0.0102065307116109
22081.747135515,85836.190635515,0.0116739799803092
22081.9906340336,85836.4341340336,0.0102207294342829
22082.2341379224,85836.6776379224,0.0101542099494471
22082.4776471817,85836.9211471817,0.0200104154625637
22082.7211618115,85837.1646618115,0.0123099047957473
22082.9646818122,85837.4081818122,0.0116249539720142
22083.2082071838,85837.6517071838,0.0101325382856281
22083.4517379265,85837.8952379265,0.0188884404811166
22083.6952740405,85838.1387740405,0.0110102457723149
22083.938815526,85838.382315526,0.011736633785067
22084.1823623832,85838.6258623832,0.00970997526215614
22084.4259146122,85838.8694146122,0.0100236467994521
22084.6694722132,85839.1129722132,0.0164643517528801
22084.9130351864,85839.3565351864,0.0170767514962759
22085.1566035321,85839.6001035321,0.0164771809535283
22085.4001772502,85839.8436772502,0.0158833670713602
22085.6437563411,85840.0872563411,0.0181419800626938
22085.8873408049,85840.3308408049,0.0273342886907483
22086.1309306418,85840.5744306418,0.0331238076584728
22086.374525852,85840.818025852,0.0253785385930687
22086.6181264356,85841.0616264356,0.0191719901321722
22086.8617323928,85841.3052323928,0.0183508062275128
22087.1053437238,85841.5488437238,0.0218807837386498
22087.3489604288,85841.7924604288,0.0312810761122583
22087.592582508,85842.036082508,0.0342318129515106
22087.8362099615,85842.2797099615,0.0330488521966543
22088.0798427895,85842.5233427895,0.037539331644933
22088.3234809921,85842.7669809921,0.0316420877150654
22088.5671245697,85843.0106245697,0.0314569251705087
22088.8107735223,85843.2542735223,0.0460980167356184
22089.0544278501,85843.4979278501,0.0501284241982778
22089.2980875533,85843.7415875533,0.0509237260185196
22089.5417526321,85843.9852526321,0.0376145258226766
22089.7854230866,85844.2289230866,0.0343763771613501
22090.0290989171,85844.4725989171,0.0357731553548306
22090.2727801237,85844.7162801237,0.0405706407279725
22090.5164667066,85844.9599667066,0.0316183612422144
22090.7601586659,85845.2036586659,0.0320896167794134
22091.0038560019,85845.4473560019,0.0360957334021258
22091.2475587147,85845.6910587147,0.0335768281722488
22091.4912668045,85845.9347668045,0.0229682560789401
22091.7349802715,85846.1784802715,0.0186982731899575
22091.9786991158,85846.4221991158,0.0204289389223041
22092.2224233377,85846.6659233377,0.0243887768991842
22092.4661529373,85846.9096529373,0.0187497647186569
22092.7098879148,85847.1533879148,0.0188350363950704
22092.9536282703,85847.3971282703,0.022523782891306
22093.1973740041,85847.6408740041,0.018244599067893
22093.4411251163,85847.8846251163,0.0185519747726218
22093.6848816071,85848.1283816071,0.0240489600056926
22093.9286434767,85848.3721434767,0.0190099617335366
22094.1724107253,85848.6159107253,0.0205115774715674
22094.416183353,85848.859683353,0.0248819545300723
22094.65996136,85849.10346136,0.0291971481259324
22094.9037447465,85849.3472447465,0.020190470650458
22095.1475335127,85849.5910335127,0.0178482765461715
22095.3913276587,85849.8348276587,0.020948707388664
22095.6351271847,85850.0786271847,0.0199936818918596
22095.878932091,85850.322432091,0.021028253661442
22096.1227423776,85850.5662423776,0.0173266044406219
22096.3665580448,85850.8100580448,0.021161248255278
22096.6103790928,85851.0538790928,0.0234542386151082
22096.8542055216,85851.2977055216,0.0238904720161337
22097.0980373316,85851.5415373316,0.0174661722994674
22097.3418745228,85851.7853745228,0.0203056620277106
22097.5857170955,85852.0292170955,0.0300587957968355
22097.8295650498,85852.2730650498,0.0252061419019766
22098.0734183859,85852.5169183859,0.0301052572281119
22098.317277104,85852.760777104,0.0261451225869824
22098.5611412042,85853.0046412042,0.0354260212820426
22098.8050106868,85853.2485106868,0.0399423068007023
22099.0488855519,85853.4923855519,0.0406218748407584
22099.2927657998,85853.7362657998,0.0386604877010695
22099.5366514305,85853.9801514305,0.0626796816565044
22099.7805424442,85854.2240424442,0.0796623116271547
22100.0244388412,85854.4679388412,0.0976807674542528
22100.2683406216,85854.7118406216,0.123988336195994
22100.5122477856,85854.9557477856,0.176169948505827
22100.7561603334,85855.1996603334,0.266155810328192
22101.0000782651,85855.4435782651,0.389806839385272
22101.2440015809,85855.6875015809,0.443939327867797
22101.487930281,85855.931430281,0.388042981059118
22101.7318643656,85856.1753643656,0.259765192297726
22101.9758038349,85856.4193038349,0.188233017735171
22102.219748689,85856.663248689,0.165042159792345
22102.4636989281,85856.9071989281,0.124161336613694
22102.7076545525,85857.1511545525,0.105685282590237
22102.9516155622,85857.3951155622,0.095375762698286
22103.1955819574,85857.6390819574,0.0890083561353366
22103.4395537384,85857.8830537384,0.0756327900201399
22103.6835309053,85858.1270309053,0.0808844366822996
22103.9275134582,85858.3710134582,0.0825216513082665
22104.1715013975,85858.6150013975,0.0726906360272398
22104.4154947231,85858.8589947231,0.0826423957202888
22104.6594934354,85859.1029934354,0.0778176112988017
22104.9034975345,85859.3469975345,0.0763053940355156
22105.1475070206,85859.5910070206,0.0713801001285834
22105.3915218938,85859.8350218938,0.0534090014437575
22105.6355421544,85860.0790421544,0.0579658118424545
22105.8795678025,85860.3230678025,0.0722085387828154
22106.1235988383,85860.5670988383,0.0778994326571725
22106.3676352619,85860.8111352619,0.088119414952505
22106.6116770736,85861.0551770736,0.091904999467021
22106.8557242735,85861.2992242735,0.0927440733190627
22107.0997768618,85861.5432768618,0.104706941720467
22107.3438348387,85861.7873348387,0.132289438651088
22107.5878982044,85862.0313982044,0.165556327210682
22107.831966959,85862.275466959,0.200396625282532
22108.0760411027,85862.5195411027,0.208726980548759
22108.3201206358,85862.7636206358,0.193334089681994
22108.5642055583,85863.0077055583,0.185862508826755
22108.8082958704,85863.2517958704,0.144884215890926
22109.0523915724,85863.4958915724,0.115798115108761
22109.2964926644,85863.7399926644,0.0863812455350994
22109.5405991466,85863.9840991466,0.0602608137352078
22109.7847110192,85864.2282110192,0.0629587984076596
22110.0288282823,85864.4723282823,0.0621875773078998
22110.2729509361,85864.7164509361,0.0585226027353827
22110.5170789809,85864.9605789809,0.0509581367468522
22110.7612124167,85865.2047124167,0.0348489844127296
22111.0053512438,85865.4488512438,0.0333198014416142
22111.2494954623,85865.6929954623,0.0343264682829946
22111.4936450724,85865.9371450724,0.0288542358871964
22111.7378000744,85866.1813000744,0.0182496198784267
22111.9819604683,85866.4254604683,0.0230187362454837
22112.2261262544,85866.6696262544,0.0236235255285441
22112.4702974328,85866.9137974328,0.0175151491809619
22112.7144740037,85867.1579740037,0.0170746206201707
22112.9586559673,85867.4021559673,0.0154903090424438
22113.2028433238,85867.6463433238,0.019735456232263
22113.4470360733,85867.8905360733,0.0189416880111791
22113.6912342161,85868.1347342161,0.0157455743076634
22113.9354377522,85868.3789377522,0.0125814961256435
22114.179646682,85868.623146682,0.0187940701640856
22114.4238610055,85868.8673610055,0.0203669254822665
22114.6680807229,85869.1115807229,0.0113132633913525
22114.9123058345,85869.3558058345,0.0201809861579827
22115.1565363404,85869.6000363404,0.0215418947923483
22115.4007722407,85869.8442722407,0.0166039970168648
22115.6450135357,85870.0885135357,0.0205556044557944
22115.8892602255,85870.3327602255,0.0200367579900916
22116.1335123104,85870.5770123104,0.0190858357662003
22116.3777697904,85870.8212697904,0.0277554486546435
22116.6220326658,85871.0655326658,0.0321130542060441
22116.8663009368,85871.3098009368,0.0330570096033501
22117.1105746035,85871.5540746035,0.0531492713689629
22117.3548536661,85871.7983536661,0.0816341811665833
22117.5991381248,85872.0426381248,0.118698581132602
22117.8434279797,85872.2869279797,0.137545236705104
22118.0877232311,85872.5312232311,0.20474615034056
22118.3320238791,85872.7755238791,0.227257319477949
22118.5763299239,85873.0198299239,0.185374338463461
22118.8206413657,85873.2641413657,0.138533832524045
22119.0649582047,85873.5084582047,0.0839361039543926
22119.309280441,85873.752780441,0.0574783497459807
22119.5536080748,85873.9971080748,0.0421969310504666
22119.7979411063,85874.2414411063,0.0330795748071098
22120.0422795357,85874.4857795357,0.0273539473133374
22120.2866233631,85874.7301233631,0.025854511886697
22120.5309725888,85874.9744725888,0.0202855028170268
22120.7753272129,85875.2188272129,0.0180476261602156
22121.0196872356,85875.4631872356,0.014217644752823
22121.264052657,85875.707552657,0.0139098687599611
22121.5084234774,85875.9519234774,0.0114954980502062
22121.7527996969,85876.1962996969,0.0175167203521689
22121.9971813157,85876.4406813157,0.0150810997831728
22122.241568334,85876.685068334,0.0114525280516123
22122.485960752,85876.929460752,0.0109815155414134
22122.7303585698,85877.1738585698,0.0133171413606633
22122.9747617877,85877.4182617877,0.0136203628355529
22123.2191704057,85877.6626704057,0.0108117879158642
22123.4635844241,85877.9070844241,0.0134859073446727
22123.7080038431,85878.1515038431,0.0132709964014125
22123.9524286628,85878.3959286628,0.0132639785433127
22124.1968588834,85878.6403588834,0.0133353333069034
22124.4412945051,85878.8847945051,0.0211667479418312
22124.6857355281,85879.1292355281,0.0171144936319567
22124.9301819526,85879.3736819526,0.0183837126002873
22125.1746337787,85879.6181337787,0.0177833030176987
22125.4190910066,85879.8625910066,0.0187242091540112
22125.6635536365,85880.1070536365,0.0131364204944787
22125.9080216685,85880.3515216685,0.012800479966522
22126.1524951029,85880.5959951029,0.0132732685917396
22126.3969739399,85880.8404739399,0.00838234824301693
22126.6414581795,85881.0849581795,0.0154178187024697
22126.8859478221,85881.3294478221,0.0155711812414286
22127.1304428676,85881.5739428676,0.0136680457716342
22127.3749433165,85881.8184433165,0.0144433850121613
22127.6194491688,85882.0629491688,0.0184512622482624
22127.8639604246,85882.3074604246,0.0168377411264299
22128.1084770843,85882.5519770843,0.0116852170684659
22128.3529991479,85882.7964991479,0.0270007907491917
22128.5975266156,85883.0410266156,0.0302665395235062
22128.8420594877,85883.2855594877,0.0228432880621539
22129.0865977643,85883.5300977643,0.0327796431384059
22129.3311414455,85883.7746414455,0.0363714397939863
22129.5756905316,85884.0191905316,0.0463100383168634
22129.8202450227,85884.2637450227,0.0642047735261369
22130.0648049191,85884.5083049191,0.0610834394732935
22130.3093702208,85884.7528702208,0.063181082068931
22130.5539409282,85884.9974409282,0.0469446331504509
22130.7985170412,85885.2420170412,0.0462558653911821
22131.0430985603,85885.4865985603,0.0454034031338712
22131.2876854854,85885.7311854854,0.0428217018833766
22131.5322778168,85885.9757778168,0.0358024889186152
22131.7768755547,85886.2203755547,0.038294964572335
22132.0214786992,85886.4649786992,0.0362471282406991
22132.2660872505,85886.7095872505,0.0318989392899403
22132.5107012089,85886.9542012089,0.0286584908297204
22132.7553205744,85887.1988205744,0.0278417178271273
22132.9999453474,85887.4434453474,0.0278098136630539
22133.2445755278,85887.6880755278,0.0245641327746877
22133.489211116,85887.932711116,0.0249683596806842
22133.7338521121,85888.1773521121,0.0239988463235951
22133.9784985163,85888.4219985163,0.0259167528035585
22134.2231503287,85888.6666503287,0.032707597036148
22134.4678075496,85888.9113075496,0.0354619799936414
22134.7124701791,85889.1559701791,0.0387574578616835
22134.9571382174,85889.4006382174,0.044734179022314
22135.2018116647,85889.6453116647,0.0510103596723873
22135.4464905211,85889.8899905211,0.0511310113815476
22135.6911747869,85890.1346747869,0.0631376641963249
22135.9358644622,85890.3793644622,0.072949262951821
22136.1805595472,85890.6240595472,0.080941421393743
22136.4252600421,85890.8687600421,0.103653588292968
22136.669965947,85891.113465947,0.124473992899684
22136.9146772622,85891.3581772622,0.169126069380555
22137.1593939877,85891.6028939877,0.181124489572729
22137.4041161239,85891.8476161239,0.212323144116576
22137.6488436709,85892.0923436709,0.254776890449713
22137.8935766288,85892.3370766288,0.234749626676088
22138.1383149978,85892.5818149978,0.287408105691253
22138.3830587782,85892.8265587782,0.22342793095326
22138.62780797,85893.07130797,0.222975102746718
22138.8725625735,85893.3160625735,0.214353984735557
22139.1173225889,85893.5608225889,0.17250094382155
22139.3620880163,85893.8055880163,0.135708854208902
22139.6068588559,85894.0503588559,0.123798883652195
22139.8516351079,85894.2951351079,0.104192490419186
22140.0964167724,85894.5399167724,0.111696559634654
22140.3412038498,85894.7847038498,0.0836402265993115
22140.58599634,85895.02949634,0.0887851467651902
22140.8307942433,85895.2742942433,0.0603346727080585
22141.07559756,85895.51909756,0.0613170915310821
22141.3204062901,85895.7639062901,0.0539320355634296
22141.5652204338,85896.0087204338,0.0590785273262516
22141.8100399914,85896.2535399914,0.0475830641200681
22142.054864963,85896.498364963,0.0460447969297686
22142.2996953488,85896.7431953488,0.0377248753095337
22142.5445311489,85896.9880311489,0.0430002882267163
22142.7893723636,85897.2328723636,0.0441335878539676
22143.034218993,85897.477718993,0.0409487001248799
22143.2790710373,85897.7225710373,0.0480924676616337
22143.5239284966,85897.9674284966,0.0524756776235441
22143.7687913713,85898.2122913713,0.0674074008230872
22144.0136596614,85898.4571596614,0.0654093400441741
22144.2585333671,85898.7020333671,0.0744652355391651
22144.5034124886,85898.9469124886,0.0679552983953894
22144.7482970261,85899.1917970261,0.0488324465789427
22144.9931869798,85899.4366869798,0.0435811545068613
22145.2380823498,85899.6815823498,0.039489613233314
22145.4829831363,85899.9264831363,0.0349686570755423
22145.7278893395,85900.1713893395,0.0494929546666841
22145.9728009596,85900.4163009596,0.0497706421443228
22146.2177179968,85900.6612179968,0.0574018428285397
22146.4626404512,85900.9061404512,0.055995315708867
22146.707568323,85901.151068323,0.062620504981945
22146.9525016124,85901.3960016124,0.078230327759402
22147.1974403196,85901.6409403196,0.0616719766821802
22147.4423844447,85901.8858844447,0.0596835815939379
22147.687333988,85902.130833988,0.0564605127268208
22147.9322889496,85902.3757889496,0.052424753348588
22148.1772493298,85902.6207493298,0.0558523369475747
22148.4222151285,85902.8657151285,0.0519927707814073
22148.6671863462,85903.1106863462,0.0464802778066927
22148.9121629829,85903.3556629829,0.0462647256274531
22149.1571450388,85903.6006450388,0.0360012491641386
22149.402132514,85903.845632514,0.0378010772177194
22149.6471254089,85904.0906254089,0.0372527456813932
22149.8921237235,85904.3356237235,0.0329197181332882
22150.1371274581,85904.5806274581,0.0314102462345225
22150.3821366128,85904.8256366128,0.0391470492136748
22150.6271511878,85905.0706511878,0.0310224856308473
22150.8721711832,85905.3156711832,0.033980416576898
22151.1171965993,85905.5606965993,0.0357453378182325
22151.3622274362,85905.8057274362,0.0393192042681768
22151.6072636942,85906.0507636942,0.0489435971838082
22151.8523053734,85906.2958053734,0.0301471995123959
22152.0973524739,85906.5408524739,0.0278456879009429
22152.342404996,85906.785904996,0.0357281342397492
22152.5874629398,85907.0309629398,0.0389795094852746
22152.8325263055,85907.2760263055,0.0420169205694815
22153.0775950934,85907.5210950934,0.045279834277785
22153.3226693035,85907.7661693035,0.0377123238794047
22153.567748936,85908.011248936,0.0420550144964903
22153.8128339912,85908.2563339912,0.0361143031088987
22154.0579244692,85908.5014244692,0.0415349643412148
22154.3030203702,85908.7465203702,0.038902625181767
22154.5481216944,85908.9916216944,0.0433256435162485
22154.7932284419,85909.2367284419,0.0437305622330066
22155.038340613,85909.481840613,0.0527152583694382
22155.2834582078,85909.7269582078,0.0557669182953484
22155.5285812265,85909.9720812265,0.0551303835181348
22155.7737096692,85910.2172096692,0.058941333389824
22156.0188435362,85910.4623435362,0.0608960324805331
22156.2639828277,85910.7074828277,0.0771638948018161
22156.5091275437,85910.9526275437,0.0740592466550467
22156.7542776846,85911.1977776846,0.088982358392239
22156.9994332504,85911.4429332504,0.108116126004309
22157.2445942414,85911.6880942414,0.109841228258604
22157.4897606577,85911.9332606577,0.159006477644899
22157.7349324995,85912.1784324995,0.196579250200938
22157.9801097671,85912.4236097671,0.212566252917712
22158.2252924605,85912.6687924605,0.255325471426978
22158.4704805799,85912.9139805799,0.311581881846767
22158.7156741256,85913.1591741256,0.374165878102671
22158.9608730978,85913.4043730978,0.469806618358923
22159.2060774965,85913.6495774965,0.43767290220454
22159.451287322,85913.894787322,0.477224668460879
22159.6965025744,85914.1400025744,0.375992571968923
22159.941723254,85914.385223254,0.302574425617122
22160.1869493609,85914.6304493609,0.241342152066169
22160.4321808953,85914.8756808953,0.214486558471936
22160.6774178573,85915.1209178573,0.156114788587159
22160.9226602473,85915.3661602473,0.154013650647552
22161.1679080652,85915.6114080652,0.130847178852283
22161.4131613114,85915.8566613114,0.116874609679198
22161.658419986,85916.101919986,0.114399899414012
22161.9036840891,85916.3471840891,0.0907425577431647
22162.1489536211,85916.5924536211,0.0878565625740307
22162.3942285819,85916.8377285819,0.0946155493528043
22162.6395089719,85917.0830089719,0.0919831265280555
22162.8847947912,85917.3282947912,0.0603726906638005
22163.1300860399,85917.5735860399,0.0575934071549713
22163.3753827183,85917.8188827183,0.0594848756600795
22163.6206848266,85918.0641848266,0.0516226845995782
22163.8659923649,85918.3094923649,0.0508639505753865
22164.1113053334,85918.5548053334,0.0544539371917212
22164.3566237322,85918.8001237322,0.0477086447950991
22164.6019475616,85919.0454475616,0.0592441231226957
22164.8472768218,85919.2907768218,0.0447680707886758
22165.0926115129,85919.5361115129,0.0619937143776189
22165.3379516351,85919.7814516351,0.0478074059228364
22165.5832971885,85920.0267971885,0.0500665688390402
22165.8286481735,85920.2721481735,0.0451099005303802
22166.07400459,85920.51750459,0.0445660155352665
22166.3193664384,85920.7628664384,0.0478785454329551
22166.5647337188,85921.0082337188,0.036644954273464
22166.8101064314,85921.2536064314,0.0405505687147821
22167.0554845764,85921.4989845764,0.0384985321306177
22167.3008681539,85921.7443681539,0.037865869648138
22167.5462571641,85921.9897571641,0.0449443804296102
22167.7916516072,85922.2351516072,0.043016380410776
22168.0370514834,85922.4805514834,0.0456957700223124
22168.2824567929,85922.7259567929,0.0426320288940511
22168.5278675358,85922.9713675358,0.0476858167362006
22168.7732837124,85923.2167837124,0.0432741213061852
22169.0187053228,85923.4622053228,0.0633789165672022
22169.2641323671,85923.7076323671,0.0523110527287799
22169.5095648456,85923.9530648456,0.0543635417107875
22169.7550027585,85924.1985027585,0.0520327851527541
22170.0004461059,85924.4439461059,0.0605918277113497
22170.245894888,85924.689394888,0.0614946906427083
22170.491349105,85924.934849105,0.0698783238947809
22170.7368087571,85925.1803087571,0.0629774532107465
22170.9822738444,85925.4257738444,0.0816719077279411
22171.2277443672,85925.6712443672,0.0897029835147583
22171.4732203256,85925.9167203256,0.0824184751236599
22171.7187017197,85926.1622017197,0.0969958419623119
22171.9641885499,85926.4076885499,0.112174834023896
22172.2096808162,85926.6531808162,0.0904111327061856
22172.4551785188,85926.8986785188,0.0803156810540906
22172.700681658,85927.144181658,0.0530249806536692
22172.9461902338,85927.3896902338,0.0683260337369896
22173.1917042466,85927.6352042466,0.0970251948720292
22173.4372236963,85927.8807236963,0.126154423239956
22173.6827485834,85928.1262485834,0.101290628946872
22173.9282789078,85928.3717789078,0.100654996596797
22174.1738146698,85928.6173146698,0.0922193446491255
22174.4193558697,85928.8628558697,0.0837302891441319
22174.6649025075,85929.1084025075,0.0798489283285296
22174.9104545834,85929.3539545834,0.0832483659512871
22175.1560120976,85929.5995120976,0.0617828287145327
22175.4015750504,85929.8450750504,0.0754057333258311
22175.6471434418,85930.0906434418,0.0674741461476213
22175.8927172721,85930.3362172721,0.0718940773067137
22176.1382965415,85930.5817965415,0.0667286207555083
22176.38388125,85930.82738125,0.0553216834147932
22176.629471398,85931.072971398,0.0489044907084628
22176.8750669856,85931.3185669856,0.0529954433792666
22177.1206680129,85931.5641680129,0.054748054885057
22177.3662744802,85931.8097744802,0.0479696359511679
22177.6118863876,85932.0553863876,0.0560116327202985
22177.8575037353,85932.3010037353,0.0523370079136385
22178.1031265235,85932.5466265235,0.0620386205866471
22178.3487547524,85932.7922547524,0.0619636626171636
22178.5943884222,85933.0378884222,0.0713796253798766
22178.8400275329,85933.2835275329,0.0655750974245439
22179.0856720849,85933.5291720849,0.0695925194516142
22179.3313220783,85933.7748220783,0.072387646069365
22179.5769775133,85934.0204775133,0.0751933717701659
22179.82263839,85934.26613839,0.0895670474255732
22180.0683047086,85934.5118047086,0.0850447711903983
22180.3139764694,85934.7574764694,0.0770906049988251
22180.5596536725,85935.0031536725,0.066547505365963
22180.805336318,85935.248836318,0.0561853982239709
22181.0510244062,85935.4945244062,0.0509169310538804
22181.2967179373,85935.7402179373,0.0471363652513094
22181.5424169113,85935.9859169113,0.0466243364430864
22181.7881213286,85936.2316213286,0.0514491809526895
22182.0338311893,85936.4773311893,0.0322651596714613
22182.2795464935,85936.7230464935,0.0470880903599956
22182.5252672415,85936.9687672415,0.0431328408547605
22182.7709934334,85937.2144934334,0.0444954900815922
22183.0167250694,85937.4602250694,0.044750512779768
22183.2624621497,85937.7059621497,0.062246485939484
22183.5082046744,85937.9517046744,0.0722347844241376
22183.7539526438,85938.1974526438,0.0501756692788742
22183.9997060581,85938.4432060581,0.0557132847626678
22184.2454649173,85938.6889649173,0.0425952196281819
22184.4912292218,85938.9347292218,0.0564085896866032
22184.7369989716,85939.1804989716,0.0554022509213
22184.982774167,85939.426274167,0.0654020030312276
22185.2285548081,85939.6720548081,0.0744439752805839
22185.4743408952,85939.9178408952,0.124786763780609
22185.7201324283,85940.1636324283,0.227963009049844
22185.9659294077,85940.4094294077,0.206895598407121
22186.2117318336,85940.6552318336,0.142181299121801
22186.4575397061,85940.9010397061,0.186544605818177
22186.7033530255,85941.1468530255,0.316711955445404
22186.9491717918,85941.3926717918,0.31564971490864
22187.1949960053,85941.6384960053,0.160606667976909
22187.4408256662,85941.8843256662,0.101864747920075
22187.6866607747,85942.1301607747,0.0838330745411054
22187.9325013308,85942.3760013308,0.128671807143758
22188.1783473349,85942.6218473349,0.142289732455455
22188.4241987871,85942.8676987871,0.125492014036597
22188.6700556875,85943.1135556875,0.11755885837506
22188.9159180364,85943.3594180364,0.130465006375828
22189.1617858339,85943.6052858339,0.122760595699461
22189.4076590803,85943.8511590803,0.144152431988198
22189.6535377756,85944.0970377756,0.126991657967274
22189.8994219201,85944.3429219201,0.110178107637574
22190.145311514,85944.588811514,0.103178560793468
22190.3912065574,85944.8347065574,0.184743374164595
22190.6371070505,85945.0806070505,0.235285471750616
22190.8830129935,85945.3265129935,0.220545040281083
22191.1289243866,85945.5724243866,0.173285822278421
22191.37484123,85945.81834123,0.13686556942456
22191.6207635238,85946.0642635238,0.108147624382093
22191.8666912683,85946.3101912683,0.100388071372958
22192.1126244635,85946.5561244635,0.0797107623479622
22192.3585631098,85946.8020631098,0.082026952491652
22192.6045072072,85947.0480072072,0.0855952488239684
22192.850456756,85947.293956756,0.0765343602787313
22193.0964117563,85947.5399117563,0.0923650360328889
22193.3423722083,85947.7858722083,0.106099416191729
22193.5883381122,85948.0318381122,0.126425037587788
22193.8343094682,85948.2778094682,0.150758806749934
22194.0802862764,85948.5237862764,0.180197214688873
22194.3262685371,85948.7697685371,0.168575935695753
22194.5722562504,85949.0157562504,0.190658263307614
22194.8182494165,85949.2617494165,0.198560266472549
22195.0642480356,85949.5077480356,0.180538723358504
22195.3102521078,85949.7537521078,0.156301910054613
22195.5562616334,85949.9997616334,0.170063130258566
22195.8022766125,85950.2457766125,0.128472871899156
22196.0482970453,85950.4917970453,0.114282914398843
22196.2943229321,85950.7378229321,0.123198096825492
22196.5403542728,85950.9838542728,0.0947715515587764
22196.7863910679,85951.2298910679,0.0954339501948673
22197.0324333173,85951.4759333173,0.0916969087257735
22197.2784810214,85951.7219810214,0.0855664473317408
22197.5245341803,85951.9680341803,0.0769069441391167
22197.7705927942,85952.2140927942,0.0710606311203041
22198.0166568632,85952.4601568632,0.0811387908722719
22198.2627263876,85952.7062263876,0.0826162316308461
22198.5088013674,85952.9523013674,0.0744876955008839
22198.754881803,85953.198381803,0.0681373269758553
22199.0009676945,85953.4444676945,0.0693700886412504
22199.247059042,85953.690559042,0.0611657932526156
22199.4931558458,85953.9366558458,0.0621738492789617
22199.739258106,85954.182758106,0.0538106715077093
22199.9853658228,85954.4288658228,0.0484840548721113
22200.2314789965,85954.6749789965,0.0609893664680992
22200.477597627,85954.921097627,0.0545200682179735
22200.7237217148,85955.1672217148,0.0493850834955512
22200.9698512599,85955.4133512599,0.0485166319580897
22201.2159862625,85955.6594862625,0.0623012561988521
22201.4621267228,85955.9056267228,0.0525222098327872
22201.7082726409,85956.1517726409,0.0606781480178145
22201.9544240172,85956.3979240172,0.0622939987067119
22202.2005808517,85956.6440808517,0.0736247356251002
22202.4467431446,85956.8902431446,0.0755745157375414
22202.6929108961,85957.1364108961,0.0866573555555751
22202.9390841064,85957.3825841064,0.0821219659061189
22203.1852627757,85957.6287627757,0.0841810333086604
22203.4314469041,85957.8749469041,0.0788378251990754
22203.6776364919,85958.1211364919,0.0861429023540002
22203.9238315391,85958.3673315391,0.0742059950151782
22204.1700320461,85958.6135320461,0.0850861668960273
22204.416238013,85958.859738013,0.0915343436865377
22204.6624494399,85959.1059494399,0.0982040080120397
22204.908666327,85959.352166327,0.112110887520911
22205.1548886746,85959.5983886746,0.111054980944387
22205.4011164828,85959.8446164828,0.143923427964405
22205.6473497517,85960.0908497517,0.150139647424639
22205.8935884817,85960.3370884817,0.157307424331251
22206.1398326728,85960.5833326728,0.195211918920543
22206.3860823252,85960.8295823252,0.214962520553017
22206.6304464569,85961.0739464569,0.214682663966508
22206.8748159667,85961.3183159667,0.247108503174081
22207.1191908549,85961.5626908549,0.163532788170683
22207.3635711215,85961.8070711215,0.131439911367336
22207.6079567668,85962.0514567668,0.134019233127779
22207.852347791,85962.295847791,0.138606856023075
22208.0967441941,85962.5402441941,0.143174176547601
22208.3411459765,85962.7846459765,0.153619459187369
22208.5855531383,85963.0290531383,0.144932875986193
22208.8299656796,85963.2734656796,0.187182156153492
22209.0743836006,85963.5178836006,0.186872858555407
22209.3188069016,85963.7623069016,0.13075928257928
22209.5632355827,85964.0067355827,0.161270365074024
22209.807669644,85964.251169644,0.170534801545977
22210.0521090857,85964.4956090857,0.135323424896289
22210.2965539081,85964.7400539081,0.139997170017252
22210.5410041113,85964.9845041113,0.127175363917511
22210.7854596955,85965.2289596955,0.121403744236177
22211.0299206608,85965.4734206608,0.119151946322792
22211.2743870075,85965.7178870075,0.107786485794551
22211.5188587356,85965.9623587356,0.0887976694678265
22211.7633358455,85966.2068358455,0.0937322540480752
22212.0078183372,85966.4513183372,0.0706125531839659
22212.252306211,85966.695806211,0.0647635979624089
22212.496799467,85966.940299467,0.0512476035285053
22212.7412981053,85967.1847981053,0.0478092901059584
22212.9858021263,85967.4293021263,0.0480672627459231
22213.23031153,85967.67381153,0.0427575935667372
22213.4748263167,85967.9183263167,0.0498503830213007
22213.7193464864,85968.1628464864,0.0476397736710889
22213.9638720395,85968.4073720395,0.0491232580564588
22214.208402976,85968.651902976,0.0553605619822825
22214.4529392962,85968.8964392962,0.0575861537502786
22214.6974810002,85969.1409810002,0.0682954767868521
22214.9420280882,85969.3855280882,0.06293300772205
22215.1865805603,85969.6300805603,0.082304711600854
22215.4311384168,85969.8746384168,0.0748038152808522
22215.6757016579,85970.1192016579,0.101539711611493
22215.9202702836,85970.3637702836,0.0942348048427695
22216.1648442943,85970.6083442943,0.0883849135266364
22216.40942369,85970.85292369,0.0890571855717427
22216.654008471,85971.097508471,0.0895120473605924
22216.8985986374,85971.3420986374,0.103459637990129
22217.1431941893,85971.5866941893,0.115163938224898
22217.3877951271,85971.8312951271,0.13103787097261
22217.6324014508,85972.0759014508,0.109704329349651
22217.8770131607,85972.3205131607,0.108310087307284
22218.1216302568,85972.5651302568,0.0842091600945804
22218.3662527395,85972.8097527395,0.0876203704873461
22218.6108806088,85973.0543806088,0.0775200282008562
22218.855513865,85973.299013865,0.0681117088589127
22219.1001525082,85973.5436525082,0.0557103714886043
22219.3447965385,85973.7882965385,0.0549652265181051
22219.5894459563,85974.0329459563,0.0690380294459719
22219.8341007616,85974.2776007616,0.0763869942070735
22220.0787609547,85974.5222609547,0.0900811733506936
22220.3234265357,85974.7669265357,0.0945191336821187
22220.5680975047,85975.0115975047,0.100127829872055
22220.8127738621,85975.2562738621,0.0840855589680062
22221.0574556079,85975.5009556079,0.0649720277500751
22221.3021427423,85975.7456427423,0.087529417428035
22221.5468352655,85975.9903352655,0.0736604117804518
22221.7915331777,85976.2350331777,0.0758168540585915
22222.036236479,85976.479736479,0.0726331895583608
22222.2809451697,85976.7244451697,0.0709977085668282
22222.5256592499,85976.9691592499,0.0820968346764097
22222.7703787198,85977.2138787198,0.10223082126247
22223.0151035796,85977.4586035796,0.137185570149712
22223.2598338294,85977.7033338294,0.185614437487758
22223.5045694695,85977.9480694695,0.233286337749224
22223.7493104999,85978.1928104999,0.318955011940071
22223.994056921,85978.437556921,0.331906026176266
22224.2388087327,85978.6823087327,0.311675743710077
22224.4835659355,85978.9270659355,0.229409659457131
22224.7283285293,85979.1718285293,0.199496997641658
22224.9730965145,85979.4165965145,0.140551271909245
22225.2178698911,85979.6613698911,0.115594764051296
22225.4626486594,85979.9061486594,0.100799100964777
22225.7074328195,85980.1509328195,0.0635712359079654
22225.9522223716,85980.3957223716,0.0568456191113688
22226.1970173159,85980.6405173159,0.059481041860571
22226.4418176526,85980.8853176526,0.0538083530286059
22226.6866233818,85981.1301233818,0.0413649674050195
22226.9314345038,85981.3749345038,0.0354872505947336
22227.1762510186,85981.6197510186,0.0384682581827454
22227.4210729265,85981.8645729265,0.0425523327348732
22227.6659002277,85982.1094002277,0.0340194514168742
22227.9107329223,85982.3542329223,0.0344891728585473
22228.1555710105,85982.5990710105,0.0292401236160807
22228.4004144925,85982.8439144925,0.033737589214793
22228.6452633685,85983.0887633685,0.0326371876633712
22228.8901176386,85983.3336176386,0.0320203081465912
22229.1349773031,85983.5784773031,0.0231249120299813
22229.379842362,85983.823342362,0.0251049212837985
22229.6247128156,85984.0682128156,0.0289218511308977
22229.8695886641,85984.3130886641,0.0310001379106347
22230.1144699077,85984.5579699077,0.0283044479531134
22230.3593565464,85984.8028565464,0.0298163520435547
22230.6042485806,85985.0477485806,0.0245782410149417
22230.8491460103,85985.2926460103,0.0287666247241789
22231.0940488358,85985.5375488358,0.0233471008321935
22231.3389570572,85985.7824570572,0.0264146939758129
22231.5838706747,85986.0273706747,0.0242319602897745
22231.8287896885,85986.2722896885,0.0282761975266856
22232.0737140987,85986.5172140987,0.0291796380123843
22232.3186439056,85986.7621439056,0.0295083607418288
22232.5635791094,85987.0070791094,0.0214049287862324
22232.8085197101,85987.2520197101,0.0250063390259699
22233.053465708,85987.496965708,0.0250132667525765
22233.2984171033,85987.7419171033,0.0230675705688656
22233.5433738961,85987.9868738961,0.0222231874108734
22233.7883360866,85988.2318360866,0.0181497349306405
22234.033303675,85988.476803675,0.0127755930124496
22234.2782766614,85988.7217766614,0.014700833691139
22234.5232550462,85988.9667550462,0.0207996841044788
22234.7682388293,85989.2117388293,0.0143311311522197
22235.0132280111,85989.4567280111,0.0190339410772898
22235.2582225916,85989.7017225916,0.019885099639562
22235.5032225711,85989.9467225711,0.0178004191629648
22235.7482279498,85990.1917279498,0.0209217876261492
22235.9932387277,85990.4367387277,0.0185972159755235
22236.2382549052,85990.6817549052,0.0234141261489904
22236.4832764823,85990.9267764823,0.0239953754352745
22236.7283034593,85991.1718034593,0.0241483503245235
22236.9733358364,85991.4168358364,0.0227925507776137
22237.2183736136,85991.6618736136,0.028696567194404
22237.4634167913,85991.9069167913,0.030231062026425
22237.7084653695,85992.1519653695,0.0382793888456369
22237.9535193484,85992.3970193484,0.0472073783631333
22238.1985787283,85992.6420787283,0.0461458131474484
22238.4436435093,85992.8871435093,0.034969629771607
22238.6887136915,85993.1322136915,0.0455727442280097
22238.9337892753,85993.3772892753,0.0422447118644633
22239.1788702606,85993.6223702606,0.0337401428569155
22239.4239566478,85993.8674566478,0.0382493527809044
22239.669048437,85994.112548437,0.0619513437918021
22239.9141456284,85994.3576456284,0.0614055633172884
22240.1592482221,85994.6027482221,0.0461116362583086
22240.4043562183,85994.8478562183,0.047976872156653
22240.6494696173,85995.0929696173,0.0454239670024744
22240.8945884192,85995.3380884192,0.0549291790951099
22241.1397126241,85995.5832126241,0.0580677224608764
22241.3848422323,85995.8283422323,0.0423131659289277
22241.6299772439,85996.0734772439,0.044540970252348
22241.8751176591,85996.3186176591,0.0375544511214734
22242.1202634781,85996.5637634781,0.0428349021901605
22242.365414701,85996.808914701,0.0396633500806357
22242.6105713281,85997.0540713281,0.0358275398891017
22242.8557333595,85997.2992333595,0.0292921948004146
22243.1009007954,85997.5444007954,0.0281090536328905
22243.346073636,85997.789573636,0.031361980519771
22243.5912518815,85998.0347518815,0.0291739281705857
22243.836435532,85998.279935532,0.0412642572811904
22244.0816245877,85998.5251245877,0.0358303005590822
22244.3268190488,85998.7703190488,0.0332058454569614
22244.5720189154,85999.0155189154,0.0450968155027636
22244.8172241878,85999.2607241878,0.0326250153505085
22245.0624348662,85999.5059348662,0.033419831401031
22245.3076509506,85999.7511509506,0.0317985213691483
22245.5528724414,85999.9963724414,0.0428168493624119
22245.7980993386,86000.2415993386,0.0496840438671382
22246.0433316424,86000.4868316424,0.042892695985173
22246.2885693531,86000.7320693531,0.0433154378977705
22246.5338124707,86000.9773124707,0.0359736275459755
22246.7790609956,86001.2225609956,0.0301842355760784
22247.0243149278,86001.4678149278,0.0309870241920365
22247.2695742676,86001.7130742676,0.0349864917667297
22247.514839015,86001.958339015,0.0280776822152076
22247.7601091704,86002.2036091704,0.0308129188988234
22248.0053847338,86002.4488847338,0.0312027029995082
22248.2506657055,86002.6941657055,0.0354024530845008
22248.4959520856,86002.9394520856,0.0326198345712202
22248.7412438744,86003.1847438744,0.0402705738448218
22248.9865410719,86003.4300410719,0.0398613075322539
22249.2318436784,86003.6753436784,0.0392696897823175
22249.477151694,86003.920651694,0.0549314795104633
22249.722465119,86004.165965119,0.0490426494053832
22249.9677839535,86004.4112839535,0.0659794207967371
22250.2131081976,86004.6566081976,0.0681774203568042
22250.4584378516,86004.9019378516,0.0825025549605847
22250.7037729157,86005.1472729157,0.100880737031445
22250.94911339,86005.39261339,0.114670381758018
22251.1944592747,86005.6379592747,0.150034299515361
22251.43981057,86005.88331057,0.128359052962219
22251.685167276,86006.128667276,0.194722054767212
22251.9305293929,86006.3740293929,0.202199293141476
22252.175896921,86006.619396921,0.241079552495545
22252.4212698604,86006.8647698604,0.223577361851825
22252.6666482113,86007.1101482113,0.239612585388543
22252.9120319738,86007.3555319738,0.201764301157203
22253.1574211481,86007.6009211481,0.173324504152984
22253.4028157345,86007.8463157345,0.170733872424471
22253.648215733,86008.091715733,0.126925238308158
22253.8936211439,86008.3371211439,0.143610355391503
22254.1390319674,86008.5825319674,0.124703471677948
22254.3844482036,86008.8279482036,0.129440074108854
22254.6298698526,86009.0733698526,0.140950110471576
22254.8752969148,86009.3187969148,0.144061120714284
22255.1207293903,86009.5642293903,0.179566154288886
22255.3661672792,86009.8096672792,0.184778025132874
22255.6116105817,86010.0551105817,0.209211481461064
22255.857059298,86010.300559298,0.290258582401787
22256.1025134283,86010.5460134283,0.246813664439756
22256.3479729728,86010.7914729728,0.180817943928759
22256.5934379316,86011.0369379316,0.139527320388049
22256.8389083049,86011.2824083049,0.105286306613372
22257.0843840929,86011.5278840929,0.0967634885094996
22257.3298652958,86011.7733652958,0.0729609976731077
22257.5753519137,86012.0188519137,0.0604690466064442
22257.8208439469,86012.2643439469,0.0629395357683508
22258.0663413955,86012.5098413955,0.125697386625224
22258.3118442597,86012.7553442597,0.093642054179374
22258.5573525397,86013.0008525397,0.0914161697568952
22258.8028662356,86013.2463662356,0.0703317956851023
22259.0483853477,86013.4918853477,0.0649623579881842
22259.293909876,86013.737409876,0.0593162406118858
22259.5394398209,86013.9829398209,0.0489374769779911
22259.7849751824,86014.2284751824,0.0518106536738382
22260.0305159608,86014.4740159608,0.0479328945967156
22260.2760621562,86014.7195621562,0.046525490309651
22260.5216137688,86014.9651137688,0.0391674872187621
22260.7671707988,86015.2106707988,0.0421371069658788
22261.0127332463,86015.4562332463,0.0396857587500536
22261.2583011116,86015.7018011116,0.0451540642966851
22261.5038743949,86015.9473743949,0.0551958916660657
22261.7494530962,86016.1929530962,0.0478357277362243
22261.9950372158,86016.4385372158,0.0384414356135646
22262.2406267539,86016.6841267539,0.0444651453753378
22262.4862217106,86016.9297217106,0.0471105960642234
22262.7318220861,86017.1753220861,0.0334555145413348
22262.9774278807,86017.4209278807,0.0353851769068539
22263.2230390944,86017.6665390944,0.0367976418320124
22263.4686557275,86017.9121557275,0.0267391435058316
22263.7142777801,86018.1577777801,0.0407179761679252
22263.9599052524,86018.4034052524,0.0333968796793133
22264.2055381447,86018.6490381447,0.031774765201648
22264.451176457,86018.894676457,0.0329442366716355
22264.6968201896,86019.1403201896,0.0374997919163057
22264.9424693425,86019.3859693425,0.0410362441726493
22265.1881239162,86019.6316239162,0.0369186588183694
22265.4337839106,86019.8772839106,0.0402127762589503
22265.679449326,86020.122949326,0.0309834320056836
22265.9251201625,86020.3686201625,0.0331785023210911
22266.1707964204,86020.6142964204,0.0534831193506788
22266.4164780997,86020.8599780997,0.0446076561791976
22266.6621652008,86021.1056652008,0.0538084894753306
22266.9078577238,86021.3513577238,0.0434607338759099
22267.1535556688,86021.5970556688,0.0379661993378274
22267.399259036,86021.842759036,0.0442425329140206
22267.6449678256,86022.0884678256,0.0548372514524842
22267.8906820378,86022.3341820378,0.0412833976287333
22268.1364016728,86022.5799016728,0.0425657669229983
22268.3821267308,86022.8256267308,0.0473999462226738
22268.6278572118,86023.0713572118,0.0319484093784717
22268.8735931162,86023.3170931162,0.031198002620192
22269.1193344441,86023.5628344441,0.0401138899834092
22269.3650811956,86023.8085811956,0.0331579484897797
22269.610833371,86024.054333371,0.0304122928672759
22269.8565909704,86024.3000909704,0.0399779556691985
22270.1023539939,86024.5458539939,0.0323668329460016
22270.3481224419,86024.7916224419,0.0319410011874118
22270.5938963145,86025.0373963145,0.0346951652762078
22270.8396756118,86025.2831756118,0.0368059262987009
22271.085460334,86025.528960334,0.0348750127996632
22271.3312504813,86025.7747504813,0.034675161441657
22271.5770460539,86026.0205460539,0.0394344445020676
22271.822847052,86026.266347052,0.0369118966330704
22272.0686534757,86026.5121534757,0.0390896485844278
22272.3144653252,86026.7579653252,0.0425204315851264
22272.5602826007,86027.0037826007,0.0403058956872898
22272.8061053024,86027.2496053024,0.0445674533332865
22273.0519334305,86027.4954334305,0.0388233621835727
22273.2977669851,86027.7412669851,0.0361422942626505
22273.5436059664,86027.9871059664,0.0472394411135038
22273.7894503747,86028.2329503747,0.041709828112259
22274.03530021,86028.47880021,0.0713456623603382
22274.2811554725,86028.7246554725,0.0635999870500288
22274.5270161625,86028.9705161625,0.0763751349609877
22274.7728822801,86029.2163822801,0.0931430800416647
22275.0187538256,86029.4622538256,0.0888029551389637
22275.264630799,86029.708130799,0.0927787434986128
22275.5105132005,86029.9540132005,0.10795321805653
22275.7564010304,86030.1999010304,0.116060757819068
22276.0022942888,86030.4457942888,0.129733950912789
22276.2481929759,86030.6916929759,0.151422262771652
22276.4940970919,86030.9375970919,0.163295619264702
22276.7400066369,86031.1835066369,0.139897034538774
22276.9859216112,86031.4294216112,0.177909328592889
22277.2318420149,86031.6753420149,0.21078488879078
22277.4777678482,86031.9212678482,0.201018797222667
22277.7236991112,86032.1671991112,0.265199448851162
22277.9696358042,86032.4131358042,0.300695876704195
22278.2155779274,86032.6590779274,0.315993021663832
22278.4615254808,86032.9050254808,0.292843582172864
22278.7074784648,86033.1509784648,0.256525408151824
22278.9534368794,86033.3969368794,0.202739308013623
22279.1994007249,86033.6429007249,0.150859834713337
22279.4453700014,86033.8888700014,0.203814905562521
22279.6913447092,86034.1348447092,0.149053097856652
22279.9373248483,86034.3808248483,0.134110134972825
22280.183310419,86034.626810419,0.0951191721742989
22280.4293014215,86034.8728014215,0.0896773494164959
22280.6752978559,86035.1187978559,0.0915884099314242
22280.9212997224,86035.3647997224,0.0975061511345799
22281.1673070212,86035.6108070212,0.0942845770088264
22281.4133197524,86035.8568197524,0.0913460002546222
22281.6593379164,86036.1028379164,0.10354180547674
22281.9053615131,86036.3488615131,0.0949368621979652
22282.1513905429,86036.5948905429,0.0981799361133013
22282.3974250059,86036.8409250059,0.0925191553728056
22282.6434649022,86037.0869649022,0.0692893634560301
22282.8895102321,86037.3330102321,0.0596853349672374
22283.1355609957,86037.5790609957,0.0582982183130387
22283.3816171933,86037.8251171933,0.0587716717589304
22283.6276788249,86038.0711788249,0.0512134638262235
22283.8737458908,86038.3172458908,0.0615260505735756
22284.1198183912,86038.5633183912,0.0589848430457068
22284.3658963262,86038.8093963262,0.0628235508755517
22284.611979696,86039.055479696,0.0529130835508415
22284.8580685008,86039.3015685008,0.0562284806951999
22285.1041627408,86039.5476627408,0.0516878137398495
22285.3502624161,86039.7937624161,0.0477106567957175
22285.596367527,86040.039867527,0.0597357037301709
22285.8424780736,86040.2859780736,0.0561202530276015
22286.088594056,86040.532094056,0.066164118431592
22286.3347154746,86040.7782154746,0.0742711431004225
22286.5808423294,86041.0243423294,0.0635939071740318
22286.8269746206,86041.2704746206,0.0564949324509864
22287.0731123485,86041.5166123485,0.0477105834258412
22287.3192555131,86041.7627555131,0.0544690898127175
22287.5654041147,86042.0089041147,0.0444013296764
22287.8115581535,86042.2550581535,0.0539160364093111
22288.0577176296,86042.5012176296,0.0481129140934839
22288.3038825432,86042.7473825432,0.0474192579372616
22288.5500528946,86042.9935528946,0.0566432787729201
22288.7962286837,86043.2397286837,0.0453893900887131
22289.042409911,86043.485909911,0.0551291027767484
22289.2885965765,86043.7320965765,0.043470577204446
22289.5347886804,86043.9782886804,0.0584188638766011
22289.7809862229,86044.2244862229,0.0512254861055298
22290.0271892042,86044.4706892042,0.0487187118796438
22290.2733976244,86044.7168976244,0.0496617070982162
22290.5196114838,86044.9631114838,0.0489450143909778
22290.7658307824,86045.2093307824,0.0567831288501162
22291.0120555206,86045.4555555206,0.0625438758508137
22291.2582856985,86045.7017856985,0.0502522639330088
22291.5045213162,86045.9480213162,0.0553748108028678
22291.750762374,86046.194262374,0.0733092171261212
22291.997008872,86046.440508872,0.0787881597088455
22292.2432608103,86046.6867608103,0.0739670140286064
22292.4895181893,86046.9330181893,0.0629027731643189
22292.735781009,86047.179281009,0.0515792174232668
22292.9820492696,86047.4255492696,0.0535921046273084
22293.2283229714,86047.6718229714,0.0488005267066863
22293.4746021145,86047.9181021145,0.0413291457574308
22293.7208866991,86048.1643866991,0.0449481867670141
22293.9671767253,86048.4106767253,0.0605285731061519
22294.2134721933,86048.6569721933,0.0505965454851577
22294.4597731034,86048.9032731034,0.052240198840352
22294.7060794557,86049.1495794557,0.0503951254222641
22294.9523912504,86049.3958912504,0.0437088715058241
22295.1987084876,86049.6422084876,0.0475136549381923
22295.4450311675,86049.8885311675,0.0456466387574114
22295.6913592904,86050.1348592904,0.0398039076579812
22295.9376928564,86050.3811928564,0.0446092419552124
22296.1840318657,86050.6275318657,0.0423426450715905
22296.4303763185,86050.8738763185,0.0553990286710415
22296.6767262149,86051.1202262149,0.0523525284300539
22296.9230815551,86051.3665815551,0.0544038997239362
22297.1694423393,86051.6129423393,0.0593075422607446
22297.4158085677,86051.8593085677,0.058771476781362
22297.6621802405,86052.1056802405,0.0536884469065477
22297.9085573578,86052.3520573578,0.0544611781593792
22298.1549399199,86052.5984399199,0.0690332417420144
22298.4013279268,86052.8448279268,0.0913288947862388
22298.6477213789,86053.0912213789,0.146661873010438
22298.8941202762,86053.3376202762,0.601416723695731
22299.140524619,86053.584024619,0.290274695276917
22299.3869344074,86053.8304344074,0.327614434270094
22299.6333496416,86054.0768496416,0.647224105325912
22299.8797703218,86054.3232703218,0.269697281808771
22300.1261964482,86054.5696964482,0.0918459371176727
22300.3726280209,86054.8161280209,0.144364059190262
22300.6190650402,86055.0625650402,0.298819443873181
22300.8655075062,86055.3090075062,0.154307049484075
22301.111955419,86055.555455419,0.109254787164191
22301.358408779,86055.801908779,0.0884418886856365
22301.6048675862,86056.0483675862,0.0849631687255556
22301.8513318408,86056.2948318408,0.0946401694358459
22302.0978015431,86056.5413015431,0.110057650916505
22302.3442766932,86056.7877766932,0.116990863327154
22302.5907572912,86057.0342572912,0.142259127048433
22302.8372433374,86057.2807433374,0.124217034008854
22303.0837348319,86057.5272348319,0.0911313958114435
22303.330231775,86057.773731775,0.0601655619211299
22303.5767341667,86058.0202341667,0.0761757766575581
22303.8232420074,86058.2667420074,0.112732838477338
22304.069755297,86058.513255297,0.10658621319005
22304.316274036,86058.759774036,0.0827937242350585
22304.5627982243,86059.0062982243,0.0973860619266348
22304.8093278623,86059.2528278623,0.141075108344473
22305.0558629501,86059.4993629501,0.155908333760694
22305.3024034878,86059.7459034878,0.174659424396608
22305.5489494756,86059.9924494756,0.226077194776678
22305.7955009138,86060.2390009138,0.232059747644943
22306.0420578025,86060.4855578025,0.257365026651051
22306.2886201419,86060.7321201419,0.235864361769405
22306.5351879322,86060.9786879322,0.280921997702352
22306.7817611735,86061.2252611735,0.36576408361148
22307.028339866,86061.471839866,0.553118627046662
22307.27492401,86061.71842401,0.644962865246092
22307.5215136055,86061.9650136055,0.618738622744921
22307.7681086528,86062.2116086528,0.575174829082223
22308.0147091521,86062.4582091521,0.487703562085789
22308.2613151035,86062.7048151035,0.414047635319603
22308.5079265072,86062.9514265072,0.30019047993487
22308.7545433634,86063.1980433634,0.251384310573989
22309.0011656723,86063.4446656723,0.211622660710373
22309.2477934341,86063.6912934341,0.141223674303086
22309.4944266488,86063.9379266488,0.366778758441767
22309.7410653169,86064.1845653169,0.449523785104677
22309.9877094383,86064.4312094383,0.278129270887025
22310.2343590133,86064.6778590133,0.264529371295486
22310.481014042,86064.924514042,0.199840122686699
22310.7276745247,86065.1711745247,0.179009394147453
22310.9743404615,86065.4178404615,0.148623439927161
22311.2210118526,86065.6645118526,0.136500534157556
22311.4676886982,86065.9111886982,0.137700950444939
22311.7143709985,86066.1578709985,0.12861324687302
22311.9610587537,86066.4045587537,0.139609416476412
22312.2077519638,86066.6512519638,0.15179181250938
22312.4544506292,86066.8979506292,0.141021641955669
22312.7011547499,86067.1446547499,0.13909369198277
22312.9478643262,86067.3913643262,0.159061489813502
22313.1945793583,86067.6380793583,0.186145033114301
22313.4412998463,86067.8847998463,0.19428392889476
22313.6880257905,86068.1315257905,0.192876834375459
22313.9347571909,86068.3782571909,0.208449018399527
22314.1814940478,86068.6249940478,0.252151052482227
22314.4282363613,86068.8717363613,0.347058923651184
22314.6749841317,86069.1184841317,0.341167482085347
22314.9217373591,86069.3652373591,0.397946134103829
22315.1684960438,86069.6119960438,0.485677672567447
22315.4152601858,86069.8587601858,0.529999136312678
22315.6620297853,86070.1055297853,0.544174147314959
22315.9088048426,86070.3523048426,0.54234991005951
22316.1555853578,86070.5990853578,0.423491437932455
22316.4023713312,86070.8458713312,0.530320830847678
22316.6491627628,86071.0926627628,0.69168422539523
22316.8959596529,86071.3394596529,1
22317.1427620016,86071.5862620016,0.801980882375297
22317.3895698092,86071.8330698092,0.527883847133025
22317.6363830758,86072.0798830758,0.361397901483757
22317.8832018015,86072.3267018015,0.293078816049519
22318.1300259867,86072.5735259867,0.212710421716709
22318.3768556314,86072.8203556314,0.196568859699054
22318.6236907358,86073.0671907358,0.177983916632011
22318.8705313002,86073.3140313002,0.177748959797848
22319.1173773246,86073.5608773246,0.160907299324188
22319.3642288093,86073.8077288093,0.148626683296593
22319.6110857545,86074.0545857545,0.116545315288596
22319.8579481604,86074.3014481604,0.108082557932581
22320.104816027,86074.548316027,0.0955216101210968
22320.3516893547,86074.7951893547,0.0797955551587799
22320.5985681435,86075.0420681435,0.0695019018765628
22320.8454523937,86075.2889523937,0.0750537610165072
22321.0923421055,86075.5358421055,0.048593490767125
22321.339237279,86075.782737279,0.0479949061029656
22321.5861379144,86076.0296379144,0.0439714104479675
22321.8330440119,86076.2765440119,0.045493556222629
22322.0799555716,86076.5234555716,0.0432129522388309
22322.3268725938,86076.7703725938,0.0362426357504721
22322.5737950787,86077.0172950787,0.0274262443483019
22322.8207230264,86077.2642230264,0.03272287950245
22323.067656437,86077.511156437,0.0332435036948999
22323.3145953109,86077.7580953109,0.0363920996420083
22323.5615396481,86078.0050396481,0.0303129859479386
22323.8084894488,86078.2519894488,0.0275799006225036
22324.0554447133,86078.4989447133,0.0291538833676813
22324.3024054417,86078.7459054417,0.0258050739520593
22324.5493716341,86078.9928716341,0.0215677691439602
22324.7963432909,86079.2398432909,0.0248484821717647
22325.043320412,86079.486820412,0.0300259078122042
22325.2903029978,86079.7338029978,0.0325520037072896
22325.5372910484,86079.9807910484,0.0329917067263127
22325.7842845641,86080.2277845641,0.0317555013617824
22326.0312835448,86080.4747835448,0.0209677165855519
22326.278287991,86080.721787991,0.0348182524382156
22326.5252979026,86080.9687979026,0.0471283968811847
22326.77231328,86081.21581328,0.0333613525943008
22327.0193341233,86081.4628341233,0.0311341190294644
22327.2663604327,86081.7098604327,0.0287488756497249
22327.5133922083,86081.9568922083,0.0368291031160977
22327.7604294504,86082.2039294504,0.0472315136819369
22328.0074721591,86082.4509721591,0.0600584278725145
22328.2545203346,86082.6980203346,0.0741434902439922
22328.5015739771,86082.9450739771,0.106723636845547
22328.7486330868,86083.1921330868,0.0997792189197232
22328.9956976638,86083.4391976638,0.0566425265765396
22329.2427677084,86083.6862677084,0.046136488494233
22329.4898432206,86083.9333432206,0.0357770816099534
22329.7369242008,86084.1804242008,0.0357176965131431
22329.984010649,86084.427510649,0.0457513169574808
22330.2311025655,86084.6746025655,0.0461021176203092
22330.4781999505,86084.9216999505,0.0423662747818889
22330.725302804,86085.168802804,0.0447717973106798
22330.9724111264,86085.4159111264,0.0379176206538948
22331.2195249177,86085.6630249177,0.0321107581658716
22331.4666441783,86085.9101441783,0.0465655576174137
22331.7137689081,86086.1572689081,0.0533968634579021
22331.9608991075,86086.4043991075,0.0938887392751671
22332.2080347766,86086.6515347766,0.0659389521743906
22332.4551759156,86086.8986759156,0.0619526082504555
22332.7023225247,86087.1458225247,0.072628874796665
22332.949474604,86087.392974604,0.0840692083188412
22333.1966321538,86087.6401321538,0.116676134230709
22333.4437951741,86087.8872951741,0.216776535365414
22333.6909636653,86088.1344636653,0.249187346823176
22333.9381376275,86088.3816376275,0.141828233167398
22334.1853170608,86088.6288170608,0.140775873559289
22334.4325019655,86088.8760019655,0.114442911701421
22334.6796923417,86089.1231923417,0.0836084076067353
22334.9268881896,86089.3703881896,0.0687563174977684
22335.1740895094,86089.6175895094,0.0431063198175932
22335.4212963013,86089.8647963013,0.0404728935006519
22335.6685085654,86090.1120085654,0.0474865146798852
22335.915726302,86090.359226302,0.051772446862342
22336.1629495112,86090.6064495112,0.0387218055770251
22336.4101781931,86090.8536781931,0.0511229277705598
22336.6574123481,86091.1009123481,0.0457134951529173
22336.9046519762,86091.3481519762,0.0398801445012768
22337.1518970777,86091.5953970777,0.0533628417702293
22337.3991476527,86091.8426476527,0.0572068440423239
22337.6464037014,86092.0899037014,0.0755207545225107
22337.893665224,86092.337165224,0.106431195558623
22338.1409322207,86092.5844322207,0.13783885183433
22338.3882046916,86092.8317046916,0.161581292417763
22338.6354826369,86093.0789826369,0.172163246495866
22338.8827660569,86093.3262660569,0.107037916251013
22339.1300549517,86093.5735549517,0.0830751801761568
22339.3773493214,86093.8208493214,0.071295505940273
22339.6246491663,86094.0681491663,0.0559264888429463
22339.8719544866,86094.3154544866,0.0677882823806289
22340.1192652824,86094.5627652824,0.0458093261507077
22340.3665815539,86094.8100815539,0.0531740438457697
22340.6139033012,86095.0574033012,0.0479567034669178
22340.8612305247,86095.3047305247,0.0491062961417547
22341.1085632244,86095.5520632244,0.051226497732368
22341.3559014005,86095.7994014005,0.0538025538194732
22341.6032450533,86096.0467450533,0.0602002776901517
22341.8505941829,86096.2940941829,0.0483062279569068
22342.0979487894,86096.5414487894,0.0595882352924204
22342.3453088731,86096.7888088731,0.0763566040385175
22342.5926744341,86097.0361744341,0.0868883189282621
22342.8400454727,86097.2835454727,0.098305736142502
22343.087421989,86097.530921989,0.123311519985604
22343.3348039832,86097.7783039832,0.187287426083616
22343.5821914554,86098.0256914554,0.282404403669929
22343.8295844059,86098.2730844059,0.385218760449754
22344.0769828348,86098.5204828348,0.403267027015162
22344.3243867424,86098.7678867424,0.415431483467428
22344.5717961288,86099.0152961288,0.330166732561317
22344.8192109941,86099.2627109941,0.231931978280599
22345.0666313386,86099.5101313386,0.395262927506228
22345.3140571625,86099.7575571625,0.44373240336505
22345.5614884658,86100.0049884658,0.244341086033229
22345.8089252489,86100.2524252489,0.211424530166413
22346.0563675119,86100.4998675119,0.186894053438296
22346.303815255,86100.747315255,0.137806032366363
22346.5512684783,86100.9947684783,0.13012924207994
22346.798727182,86101.242227182,0.122594749948613
22347.0461913664,86101.4896913664,0.0974159401705814
22347.2936610316,86101.7371610316,0.149078099130155
22347.5411361777,86101.9846361777,0.100997763708104
22347.7886168051,86102.2321168051,0.106494157615857
22348.0361029137,86102.4796029137,0.0833081855927666
22348.2835945039,86102.7270945039,0.086154188548971
22348.5310915759,86102.9745915759,0.0929420255464002
22348.7785941297,86103.2220941297,0.0871716816894958
22349.0261021656,86103.4696021656,0.0770627273720725
22349.2736156837,86103.7171156837,0.0664458896634118
22349.5211346843,86103.9646346843,0.066728191415878
22349.7686591676,86104.2121591676,0.0697538473262463
22350.0161891336,86104.4596891336,0.0676204377052451
22350.2637245826,86104.7072245826,0.0816656547011171
22350.5112655148,86104.9547655148,0.0857650522308745
22350.7588119303,86105.2023119303,0.0819452922097546
22351.0063638294,86105.4498638294,0.099841364039372
22351.2539212122,86105.6974212122,0.107951442052115
22351.5014840789,86105.9449840789,0.121297430491535
22351.7490524297,86106.1925524297,0.116613211194828
22351.9966262647,86106.4401262647,0.128318297271956
22352.2442055842,86106.6877055842,0.128228084681488
22352.4917903883,86106.9352903883,0.131425890892543
22352.7393806772,86107.1828806772,0.163923323167575
22352.9869764511,86107.4304764511,0.177123475907082
22353.2345777102,86107.6780777102,0.171909299769973
22353.4821844547,86107.9256844547,0.160492320618339
22353.7297966847,86108.1732966847,0.155098807184221
22353.9774144004,86108.4209144004,0.160584553457722
22354.225037602,86108.668537602,0.0963314857638535
22354.4726662897,86108.9161662897,0.0825309620385647
22354.7203004637,86109.1638004637,0.075022070984558
22354.9679401241,86109.4114401241,0.0562816066782649
22355.2155852712,86109.6590852712,0.0557406698794421
22355.463235905,86109.906735905,0.0487689353151674
22355.7108920259,86110.1543920259,0.0475254413402072
22355.9585536339,86110.4020536339,0.0493479327471027
22356.2062207294,86110.6497207294,0.0434917650552312
22356.4538933123,86110.8973933123,0.0646074259755156
22356.701571383,86111.145071383,0.0609080857628222
22356.9492549416,86111.3927549416,0.0802935906428065
22357.1969439883,86111.6404439883,0.0903435646354903
22357.4446385233,86111.8881385233,0.0924717878372202
22357.6923385467,86112.1358385467,0.159176696142457
22357.9400440587,86112.3835440587,0.193049526709324
22358.1877550596,86112.6312550596,0.136733776706769
22358.4354715495,86112.8789715495,0.116838194889573
22358.6831935286,86113.1266935286,0.110065643236811
22358.9309209971,86113.3744209971,0.132789217919747
22359.178653955,86113.622153955,0.102063491426671
22359.4263924028,86113.8698924028,0.0872247817086757
22359.6741363404,86114.1176363404,0.113466619507212
22359.9218857682,86114.3653857682,0.0809792395929245
22360.1696406862,86114.6131406862,0.105707278155656
22360.4174010947,86114.8609010947,0.13399049731242
22360.6651669939,86115.1086669939,0.16911503908898
22360.9129383838,86115.3564383838,0.200308288958005
22361.1607152648,86115.6042152648,0.237165649491541
22361.408497637,86115.851997637,0.228581424632078
22361.6562855006,86116.0997855006,0.164671626803085
22361.9040788557,86116.3475788557,0.122482702189547
22362.1518777025,86116.5953777025,0.0902991999074476
22362.3996820413,86116.8431820413,0.0772276723999869
22362.6474918722,86117.0909918722,0.0730223964500155
22362.8953071954,86117.3388071954,0.0792694419169622
22363.1431280111,86117.5866280111,0.0846498137398046
22363.3909543194,86117.8344543194,0.05912930926581
22363.6387861205,86118.0822861205,0.0626556737986014
22363.8866234147,86118.3301234147,0.0720682272842942
22364.134466202,86118.577966202,0.0494281317165677
22364.3823144828,86118.8258144828,0.0557040948150717
22364.6301682571,86119.0736682571,0.0592039150710381
22364.8780275252,86119.3215275252,0.0565194999605166
22365.1258922872,86119.5693922872,0.0602960746147754
22365.3737625433,86119.8172625433,0.0783371300829335
22365.6216382938,86120.0651382938,0.0852019203543816
22365.8695195387,86120.3130195387,0.0795821062317596
22366.1174062783,86120.5609062783,0.0973196654224277
22366.3652985127,86120.8087985127,0.0844315827013672
22366.6131962421,86121.0566962421,0.0810934463192984
22366.8610994668,86121.3045994668,0.0805539390931022
22367.1090081868,86121.5525081868,0.0678359245780043
22367.3569224025,86121.8004224025,0.0654228594559801
22367.6048421139,86122.0483421139,0.0607675074965283
22367.8527673212,86122.2962673212,0.0501934435877579
22368.1006980247,86122.5441980247,0.0448051205325183
22368.3486342245,86122.7921342245,0.051379688374781
22368.5965759207,86123.0400759207,0.056295213059712
22368.8445231137,86123.2880231137,0.0580928460564968
22369.0924758035,86123.5359758035,0.0523259778877557
22369.3404339903,86123.7839339903,0.059091843929406
22369.5883976744,86124.0318976744,0.0616571230882358
22369.8363668558,86124.2798668558,0.0646300098486914
22370.0843415349,86124.5278415349,0.0676274085820809
22370.3323217117,86124.7758217117,0.0812156727053749
22370.5803073865,86125.0238073865,0.0658050206384145
22370.8282985594,86125.2717985594,0.0774610327676822
22371.0762952306,86125.5197952306,0.0908084933267931
22371.3242974004,86125.7677974004,0.0935508954348916
22371.5723050688,86126.0158050688,0.0872306881656626
22371.8203182361,86126.2638182361,0.0988406524784162
22372.0683369025,86126.5118369025,0.0869439388547188
22372.316361068,86126.759861068,0.0890993894743631
22372.564390733,86127.007890733,0.103011596726822
22372.8124258976,86127.2559258976,0.131915741266021
22373.060466562,86127.503966562,0.116311606428077
22373.3085127264,86127.7520127264,0.180511988515261
22373.5565643908,86128.0000643908,0.191595198364275
22373.8046215557,86128.2481215557,0.191550235679176
22374.052684221,86128.496184221,0.18271588815092
22374.3007523871,86128.7442523871,0.189478880756714
22374.548826054,86128.992326054,0.18407074612789
22374.796905222,86129.240405222,0.159634098516579
22375.0449898912,86129.4884898912,0.148468581085624
22375.2930800619,86129.7365800619,0.0981071367697049
22375.5411757341,86129.9846757341,0.117116646321385
22375.7892769082,86130.2327769082,0.0834819693454711
22376.0373835842,86130.4808835842,0.0928892369323932
22376.2854957625,86130.7289957625,0.0724133997944054
22376.533613443,86130.977113443,0.0787091853635836
22376.7817366261,86131.2252366261,0.0743550855880959
22377.0298653119,86131.4733653119,0.0791997366925183
22377.2779995006,86131.7214995006,0.0614714254846352
22377.5261391923,86131.9696391923,0.0520395860934734
22377.7742843874,86132.2177843874,0.0455349928785209
22378.0224350858,86132.4659350858,0.0484328783821444
22378.2705912879,86132.7140912879,0.0339191885980471
22378.5187529938,86132.9622529938,0.0248292238883957
22378.7669202037,86133.2104202037,0.0424449054608684
22379.0150929178,86133.4585929178,0.0406287514263374
22379.2632711362,86133.7067711362,0.0320166681494013
22379.5114548592,86133.9549548592,0.0422920152002867
22379.7596440869,86134.2031440869,0.0461374193854414
22380.0078388195,86134.4513388195,0.0315996325711458
22380.2560390572,86134.6995390572,0.0467195288429799
22380.5042448001,86134.9477448001,0.041185129367369
22380.7524560486,86135.1959560486,0.046163014400683
22381.0006728026,86135.4441728026,0.0416891731474352
22381.2488950625,86135.6923950625,0.0552884795302071
22381.4971228284,86135.9406228284,0.0695326703449453
22381.7453561005,86136.1888561005,0.0595770577512191
22381.993594879,86136.437094879,0.0398114637971041
22382.241839164,86136.685339164,0.0425445239619275
22382.4900889557,86136.9335889557,0.0465085129588347
22382.7383442544,86137.1818442544,0.0537613489088611
22382.9866050602,86137.4301050602,0.0521496388685753
22383.2348713733,86137.6783713733,0.0571764258762555
22383.4831431938,86137.9266431938,0.0384839573844042
22383.7314205221,86138.1749205221,0.0382675265755718
22383.9797033581,86138.4232033581,0.0529494991655608
22384.2279917022,86138.6714917022,0.0477022627848031
22384.4762855544,86138.9197855544,0.0468422308995847
22384.7245849151,86139.1680849151,0.0496807079718803
22384.9728897843,86139.4163897843,0.0512962012036188
22385.2212001623,86139.6647001623,0.0593253277654053
22385.4695160493,86139.9130160493,0.0580194614584364
22385.7178374453,86140.1613374453,0.0522074189421347
22385.9661643507,86140.4096643507,0.0588929421869391
22386.2144967655,86140.6579967655,0.0716595412850523
22386.46283469,86140.90633469,0.07668720683704
22386.7111781244,86141.1546781244,0.0731196596987113
22386.9595270688,86141.4030270688,0.0800249741001932
22387.2078815235,86141.6513815235,0.100673681147292
22387.4562414885,86141.8997414885,0.114214799525509
22387.7046069642,86142.1481069642,0.108352980568421
22387.9529779506,86142.3964779506,0.252668175993277
22388.2013544479,86142.6448544479,0.311897329774798
22388.4497364564,86142.8932364564,0.212730082909802
22388.6981239763,86143.1416239763,0.482839597167813
22388.9465170076,86143.3900170076,0.614546720895226
22389.1949155506,86143.6384155506,0.350650956351342
22389.4433196055,86143.8868196055,0.223859992075199
22389.6917291725,86144.1352291725,0.136653432996972
22389.9401442517,86144.3836442517,0.126926420133906
22390.1885648433,86144.6320648433,0.184206658370765
22390.4369909475,86144.8804909475,0.249909568657014
22390.6854225645,86145.1289225645,0.30453653002922
22390.9338596945,86145.3773596945,0.322127622841774
22391.1823023377,86145.6258023377,0.327078983922817
22391.4307504942,86145.8742504942,0.376927780713459
22391.6792041642,86146.1227041642,0.383258313059772
22391.9276633479,86146.3711633479,0.399664120314357
22392.1761280455,86146.6196280455,0.380036508163864
22392.4245982572,86146.8680982572,0.463273185234984
22392.6730739832,86147.1165739832,0.693797524372585
22392.9215552236,86147.3650552236,0.843514285503568
22393.1700419786,86147.6135419786,0.838175982726886
22393.4185342484,86147.8620342484,0.472328488940327
22393.6670320332,86148.1105320332,0.366481360508038
22393.9155353332,86148.3590353332,0.256698344502962
22394.1640441486,86148.6075441486,0.223790511620478
22394.4125584795,86148.8560584795,0.175140344479643
22394.6610783261,86149.1045783261,0.14424322902558
22394.9096036887,86149.3531036887,0.130450766070309
22395.1581345673,86149.6016345673,0.114475736710081
22395.4066709622,86149.8501709622,0.134359483521654
22395.6552128736,86150.0987128736,0.115805468853899
22395.9037603017,86150.3472603017,0.110914322564507
22396.1523132465,86150.5958132465,0.111450308063915
22396.4008717084,86150.8443717084,0.105246697067479
22396.6494356875,86151.0929356875,0.0939237165537126
22396.8980051839,86151.3415051839,0.0973936055260905
22397.1465801979,86151.5900801979,0.06097507656308
22397.3951607297,86151.8386607297,0.0616028356832898
22397.6437467794,86152.0872467794,0.0444029777998188
22397.8923383472,86152.3358383472,0.0467773048380129
22398.1409354333,86152.5844354333,0.0514763503275365
22398.3895380379,86152.8330380379,0.038589310075514
22398.6381461611,86153.0816461611,0.0408160128625337
22398.8867598033,86153.3302598033,0.0451514176896189
22399.1353789644,86153.5788789644,0.0325292678571708
22399.3840036448,86153.8275036448,0.0385942543393
22399.6326338445,86154.0761338445,0.0391061320419657
22399.8812695639,86154.3247695639,0.0324745673002493
22400.129910803,86154.573410803,0.0362678838022462
22400.3785575621,86154.8220575621,0.0365528373892504
22400.6272098413,86155.0707098413,0.0332853808460768
22400.8758676408,86155.3193676408,0.0442396142360583
22401.1245309609,86155.5680309609,0.0363347779130721
22401.3731998016,86155.8166998016,0.0412170557132257
22401.6218741632,86156.0653741632,0.0271985571394395
22401.8705540459,86156.3140540459,0.0238483661545546
22402.1192394497,86156.5627394497,0.029629074210557
22402.3679303751,86156.8114303751,0.0391675885218726
22402.616626822,86157.060126822,0.0331063854496325
22402.8653287907,86157.3088287907,0.0403305798030456
22403.1140362814,86157.5575362814,0.0370280023321952
22403.3627492943,86157.8062492943,0.0452850324074799
22403.6114678295,86158.0549678295,0.0683287276721213
22403.8601918872,86158.3036918872,0.0842183340672275
22404.1089214677,86158.5524214677,0.0550509043800224
22404.357656571,86158.801156571,0.0527966461288534
22404.6063971974,86159.0498971974,0.0576160124422912
22404.8551433471,86159.2986433471,0.0882662761194976
22405.1038950202,86159.5473950202,0.105270080863397
22405.352652217,86159.796152217,0.184355579951879
22405.6014149376,86160.0449149376,0.218090310862071
22405.8501831821,86160.2936831821,0.184173561328114
22406.0989569509,86160.5424569509,0.182518241696149
22406.347736244,86160.791236244,0.129717678852545
22406.5965210617,86161.0400210617,0.111266462720853
22406.8453114041,86161.2888114041,0.0701015869266943
22407.0941072714,86161.5376072714,0.0658621272443304
22407.3429086639,86161.7864086639,0.0580683902312712
22407.5917155816,86162.0352155816,0.0578450266749078
22407.8405280248,86162.2840280248,0.047109791080608
22408.0893459936,86162.5328459936,0.0628496682017107
22408.3381694883,86162.7816694883,0.0659935840531121
22408.586998509,86163.030498509,0.0621585651768332
22408.835833056,86163.279333056,0.0823946724678054
22409.0846731293,86163.5281731293,0.0692137713761719
22409.3335187292,86163.7770187292,0.11051168673496
22409.5823698558,86164.0258698558,0.116440078966813
22409.8312265094,86164.2747265094,0.153132053122046
22410.0800886901,86164.5235886901,0.168145448351164
22410.3289563982,86164.7724563982,0.0928520544438429
22410.5778296337,86165.0213296337,0.114290297321118
22410.8267083969,86165.2702083969,0.203905905248913
22411.075592688,86165.519092688,0.209974806596339
22411.3244825071,86165.7679825071,0.301566236575254
22411.5733778545,86166.0168778545,0.320347447791326
22411.8222787303,86166.2657787303,0.298515784805578
22412.0711851347,86166.5146851347,0.15618575210797
22412.3200970678,86166.7635970678,0.0952556245328432
22412.56901453,86167.01251453,0.0713286916356422
22412.8179375213,86167.2614375213,0.0474244660312285
22413.0668660419,86167.5103660419,0.0409952556713987
22413.315800092,86167.759300092,0.0356871138844015
22413.5647396719,86168.0082396719,0.030927141614568
22413.8136847817,86168.2571847817,0.029016239247998
22414.0626354215,86168.5061354215,0.0382834112663606
22414.3115915916,86168.7550915916,0.036049090677135
22414.5605532921,86169.0040532921,0.0308338042842414
22414.8095205233,86169.2530205233,0.0357100199928505
22415.0584932853,86169.5019932853,0.05726433289983
22415.3074715782,86169.7509715782,0.0639923670598106
22415.5564554024,86169.9999554024,0.0671697491805881
22415.8054447579,86170.2489447579,0.0932376142319498
22416.054439645,86170.497939645,0.149064312841913
22416.3034400638,86170.7469400638,0.142598488099769
22416.5524460145,86170.9959460145,0.120627351406466
22416.8014574973,86171.2449574973,0.113736465336133
22417.0504745125,86171.4939745125,0.100052397495941
22417.29949706,86171.74299706,0.103550795451267
22417.5485251403,86171.9920251403,0.126650471678353
22417.7975587534,86172.2410587534,0.139463784086385
22418.0465978995,86172.4900978995,0.127235538580125
22418.2956425788,86172.7391425788,0.110870153933473
22418.5446927915,86172.9881927915,0.114435818154464
22418.7937485378,86173.2372485378,0.130484234339571
22419.0428098179,86173.4863098179,0.175819808825623
22419.2918766319,86173.7353766319,0.236494599430296
22419.54094898,86173.98444898,0.276100854701895
22419.7900268624,86174.2335268624,0.254157927133949
22420.0391102794,86174.4826102794,0.236685538148708
22420.288199231,86174.731699231,0.209413126500614
22420.5372937175,86174.9807937175,0.171644406963058
22420.7863937391,86175.2298937391,0.134222315551963
22421.0354992959,86175.4789992959,0.122301651293292
22421.2846103881,86175.7281103881,0.0922875988347399
22421.5337270159,86175.9772270159,0.103094782603159
22421.7828491795,86176.2263491795,0.100132751066144
22422.0319768791,86176.4754768791,0.0758327438913889
22422.2811101149,86176.7246101149,0.0758057398786718
22422.530248887,86176.973748887,0.0701482204865647
22422.7793931956,86177.2228931956,0.0555558416702952
22423.028543041,86177.472043041,0.0501438801202332
22423.2776984232,86177.7211984232,0.0523859599918548
22423.5268593426,86177.9703593426,0.0431708244392321
22423.7760257992,86178.2195257992,0.0450982781312596
22424.0251977932,86178.4686977932,0.0490819474918747
22424.2743753249,86178.7178753249,0.048435057149538
22424.5235583944,86178.9670583944,0.0488838265662591
22424.7727470019,86179.2162470019,0.0468341622390784
22425.0219411476,86179.4654411476,0.0417988112756525
22425.2711408317,86179.7146408317,0.0328371542605607
22425.5203460544,86179.9638460544,0.0390423077907448
22425.7695568158,86180.2130568158,0.0339819470746302
22426.0187731161,86180.4622731161,0.0391704110165489
22426.2679949555,86180.7114949555,0.0418654337279126
22426.5172223342,86180.9607223342,0.0350684026530247
22426.7664552525,86181.2099552525,0.0369552493081549
22427.0156937104,86181.4591937104,0.0415277221484072
22427.2649377081,86181.7084377081,0.0307669414608354
22427.5141872459,86181.9576872459,0.0363516067177316
22427.7634423239,86182.2069423239,0.0464683211233156
22428.0127029423,86182.4562029423,0.0355145815328783
22428.2619691013,86182.7054691013,0.0446167262774452
22428.5112408011,86182.9547408011,0.0461914966751019
22428.7605180418,86183.2040180418,0.0469191433101913
22429.0098008237,86183.4533008237,0.0481755220965453
22429.2590891469,86183.7025891469,0.0456944051359011
22429.5083830116,86183.9518830116,0.0504260806790593
22429.7576824181,86184.2011824181,0.0628292264767975
22430.0069873664,86184.4504873664,0.0505178726543768
22430.2562978568,86184.6997978568,0.0829804668230392
22430.5056138895,86184.9491138895,0.0885690452200164
22430.7549354645,86185.1984354645,0.0965863404924856
22431.0042625822,86185.4477625822,0.12086622204498
22431.2535952428,86185.6970952428,0.137987450230819
22431.5029334463,86185.9464334463,0.214788410553989
22431.752277193,86186.195777193,0.29901815491647
22432.001626483,86186.445126483,0.39828295041996
22432.2509813166,86186.6944813166,0.387826796010986
22432.500341694,86186.943841694,0.298891844914887
22432.7497076153,86187.1932076153,0.199738932275595
22432.9990790806,86187.4425790806,0.122268304322399
22433.2484560903,86187.6919560903,0.1016020441114
22433.4978386444,86187.9413386444,0.0918332997834407
22433.7472267432,86188.1907267432,0.120029184275839
22433.9966203868,86188.4401203868,0.271283063811724
22434.2460195755,86188.6895195755,0.187242526352564
22434.4954243093,86188.9389243093,0.0960779480392671
22434.7448345886,86189.1883345886,0.104660734101626
22434.9942504135,86189.4377504135,0.093517562401444
22435.2436717841,86189.6871717841,0.114767240466277
22435.4930987006,86189.9365987006,0.109850877717385
22435.7425311634,86190.1860311634,0.114964797425361
22435.9919691724,86190.4354691724,0.125756473289166
22436.2414127279,86190.6849127279,0.126223945711147
22436.4908618302,86190.9343618302,0.135333330891955
22436.7403164793,86191.1838164793,0.142929118218348
22436.9897766755,86191.4332766755,0.208112565805533
22437.2392424189,86191.6827424189,0.36270110351066
22437.4887137097,86191.9322137097,0.493593600409337
22437.7381905482,86192.1816905482,0.44183066265752
22437.9876729345,86192.4311729345,0.282368896771802
22438.2371608687,86192.6806608687,0.184060468211255
22438.4866543512,86192.9301543512,0.154888382429078
22438.736153382,86193.179653382,0.124648301264924
22438.9856579613,86193.4291579613,0.0839201596618737
22439.2351680894,86193.6786680894,0.110092987531542
22439.4846837664,86193.9281837664,0.0823243525253908
22439.7342049925,86194.1777049925,0.0899895564534294
22439.9837317678,86194.4272317678,0.0954451500910574
22440.2332640927,86194.6767640927,0.07067960969079
22440.4828019671,86194.9263019671,0.0682966677479645
22440.7323453915,86195.1758453915,0.0722076917898546
22440.9818943658,86195.4253943658,0.0559989545875249
22441.2314488904,86195.6749488904,0.0744925267686392
22441.4810089653,86195.9245089653,0.0577010796535907
22441.7305745909,86196.1740745909,0.0639880479596552
22441.9801457672,86196.4236457672,0.106615302116508
22442.2297224944,86196.6732224944,0.104534603763536
22442.4793047728,86196.9228047728,0.0944260624774439
22442.7288926025,86197.1723926025,0.0796575790644442
22442.9784859837,86197.4219859837,0.136987511229931
22443.2280849166,86197.6715849166,0.100856888385291
22443.4776894014,86197.9211894014,0.109971597671481
22443.7272994383,86198.1707994383,0.0847056344601927
22443.9769150273,86198.4204150273,0.0622919821317402
22444.2265361689,86198.6700361689,0.0697763060836986
22444.476162863,86198.919662863,0.0582314632003139
22444.7257951099,86199.1692951099,0.063163657331156
22444.9754329099,86199.4189329099,0.0603710924047854
22445.225076263,86199.668576263,0.0714749002910337
22445.4747251694,86199.9182251694,0.0676302603127612
22445.7243796294,86200.1678796294,0.0533551391876825
22445.9740396432,86200.4175396432,0.0597528214706727
22446.2237052108,86200.6672052108,0.0520982113658403
22446.4733763326,86200.9168763326,0.0607063854678089
22446.7230530086,86201.1665530086,0.0618295076108474
22446.9727352391,86201.4162352391,0.0539347668350654
22447.2224230243,86201.6659230243,0.0429319699150473
22447.4721163643,86201.9156163643,0.054827200476991
22447.7218152593,86202.1653152593,0.0718734057467992
22447.9715197095,86202.4150197095,0.0639725526271132
22448.2212297151,86202.6647297151,0.0478298140040496
22448.4709452764,86202.9144452764,0.0565594650552969
22448.7206663934,86203.1641663934,0.0429490428806769
22448.9703930663,86203.4138930663,0.0516597242121314
22449.2201252954,86203.6636252954,0.0611480292082177
22449.4698630808,86203.9133630808,0.0580646042080892
22449.7196064227,86204.1631064227,0.058282481586764
22449.9693553213,86204.4128553213,0.0688236070239684
22450.2191097768,86204.6626097768,0.0776784040862194
22450.4688697893,86204.9123697893,0.0773875076739089
22450.7186353591,86205.1621353591,0.0902154571173925
22450.9684064864,86205.4119064864,0.103184796254944
22451.2181831712,86205.6616831712,0.139919068713038
22451.4679654139,86205.9114654139,0.12770123205408
22451.7177532146,86206.1612532146,0.149204662295693
22451.9675465734,86206.4110465734,0.233320538796095
22452.2173454906,86206.6608454906,0.257438763034049
22452.4671499664,86206.9106499664,0.221184919664561
22452.7169600009,86207.1604600009,0.181048640410462
22452.9667755943,86207.4102755943,0.185305057409999
22453.2165967468,86207.6600967468,0.188130280436204
22453.4664234587,86207.9099234587,0.184425355997012
22453.7162557299,86208.1597557299,0.189638639100705
22453.9660935609,86208.4095935609,0.199391892194164
22454.2159369517,86208.6594369517,0.268881464945134
22454.4657859026,86208.9092859026,0.330234765192156
22454.7156404136,86209.1591404136,0.507153366921378
22454.9655004851,86209.4090004851,0.527765877665306
22455.2153661171,86209.6588661171,0.541025233826623
22455.46523731,86209.90873731,0.479045729591447
22455.7151140638,86210.1586140638,0.352586958533792
22455.9649963787,86210.4084963787,0.27508113699245
22456.214884255,86210.658384255,0.301197184850493
22456.4647776928,86210.9082776928,0.180208678697708
22456.7146766923,86211.1581766923,0.159321216965381
22456.9645812537,86211.4080812537,0.131737608206034
22457.2144913772,86211.6579913772,0.0864852056625365
22457.4644070629,86211.9079070629,0.0843665655184958
22457.7143283111,86212.1578283111,0.0753477250226997
22457.9642551219,86212.4077551219,0.0621912350366063
22458.2141874956,86212.6576874956,0.0795113871070929
22458.4641254322,86212.9076254322,0.0870643659115561
22458.714068932,86213.157568932,0.157699991951519
22458.9640179952,86213.4075179952,0.318816189758656
22459.213972622,86213.657472622,0.316918223562349
22459.4639328125,86213.9074328125,0.143961883639604
22459.713898567,86214.157398567,0.0884079944546066
22459.9638698856,86214.4073698856,0.0578207718211302
22460.2138467684,86214.6573467684,0.0465890300717792
22460.4638292158,86214.9073292158,0.111256742996572
22460.7138172279,86215.1573172279,0.533127540342303
22460.9638108048,86215.4073108048,0.504201415590997
22461.2138099467,86215.6573099467,0.636110050439545
22461.4638146539,86215.9073146539,0.278472340973543
22461.7138249266,86216.1573249266,0.360513079792311
22461.9638407648,86216.4073407648,0.367019233892147
22462.2138621688,86216.6573621688,0.177386329575186
22462.4638891388,86216.9073891388,0.09576207504425
22462.7139216749,86217.1574216749,0.0770221134704116
22462.9639597774,86217.4074597774,0.0740671599417488
22463.2140034465,86217.6575034465,0.0421324524337337
22463.4640526822,86217.9075526822,0.0463310237961356
22463.7141074849,86218.1576074849,0.051596679327571
22463.9641678547,86218.4076678547,0.0467745266096783
22464.2142337917,86218.6577337917,0.0565969761975163
22464.4643052962,86218.9078052962,0.0596567594168736
22464.7143823684,86219.1578823684,0.0665453000651846
22464.9644650084,86219.4079650084,0.0596665203938295
22465.2145532164,86219.6580532164,0.0657442666507843
22465.4646469926,86219.9081469926,0.065829049478991
22465.7147463373,86220.1582463373,0.0770157971689746
22465.9648512505,86220.4083512505,0.0750239147093616
22466.2149617324,86220.6584617324,0.081678940912669
22466.4650777834,86220.9085777834,0.0815392308598741
22466.7151994034,86221.1586994034,0.103791938163955
22466.9653265928,86221.4088265928,0.117433198679511
22467.2154593517,86221.6589593517,0.142197084887039
22467.4655976803,86221.9090976803,0.185372235320953
22467.7157415788,86222.1592415788,0.230463059610315
22467.9658910473,86222.4093910473,0.191843525901686
22468.2160460861,86222.6595460861,0.192660697848817
22468.4662066954,86222.9097066954,0.154187993464783
22468.7163728752,86223.1598728752,0.132230179208699
22468.9665446259,86223.4100446259,0.143036721584855
22469.2167219476,86223.6602219476,0.125182548962427
22469.4669048405,86223.9104048405,0.135351720304408
22469.7170933047,86224.1605933047,0.156938800691597
22469.9672873405,86224.4107873405,0.158698227148043
22470.2174869481,86224.6609869481,0.184335880144975
22470.4676921275,86224.9111921275,0.28888535906788
22470.7179028791,86225.1614028791,0.412738807469846
22470.968119203,86225.411619203,0.2439646863085
22471.2183410994,86225.6618410994,0.205712885938525
22471.4685685684,86225.9120685684,0.214279471716762
22471.7188016103,86226.1623016103,0.213828048749104
22471.9690402253,86226.4125402253,0.183511377179623
22472.2192844135,86226.6627844135,0.136884732584977
22472.4695341751,86226.9130341751,0.108540284354993
22472.7197895103,86227.1632895103,0.0707791887010589
22472.9700504193,86227.4135504193,0.0730044921836723
22473.2203169023,86227.6638169023,0.0764096415049917
22473.4705889595,86227.9140889595,0.0520020158838136
22473.720866591,86228.164366591,0.0563608730245002
22473.971149797,86228.414649797,0.0813535039920338
22474.2214385778,86228.6649385778,0.0800366609872832
22474.4717329334,86228.9152329334,0.1442287354667
22474.7220328642,86229.1655328642,0.135254178030721
22474.9723383702,86229.4158383702,0.11205171042454
22475.2226494518,86229.6661494518,0.109892456013743
22475.4729661089,86229.9164661089,0.0918167538202418
22475.7232883419,86230.1667883419,0.0713027499192799
22475.973616151,86230.417116151,0.0847535986670281
22476.2239495362,86230.6674495362,0.0629533399223446
22476.4742884979,86230.9177884979,0.0670658397051722
22476.7246330361,86231.1681330361,0.083630568870322
22476.9749831511,86231.4184831511,0.0995332517501702
22477.2253388431,86231.6688388431,0.112982231269806
22477.4757001122,86231.9192001122,0.0894990912761592
22477.7260669586,86232.1695669586,0.105609198083056
22477.9764393826,86232.4199393826,0.116737973410464
22478.2268173842,86232.6703173842,0.123217740147517
22478.4772009638,86232.9207009638,0.135105942576302
22478.7275901214,86233.1710901214,0.180245625156143
22478.9779848573,86233.4214848573,0.221293541869782
22479.2283851716,86233.6718851716,0.277466810509839
22479.4787910646,86233.9222910646,0.275074126766727
22479.7292025364,86234.1727025364,0.17910613429368
22479.9796195872,86234.4231195872,0.141636965513946
22480.2300422172,86234.6735422172,0.0845521657654182
22480.4804704266,86234.9239704266,0.0804382862410268
22480.7309042155,86235.1744042155,0.0699287228685569
22480.9813435842,86235.4248435842,0.0469237718243277
22481.2317885329,86235.6752885329,0.0475538992401372
22481.4822390616,86235.9257390616,0.0381007128040684
22481.7326951707,86236.1761951707,0.0505646912798469
22481.9831568603,86236.4266568603,0.041140043289928
22482.2336241306,86236.6771241306,0.0582864638317588
22482.4840969817,86236.9275969817,0.0465689202122266
22482.7345754139,86237.1780754139,0.039411778057911
22482.9850594274,86237.4285594274,0.0529038973203292
22483.2355490223,86237.6790490223,0.0536261789686993
22483.4860441988,86237.9295441988,0.0504888258956099
22483.7365449571,86238.1800449571,0.0393598631637061
22483.9870512974,86238.4305512974,0.0412082748692402
22484.2375632199,86238.6810632199,0.0465823222432123
22484.4880807247,86238.9315807247,0.0457655377869626
22484.7386038121,86239.1821038121,0.0557041708192949
22484.9891324823,86239.4326324823,0.0445229701949218
22485.2396667354,86239.6831667354,0.0563581789618088
22485.4902065715,86239.9337065715,0.0532473358619452
22485.740751991,86240.184251991,0.0454815253668321
22485.991302994,86240.434802994,0.0405909253037457
22486.2418595806,86240.6853595806,0.0569028556663464
22486.4924217511,86240.9359217511,0.0505067961831384
22486.7429895057,86241.1864895057,0.0724868194913323
22486.9935628444,86241.4370628444,0.0914282422121703
22487.2441417676,86241.6876417676,0.109638430542385
22487.4947262754,86241.9382262754,0.143017369464036
22487.745316368,86242.188816368,0.129647234278791
22487.9959120456,86242.4394120456,0.106125000799031
22488.2465133083,86242.6900133083,0.0769565246854655
22488.4971201564,86242.9406201564,0.0707838917464025
22488.7477325901,86243.1912325901,0.0404608664263421
22488.9983506094,86243.4418506094,0.062830219765036
22489.2489742147,86243.6924742147,0.0520975299451599
22489.4996034061,86243.9431034061,0.0631225380786543
22489.7502381837,86244.1937381837,0.053572246278171
22490.0008785478,86244.4443785478,0.0562950014785028
22490.2515244986,86244.6950244986,0.0617652300326222
22490.5021760363,86244.9456760363,0.0557086730083356
22490.7528331609,86245.1963331609,0.0605641764098767
22491.0034958728,86245.4469958728,0.0636132843364573
22491.2541641721,86245.6976641721,0.0589368259452881
22491.504838059,86245.948338059,0.0679994967124843
22491.7555175337,86246.1990175337,0.0674285443305305
22492.0062025963,86246.4497025963,0.0699988010611043
22492.2568932471,86246.7003932471,0.0789794778544604
22492.5075894862,86246.9510894862,0.106500202174543
22492.7582913139,86247.2017913139,0.146781850926037
22493.0089987303,86247.4524987303,0.230536424930486
22493.2597117355,86247.7032117355,0.265500646659779
22493.5104303299,86247.9539303299,0.297097677814633
22493.7611545136,86248.2046545136,0.260733567786409
22494.0118842867,86248.4553842867,0.171391364854791
22494.2626196494,86248.7061196494,0.180615235615441
22494.513360602,86248.956860602,0.160931918360476
22494.7641071446,86249.2076071446,0.144656026324137
22495.0148592774,86249.4583592774,0.21906851456419
22495.2656170007,86249.7091170007,0.274727012209369
22495.5163803145,86249.9598803145,0.341700365064221
22495.767149219,86250.210649219,0.237491791892001
22496.0179237146,86250.4614237146,0.180584593331979
22496.2687038013,86250.7122038013,0.179587524342296
22496.5194894793,86250.9629894793,0.130928429499029
22496.7702807488,86251.2137807488,0.110431571226799
22497.02107761,86251.46457761,0.132382290033193
22497.2718800632,86251.7153800632,0.135863295234911
22497.5226881084,86251.9661881084,0.135071335030663
22497.7735017458,86252.2170017458,0.19520046873927
22498.0243209758,86252.4678209758,0.149006613043695
22498.2751457984,86252.7186457984,0.0893026675543471
22498.5259762138,86252.9694762138,0.0897960915345525
22498.7768122222,86253.2203122222,0.0659809948792398
22499.0276538238,86253.4711538238,0.0845259417548646
22499.2785010188,86253.7220010188,0.0593364343875314
22499.5293538074,86253.9728538074,0.0752108550957633
22499.7802121897,86254.2237121897,0.0874923808783006
22500.031076166,86254.474576166,0.0817342321716594
22500.2819457365,86254.7254457365,0.0734132799618894
22500.5328209012,86254.9763209012,0.0710221917486977
22500.7837016605,86255.2272016605,0.0634266724079159
22501.0345880145,86255.4780880145,0.0630649630568388
22501.2854799633,86255.7289799633,0.0754000486102071
22501.5363775073,86255.9798775073,0.0453200712673159
22501.7872806464,86256.2307806464,0.0524283868684258
22502.0381893811,86256.4816893811,0.0671537328366291
22502.2891037114,86256.7326037114,0.0664600812017705
22502.5400236375,86256.9835236375,0.0793061808811413
22502.7909491596,86257.2344491596,0.0661767290377115
22503.0418802779,86257.4853802779,0.0691964106943168
22503.2928169926,86257.7363169926,0.0627712565939521
22503.5437593038,86257.9872593038,0.061999872970416
22503.5839334995,86258.0274334995,0.0487264010303782
22503.8359289363,86258.2794289364,0.0304403553782622
22504.0879300429,86258.5314300429,0.0586028846547853
22504.3399368192,86258.7834368192,0.0752031157728952
22504.5919492655,86259.0354492655,0.116887401455981
22504.843967382,86259.2874673819,0.0935380578394527
22505.0959911689,86259.5394911689,0.157318840224025
22505.3480206262,86259.7915206262,0.158414284306209
22505.6000557545,86260.0435557545,0.117627098405133
22505.8520965536,86260.2955965537,0.125810305780391
22506.1041430239,86260.5476430239,0.13267565564304
22506.3561951656,86260.7996951656,0.204065353383463
22506.6082529787,86261.0517529787,0.163007428330053
22506.8603164637,86261.3038164637,0.141989764349641
22507.1123856204,86261.5558856204,0.0963398255269692
22507.3644604493,86261.8079604493,0.0519798232950418
22507.6165409505,86262.0600409505,0.0451005587324752
22507.8686271242,86262.3121271242,0.0331532397000162
22508.1207189705,86262.5642189705,0.0393290452991548
22508.3728164898,86262.8163164898,0.01687848652295
22508.624919682,86263.068419682,0.0371248756034798
22508.8770285476,86263.3205285476,0.033547250360138
22509.1291430865,86263.5726430865,0.0308622589388266
22509.3812632992,86263.8247632992,0.0788744512390734
22509.6333891856,86264.0768891856,0.130664248963744
22509.885520746,86264.329020746,0.0928121915523385
22510.1376579807,86264.5811579807,0.0904137115385508
22510.3898008898,86264.8333008898,0.035910654666964
22510.6419494734,86265.0854494734,0.037032723380297
22510.8941037319,86265.3376037319,0.0363964296693603
22511.1462636653,86265.5897636653,0.040861149160385
22511.3984292739,86265.8419292739,0.0574697757796951
22511.6506005578,86266.0941005578,0.052765194208514
22511.9027775173,86266.3462775173,0.105609187021855
22512.1549601526,86266.5984601526,0.0777588948137046
22512.4071484637,86266.8506484637,0.0590251149707382
22512.659342451,86267.102842451,0.0628622761506178
22512.9115421146,86267.3550421146,0.058846414390428
22513.1637474546,86267.6072474547,0.0389987395412046
22513.4159584715,86267.8594584715,0.0277287839302427
22513.6681751652,86268.1116751652,0.0347884914442949
22513.920397536,86268.363897536,0.0343602580141209
22514.1726255841,86268.6161255841,0.0191779954244413
22514.4248593096,86268.8683593096,0.0385917234372635
22514.6770987127,86269.1205987127,0.0311112442004085
22514.9293437938,86269.3728437938,0.0173178633959345
22515.1815945528,86269.6250945528,0.0175921662179968
22515.4338509901,86269.8773509902,0.019421703810726
22515.6861131059,86270.1296131059,0.00907675715775631
22515.9383809002,86270.3818809002,0.0130080968366001
22516.1906543734,86270.6341543734,0.0119046039262088
22516.4429335255,86270.8864335255,0.0221455886614776
22516.6952183569,86271.1387183569,0.0226495515790969
22516.9475088677,86271.3910088677,0.0220305539369421
22517.199805058,86271.643305058,0.0297422225672771
22517.452106928,86271.895606928,0.00818606666958173
22517.704414478,86272.147914478,0.0381777455107085
22517.9567277083,86272.4002277083,0.0429960544925254
22518.2090466188,86272.6525466188,0.025162158399892
22518.4613712098,86272.9048712098,0.0673397762497607
22518.7137014816,86273.1572014816,0.0519466179394061
22518.9660374343,86273.4095374343,0.0459733349483866
22519.2183790682,86273.6618790682,0.0943155946450925
22519.4707263833,86273.9142263833,0.183778743319381
22519.7230793799,86274.1665793799,0.290814032985252
22519.9754380582,86274.4189380582,0.426060538715794
22520.2278024184,86274.6713024184,0.357266099927951
22520.4801724606,86274.9236724606,0.358594386904029
22520.7325481851,86275.1760481851,0.333710855171007
22520.9849295921,86275.4284295921,0.176285990816842
22521.2373166817,86275.6808166817,0.205690835016277
22521.4897094541,86275.9332094541,0.169466721544895
22521.7421079096,86276.1856079096,0.138371850516521
22521.9945120483,86276.4380120483,0.158380489718239
22522.2469218704,86276.6904218704,0.0925399434197894
22522.4993373761,86276.9428373761,0.150081157679015
22522.7517585656,86277.1952585656,0.222475741229116
22523.0041854391,86277.4476854391,0.175672571395132
22523.2566179967,86277.7001179967,0.158320849747052
22523.5090562388,86277.9525562388,0.173131682354426
22523.7615001654,86278.2050001654,0.117778372920185
22524.0139497768,86278.4574497768,0.0774945990884972
22524.2664050731,86278.7099050731,0.0570340909094102
22524.5188660546,86278.9623660546,0.0409530740250051
22524.7713327214,86279.2148327214,0.056918382863569
22525.0238050737,86279.4673050737,0.0403430101653632
22525.2762831118,86279.7197831118,0.0394552265645019
22525.5287668357,86279.9722668357,0.0403458088915839
22525.7812562457,86280.2247562457,0.0764017290798039
22526.0337513421,86280.4772513421,0.0484431342570011
22526.2862521249,86280.7297521249,0.0585426795361898
22526.5387585944,86280.9822585944,0.0616680161384758
22526.7912707508,86281.2347707508,0.0676003858265582
22527.0437885943,86281.4872885942,0.111490415242608
22527.2963121249,86281.7398121249,0.0872298945854445
22527.5488413431,86281.9923413431,0.0450100141533926
22527.8013762488,86282.2448762488,0.052334100127142
22528.0539168424,86282.4974168424,0.052582744877691
22528.3064631241,86282.7499631241,0.0393789332155435
22528.5590150939,86283.0025150939,0.0642095602273643
22528.8115727521,86283.2550727521,0.0572760261646184
22529.064136099,86283.507636099,0.141237597827752
22529.3167051346,86283.7602051346,0.105148898552165
22529.5692798592,86284.0127798592,0.061234292614807
22529.821860273,86284.265360273,0.0840017105804132
22530.0744463761,86284.5179463761,0.0505010183702945
22530.3270381689,86284.7705381689,0.0615346597415708
22530.5796356513,86285.0231356513,0.0559796152905038
22530.8322388237,86285.2757388237,0.020808691104932
22531.0848476863,86285.5283476863,0.0443597483747677
22531.3374622392,86285.7809622393,0.0535312536499311
22531.5900824826,86286.0335824826,0.0622341093680257
22531.8427084167,86286.2862084167,0.0101304687416538
22532.0953400418,86286.5388400418,0.0225451737445475
22532.3479773579,86286.7914773579,0.0395491159035409
22532.6006203653,86287.0441203653,0.0691095659300468
22532.8532690642,86287.2967690642,0.048823802265301
22533.1059234548,86287.5494234548,0.055769357947422
22533.3585835373,86287.8020835373,0.0723926254840152
22533.6112493118,86288.0547493118,0.0540218768360727
22533.8639207785,86288.3074207785,0.167927025207547
22534.1165979377,86288.5600979377,0.204013125745491
22534.3692807895,86288.8127807895,0.277183585989501
22534.6219693342,86289.0654693342,0.354907552789138
22534.8746635718,86289.3181635718,0.279003023508488
22535.1273635027,86289.5708635027,0.162246144089102
22535.380069127,86289.823569127,0.122638993449115
22535.6327804449,86290.0762804449,0.0453776688089386
22535.8854974567,86290.3289974567,0.0516254579424377
22536.1382201624,86290.5817201624,0.0418877924231986
22536.3909485622,86290.8344485622,0.0233326446392827
22536.6436826564,86291.0871826564,0.0332863362580564
22536.8964224452,86291.3399224452,0.0195796515631089
22537.1491679287,86291.5926679287,0.0220556130781354
22537.4019191072,86291.8454191072,0.0277949869919864
22537.6546759808,86292.0981759808,0.0412016305116651
22537.9074385497,86292.3509385497,0.0194398063961617
22538.1602068143,86292.6037068143,0.0197853534322529
22538.4129807744,86292.8564807744,0.0145888012202714
22538.6657604306,86293.1092604306,0.0298895632355647
22538.9185457828,86293.3620457828,0.0316782897082841
22539.1713368313,86293.6148368313,0.0254154504313131
22539.4241335763,86293.8676335763,0.0257114887054992
22539.6769360179,86294.1204360179,0.0175615196459034
22539.9297441564,86294.3732441564,0.0311565486691099
22540.182557992,86294.626057992,0.0139460539044546
22540.4353775248,86294.8788775248,0.0431737841892983
22540.6882027552,86295.1317027552,0.0114961206288162
22540.9410336831,86295.3845336831,0.0330732545455345
22541.1938703089,86295.6373703089,0.0305055511166905
22541.4467126327,86295.8902126327,0.041344495745587
22541.6995606547,86296.1430606547,0.0664483822785518
22541.9524143752,86296.3959143752,0.081354940523742
22542.2052737941,86296.6487737941,0.0917614593729868
22542.458138912,86296.901638912,0.0988603995661934
22542.7110097289,86297.1545097289,0.0783620639966954
22542.9638862449,86297.4073862449,0.149089258554085
22543.2167684602,86297.6602684602,0.0956988273941609
22543.4696563752,86297.9131563752,0.162759042684283
22543.72254999,86298.16604999,0.176632382771515
22543.9754493046,86298.4189493046,0.172752520827609
22544.2283543194,86298.6718543194,0.19053615202856
22544.4812650346,86298.9247650346,0.202650163484178
22544.7341814502,86299.1776814502,0.179634632392776
22544.9871035667,86299.4306035667,0.178050221983502
22545.240031384,86299.683531384,0.129367179159209
22545.4929649024,86299.9364649024,0.134958658281378
22545.7459041222,86300.1894041222,0.0500567066619771
22545.9988490433,86300.4423490433,0.0649876225545264
22546.2517996663,86300.6952996663,0.0888169784887055
22546.5047559911,86300.9482559911,0.0647028375696325
22546.757718018,86301.201218018,0.0303733848991018
22547.0106857471,86301.4541857471,0.04294465064948
22547.2636591787,86301.7071591787,0.0275142206293459
22547.5166383129,86301.9601383129,0.019142327273326
22547.76962315,86302.21312315,0.0473370077988816
22548.0226136902,86302.4661136902,0.0579851678078826
22548.2756099336,86302.7191099336,0.0326828903456182
22548.5286118803,86302.9721118803,0.0560940484303317
22548.7816195308,86303.2251195308,0.038945571104618
22549.0346328849,86303.4781328849,0.0311329312159203
22549.2876519431,86303.7311519431,0.057579783420774
22549.5406767056,86303.9841767056,0.0210025417072183
22549.7937071724,86304.2372071724,0.0326055388012806
22550.0467433438,86304.4902433438,0.047818560498121
22550.2997852199,86304.7432852199,0.0470683521118988
22550.552832801,86304.996332801,0.0287344498491434
22550.8058860873,86305.2493860873,0.0476291787785483
22551.058945079,86305.502445079,0.0462026694109998
22551.3120097762,86305.7555097762,0.0159148813024782
22551.5650801791,86306.0085801791,0.0145844308096892
22551.8181562879,86306.2616562879,0.0224254126144953
22552.0712381029,86306.5147381029,0.0113265424553568
22552.3243256241,86306.7678256241,0.0319086709227479
22552.577418852,86307.020918852,0.0317040094769158
22552.8305177864,86307.2740177864,0.0332180957709493
22553.0836224279,86307.5271224279,0.0111204347648365
22553.3367327764,86307.7802327764,0.0205135221400803
22553.5898488321,86308.0333488321,0.0123651424263495
22553.8429705954,86308.2864705954,0.0112679391578011
22554.0960980663,86308.5395980663,0.0259595532607255
22554.3492312451,86308.7927312451,0.0243001428208312
22554.6023701319,86309.0458701319,0.0232002157386279
22554.855514727,86309.299014727,0.0209680327122064
22555.1086650305,86309.5521650305,0.0347971426893474
22555.3618210426,86309.8053210426,0.0163890916295808
22555.6149827636,86310.0584827636,0.0277802726630433
22555.8681501936,86310.3116501936,0.0234597669397214
22556.1213233329,86310.5648233329,0.0229789009467342
22556.3745021815,86310.8180021815,0.0388799942076366
22556.6276867397,86311.0711867397,0.0370086941789364
22556.8808770077,86311.3243770077,0.0333903414685632
22557.1340729857,86311.5775729857,0.023295853644789
22557.3872746739,86311.8307746739,0.0228382865658585
22557.6404820724,86312.0839820724,0.0322800822101323
22557.8936951815,86312.3371951815,0.0598458807293453
22558.1469140014,86312.5904140014,0.0528076888506178
22558.4001385323,86312.8436385323,0.137043141823414
22558.6533687742,86313.0968687742,0.0862424622746304
22558.9066047275,86313.3501047275,0.051315999898036
22559.1598463924,86313.6033463924,0.0845353134537894
22559.4130937689,86313.8565937689,0.0483693301027384
22559.6663468574,86314.1098468574,0.0540142147805757
22559.9196056581,86314.363105658,0.0421709741080621
22560.1728701709,86314.6163701709,0.128143608427032
22560.4261403963,86314.8696403964,0.0911196713667566
22560.6794163344,86315.1229163344,0.116134128062929
22560.9326979854,86315.3761979854,0.0923330212621496
22561.1859853494,86315.6294853494,0.0547508992276441
22561.4392784268,86315.8827784268,0.0657583617736543
22561.6925772175,86316.1360772175,0.0446389032498305
22561.945881722,86316.389381722,0.0409232330857962
22562.1991919403,86316.6426919403,0.0355871653686775
22562.4525078726,86316.8960078726,0.0768870847216827
22562.7058295191,86317.1493295191,0.0414867905892836
22562.9591568801,86317.4026568801,0.0795492585748812
22563.2124899557,86317.6559899557,0.0662372030466814
22563.4658287463,86317.9093287463,0.0471422187749872
22563.7191732517,86318.1626732517,0.0521889446566877
22563.9725234723,86318.4160234723,0.0281298138199793
22564.2258794084,86318.6693794084,0.0324274996786625
22564.47924106,86318.92274106,0.0443585398526919
22564.7326084274,86319.1761084274,0.0180914823407935
22564.9859815108,86319.4294815108,0.0335808256927183
22565.2393603104,86319.6828603104,0.0527760843045027
22565.4927448264,86319.9362448264,0.0470452600096607
22565.7461350589,86320.1896350589,0.0541882999089681
22565.9995310082,86320.4430310082,0.06938382417934
22566.2529326744,86320.6964326744,0.0631622695540711
22566.5063400577,86320.9498400577,0.0521967494290983
22566.7597531584,86321.2032531584,0.0949779288201055
22567.0131719766,86321.4566719766,0.0683614863727724
22567.2665965124,86321.7100965124,0.0695298236675961
22567.5200267663,86321.9635267663,0.0484682343657079
22567.7734627382,86322.2169627382,0.0676985638155173
22568.0269044285,86322.4704044285,0.0595020429684752
22568.2803518372,86322.7238518372,0.146635566761133
22568.5338049646,86322.9773049646,0.248647396517488
22568.7872638109,86323.2307638109,0.20731868347712
22569.0407283762,86323.4842283762,0.201844617738368
22569.2941986609,86323.7376986609,0.154324492200631
22569.547674665,86323.991174665,0.114899713014039
22569.8011563887,86324.2446563887,0.0766754468222503
22570.0546438324,86324.4981438323,0.0436902355922001
22570.308136996,86324.7516369959,0.0396618814711286
22570.5616358798,86325.0051358798,0.058177716840234
22570.8151404842,86325.2586404842,0.0360902445916394
22571.0686508091,86325.5121508091,0.0280821816756822
22571.3221668548,86325.7656668548,0.0318116970715498
22571.5756886215,86326.0191886215,0.033860371550429
22571.8292161095,86326.2727161095,0.0222121776900572
22572.0827493189,86326.5262493189,0.0270958327156499
22572.3362882498,86326.7797882498,0.0377536999267286
22572.5898329025,86327.0333329025,0.0338957941874532
22572.8433832772,86327.2868832772,0.0369668000164546
22573.0969393741,86327.5404393741,0.0664849275646751
22573.3505011934,86327.7940011934,0.0180294795443479
22573.6040687352,86328.0475687352,0.0226133967024871
22573.8576419997,86328.3011419997,0.0494151931230865
22574.1112209872,86328.5547209872,0.02913436218993
22574.3648056979,86328.8083056979,0.056819849984691
22574.6183961318,86329.0618961318,0.0603876895248908
22574.8719922894,86329.3154922894,0.0322254977387298
22575.1255941705,86329.5690941705,0.0478523014219835
22575.3792017757,86329.8227017757,0.0426023503967877
22575.632815105,86330.076315105,0.0470299413778445
22575.8864341585,86330.3299341585,0.0677521325694672
22576.1400589366,86330.5835589366,0.0597529462306798
22576.3936894393,86330.8371894393,0.0458960431561569
22576.6473256669,86331.0908256669,0.0371231704739548
22576.9009676197,86331.3444676197,0.084659092905383
22577.1546152976,86331.5981152976,0.0702876309340003
22577.4082687011,86331.8517687011,0.0616644249424984
22577.6619278302,86332.1054278302,0.103702866627738
22577.9155926852,86332.3590926852,0.0712006471762312
22578.1692632662,86332.6127632662,0.089325186016675
22578.4229395734,86332.8664395734,0.0802429780482871
22578.6766216071,86333.1201216071,0.0949139937152056
22578.9303093674,86333.3738093674,0.115383437714613
22579.1840028546,86333.6275028546,0.137687005158454
22579.4377020687,86333.8812020687,0.0951486618834979
22579.6914070101,86334.1349070101,0.110752867232081
22579.9451176788,86334.3886176789,0.117878481540716
22580.1988340752,86334.6423340752,0.098179978881136
22580.4525561994,86334.8960561994,0.0889446678006569
22580.7062840515,86335.1497840515,0.0962844494172709
22580.9600176318,86335.4035176318,0.082265425186019
22581.2137569405,86335.6572569405,0.0993263903482649
22581.4675019778,86335.9110019778,0.0674095834813743
22581.7212527438,86336.1647527438,0.0560204309326963
22581.9750092389,86336.4185092389,0.0445493537238015
22582.2287714631,86336.6722714631,0.0538109150148845
22582.4825394165,86336.9260394165,0.063184131547427
22582.7363130995,86337.1798130995,0.0710930658998925
22582.9900925123,86337.4335925123,0.047657307661989
22583.243877655,86337.687377655,0.0427617553953074
22583.4976685278,86337.9411685278,0.0429984037019236
22583.7514651309,86338.1949651309,0.0462732510723112
22584.0052674646,86338.4487674646,0.0490266366616606
22584.2590755289,86338.7025755289,0.0461759061942478
22584.5128893242,86338.9563893242,0.0826256676762061
22584.7667088504,86339.2102088504,0.052610064023934
22585.020534108,86339.4640341081,0.0667755788819791
22585.2743650972,86339.7178650972,0.0547190174474185
22585.5282018179,86339.9717018179,0.0635118070655277
22585.7820442706,86340.2255442706,0.0738907078706681
22586.0358924553,86340.4793924553,0.0705889317027873
22586.2897463723,86340.7332463723,0.0592670202303043
22586.5436060217,86340.9871060217,0.0463958303779284
22586.7974714037,86341.2409714037,0.0599406883164987
22587.0513425186,86341.4948425186,0.0298320211844926
22587.3052193665,86341.7487193665,0.041860797356918
22587.5591019477,86342.0026019477,0.0452239744909732
22587.8129902623,86342.2564902623,0.0416684784316523
22588.0668843104,86342.5103843104,0.0294641961320621
22588.3207840924,86342.7642840925,0.0333025874003796
22588.5746896084,86343.0181896084,0.0175276793003177
22588.8286008587,86343.2721008587,0.0217113403118729
22589.0825178432,86343.5260178432,0.0201888652430624
22589.3364405624,86343.7799405624,0.0380278854973712
22589.5903690164,86344.0338690164,0.0288053695381617
22589.8443032053,86344.2878032053,0.0224510642797747
22590.0982431294,86344.5417431294,0.0141299983563704
22590.3521887889,86344.7956887889,0.0258935257746871
22590.6061401839,86345.0496401839,0.00878358840933609
22590.8600973147,86345.3035973147,0.00480019655713925
22591.1140601814,86345.5575601814,0.0207519514477132
22591.3680287843,86345.8115287843,0.0105094061350349
22591.6220031236,86346.0655031236,0.0244704646612771
22591.8759831993,86346.3194831993,0.0186405200426324
22592.1299690117,86346.5734690117,0.0101078800879646
22592.3839605611,86346.8274605611,0.0272049441173899
22592.6379578476,86347.0814578476,0.0258489342190268
22592.8919608715,86347.3354608715,0.0446368378480009
22593.1459696328,86347.5894696328,0.0388502872484138
22593.3999841318,86347.8434841318,0.0288231971067509
22593.6540043687,86348.0975043687,0.0357695351626462
22593.9080303436,86348.3515303436,0.0906931792620118
22594.1620620568,86348.6055620568,0.0719038124442643
22594.4160995086,86348.8595995086,0.0565096879426323
22594.670142699,86349.113642699,0.0741587483542194
22594.9241916282,86349.3676916282,0.0490502194847227
22595.1782462966,86349.6217462966,0.0418744412926837
22595.4323067041,86349.8758067041,0.0810175767950268
22595.6863728511,86350.1298728511,0.049438150577106
22595.9404447378,86350.3839447378,0.0452033804164203
22596.1945223643,86350.6380223643,0.0569655433115235
22596.4486057309,86350.8921057309,0.0998215432040094
22596.7026948376,86351.1461948376,0.157486027963085
22596.9567896848,86351.4002896848,0.194259848069432
22597.2108902726,86351.6543902726,0.13356135568693
22597.4649966012,86351.9084966012,0.119122923470669
22597.7191086708,86352.1626086708,0.108292608899063
22597.9732264815,86352.4167264815,0.0596371504552863
22598.2273500337,86352.6708500337,0.0883058618524979
22598.4814793275,86352.9249793275,0.0274456196577359
22598.7356143631,86353.1791143631,0.0623545048643569
22598.9897551405,86353.4332551405,0.0417962198927305
22599.2439016603,86353.6874016603,0.0799558169062811
22599.4980539223,86353.9415539223,0.0887160875042077
22599.752211927,86354.195711927,0.0426376480953164
22600.0063756743,86354.4498756743,0.0966284716617474
22600.2605451646,86354.7040451646,0.116964537647149
22600.5147203981,86354.9582203981,0.0778351420536773
22600.7689013749,86355.2124013749,0.142985325042552
22601.0230880952,86355.4665880952,0.120441432505308
22601.2772805593,86355.7207805593,0.098868867863472
22601.5314787673,86355.9749787673,0.138285107259545
22601.7856827194,86356.2291827194,0.120662846532957
22602.0398924158,86356.4833924158,0.125593133315706
22602.2941078567,86356.7376078567,0.130566280352926
22602.5483290423,86356.9918290423,0.127338311935734
22602.8025559729,86357.2460559729,0.13236635535682
22603.0567886484,86357.5002886484,0.0867071848426725
22603.3110270693,86357.7545270693,0.0789135813424028
22603.5652712357,86358.0087712357,0.077765452071511
22603.8195211478,86358.2630211478,0.084785842720174
22604.0737768057,86358.5172768057,0.07127397329434
22604.3280382097,86358.7715382097,0.136445258875048
22604.5823053599,86359.0258053599,0.101438730164096
22604.8365782566,86359.2800782566,0.0723467528222607
22605.0908568999,86359.5343568999,0.0588476918321178
22605.3451412901,86359.7886412901,0.060205433927035
22605.5994314274,86360.0429314274,0.0474680103103937
22605.8537273118,86360.2972273118,0.0566032496972456
22606.1080289437,86360.5515289437,0.042472487585091
22606.3623363232,86360.8058363232,0.0357087938464347
22606.6166494505,86361.0601494505,0.032435276232907
22606.8709683258,86361.3144683258,0.0204251487836821
22607.1252929494,86361.5687929494,0.0371740482189156
22607.3796233214,86361.8231233214,0.0237006288136123
22607.6339594418,86362.0774594418,0.0266165024411594
22607.8883013112,86362.3318013112,0.036662101231476
22608.1426489295,86362.5861489295,0.0298463946143675
22608.397002297,86362.840502297,0.0342429941598774
22608.6513614139,86363.0948614139,0.0469248291511023
22608.9057262804,86363.3492262804,0.0309968226622078
22609.1600968966,86363.6035968966,0.0843820767364878
22609.4144732628,86363.8579732628,0.27122459701079
22609.6688553791,86364.1123553791,0.27990171711331
22609.9232432458,86364.3667432458,0.0998089773287137
22610.177636863,86364.621136863,0.114481611737238
22610.432036231,86364.875536231,0.087858408562998
22610.68644135,86365.12994135,0.087221975640173
22610.9408522199,86365.3843522199,0.0620951794518451
22611.1952688414,86365.6387688414,0.0606965188087673
22611.4496912142,86365.8931912142,0.100463492853528
22611.7041193389,86366.1476193389,0.089180209793118
22611.9585532154,86366.4020532154,0.0906985054728306
22612.212992844,86366.656492844,0.0789636608349555
22612.4674382248,86366.9109382248,0.0782298933870687
22612.7218893583,86367.1653893583,0.135674520225855
22612.9763462444,86367.4198462444,0.12745572665725
22613.2308088835,86367.6743088835,0.131752664914572
22613.4852772755,86367.9287772755,0.12686937092727
22613.7397514209,86368.1832514209,0.100741615706728
22613.9942313197,86368.4377313197,0.101381404533172
22614.2487169722,86368.6922169722,0.055989237609511
22614.5032083786,86368.9467083786,0.0466822619760173
22614.757705539,86369.2012055391,0.0595317771343322
22615.0122084537,86369.4557084537,0.0474147502914866
22615.2667171228,86369.7102171228,0.0307449153591473
22615.5212315466,86369.9647315466,0.0415829414425982
22615.7757517252,86370.2192517252,0.0975823734182416
22616.0302776588,86370.4737776588,0.0755042603257174
22616.2848093477,86370.7283093477,0.0890120204694356
22616.539346792,86370.982846792,0.0444450776821175
22616.7938899919,86371.2373899919,0.0251016622732855
22617.0484389476,86371.4919389476,0.0707669939924823
22617.3029936593,86371.7464936593,0.0404849950942472
22617.5575541273,86372.0010541274,0.0336257479319477
22617.8121203517,86372.2556203517,0.0390015971980791
22618.0666923326,86372.5101923326,0.0224064682002757
22618.3212700703,86372.7647700703,0.0206801269376812
22618.575853565,86373.019353565,0.0333910111536502
22618.8304428169,86373.2739428169,0.0181889464048316
22619.0850378262,86373.5285378262,0.0230000539466991
22619.339638593,86373.783138593,0.0275052718794252
22619.5942451176,86374.0377451176,0.054253493186935
22619.8488574003,86374.2923574002,0.0610827241650108
22620.1034754409,86374.5469754409,0.0460703089654518
22620.3580992401,86374.8015992401,0.0993639776019208
22620.6127287976,86375.0562287976,0.145117020011824
22620.867364114,86375.310864114,0.0965841529966108
22621.1220051893,86375.5655051893,0.148517712998728
22621.3766520238,86375.8201520238,0.0907386546535188
22621.6313046175,86376.0748046175,0.0418551021331943
22621.8859629709,86376.3294629709,0.0184056938998567
22622.1406270839,86376.5841270839,0.0221653075621496
22622.3952969568,86376.8387969568,0.0251388239950464
22622.6499725899,86377.0934725899,0.0226893787746424
22622.9046539832,86377.3481539832,0.0273383771251602
22623.1593411371,86377.6028411371,0.0115037021559158
22623.4140340517,86377.8575340517,0.0299665312742788
22623.6687327271,86378.1122327271,0.0199640244782306
22623.9234371636,86378.3669371636,0.027029522263962
22624.1781473615,86378.6216473615,0.00661033249292069
22624.4328633208,86378.8763633208,0.0120218105912932
22624.6875850418,86379.1310850418,0.00708951723872546
22624.9423125246,86379.3858125246,0.011449467350806
22625.1970457695,86379.6405457695,0.0105217016926075
22625.4517847767,86379.8952847767,0.00951553154895604
22625.7065295464,86380.1500295464,0.0164761245455696
22625.9612800786,86380.4047800786,0.0139391698511449
22626.2160363738,86380.6595363738,0.0255976441336837
22626.470798432,86380.914298432,0.0199753329734062
22626.7255662534,86381.1690662534,0.0100277670334426
22626.9803398382,86381.4238398382,0.0131553155043967
22627.2351191867,86381.6786191867,0.0288105602967641
22627.489904299,86381.933404299,0.0377273605705195
22627.7446951754,86382.1881951754,0.037934391107553
22627.9994918159,86382.4429918159,0.0258401889263951
22628.2542942209,86382.6977942209,0.033928353961851
22628.5091023905,86382.9526023905,0.0627106218192896
22628.7639163248,86383.2074163248,0.0807166657037888
22629.0187360242,86383.4622360242,0.0745655614865569
22629.2735614888,86383.7170614888,0.116978782623742
22629.5283927187,86383.9718927187,0.145185337520478
22629.7832297143,86384.2267297143,0.158327811217434
22630.0380724756,86384.4815724756,0.177145675471853
22630.2929210029,86384.7364210029,0.119734323936418
22630.5477752964,86384.9912752964,0.103671611021807
22630.8026353563,86385.2461353563,0.103096170698296
22631.0575011827,86385.5010011827,0.0700046614099408
22631.3123727759,86385.7558727759,0.0593454045244692
22631.567250136,86386.010750136,0.0520601014288255
22631.8221332633,86386.2656332633,0.0562542277874238
22632.0770221579,86386.5205221579,0.0387879195567893
22632.3319168201,86386.7754168201,0.0329309313382274
22632.58681725,86387.03031725,0.0357854358635211
22632.8417234479,86387.2852234479,0.0276758644523557
22633.0966354138,86387.5401354138,0.0311548277822947
22633.3515531482,86387.7950531482,0.026257046128494
22633.606476651,86388.049976651,0.0354129345969273
22633.8614059225,86388.3049059225,0.053874176966046
22634.116340963,86388.559840963,0.0374619562232558
22634.3712817726,86388.8147817726,0.0591357994478309
22634.6262283515,86389.0697283515,0.0632743186974418
22634.8811806998,86389.3246806999,0.0893389490934229
22635.1361388179,86389.5796388179,0.0467832357406752
22635.391102706,86389.834602706,0.0370316455085881
22635.646072364,86390.089572364,0.0436196031672417
22635.9010477923,86390.3445477923,0.0353580985534697
22636.1560289912,86390.5995289912,0.0513651086091588
22636.4110159607,86390.8545159607,0.0665603186179298
22636.6660087011,86391.109508701,0.0775671113007455
22636.9210072125,86391.3645072125,0.0809823765464627
22637.1760114953,86391.6195114953,0.104063728597644
22637.4310215494,86391.8745215494,0.106076472289465
22637.6860373752,86392.1295373752,0.0740750711657441
22637.941058973,86392.384558973,0.0699512632349427
22638.1960863426,86392.6395863426,0.0258910284569488
22638.4511194847,86392.8946194847,0.0550362986815412
22638.7061583991,86393.1496583991,0.0290123677704275
22638.9612030862,86393.4047030862,0.0405651838581415
22639.2162535461,86393.6597535461,0.0259717230217809
22639.4713097789,86393.9148097789,0.0352127045892858
22639.7263717851,86394.1698717851,0.0417655811917017
22639.9814395647,86394.4249395647,0.101864057881508
22640.2365131178,86394.6800131178,0.081381549591799
22640.4915924449,86394.9350924449,0.0380134515416339
22640.7466775459,86395.1901775459,0.0686882873095092
22641.0017684211,86395.4452684211,0.0972509737411746
22641.2568650706,86395.7003650706,0.298193810740129
22641.5119674949,86395.9554674949,0.168025170405655
22641.7670756939,86396.2105756939,0.058206147329788
22642.0221896679,86396.4656896679,0.0392022934831089
22642.277309417,86396.720809417,0.0359634039769726
22642.5324349416,86396.9759349416,0.0468974127779619
22642.7875662418,86397.2310662418,0.071363378190721
22643.0427033176,86397.4862033176,0.123126464719314
22643.2978461696,86397.7413461696,0.125795336916068
22643.5529947976,86397.9964947976,0.10263022736531
22643.8081492019,86398.2516492019,0.0465514202763688
22644.0633093829,86398.5068093829,0.132551080333114
22644.3184753406,86398.7619753406,0.0713467952536173
22644.5736470753,86399.0171470753,0.169229003447172
22644.8288245871,86399.2723245871,0.28638695943504
22645.0840078762,86399.5275078762,0.169786720168819
22645.339196943,86399.782696943,0.0917512607892541
22645.5943917874,86400.0378917874,0.0921960156245741
22645.8495924097,86400.2930924097,0.0550777858843219
22646.1047988102,86400.5482988102,0.020621351732768
22646.360010989,86400.803510989,0.019031598003736
22646.6152289464,86401.0587289464,0.00473814490342021
22646.8704526825,86401.3139526825,0.0281251133651138
22647.1256821973,86401.5691821973,0.0214238439484771
22647.3809174914,86401.8244174914,0.0260979174362238
22647.6361585648,86402.0796585648,0.0418945381346805
22647.8914054177,86402.3349054177,0.014145449848578
22648.1466580502,86402.5901580502,0.0138323061942446
22648.4019164627,86402.8454164627,0.00863147329589455
22648.6571806553,86403.1006806553,0.0372781137749719
22648.9124506282,86403.3559506282,0.0154393792573301
22649.1677263815,86403.6112263815,0.0150121625348669
22649.4230079155,86403.8665079155,0.0265388603757444
22649.6782952304,86404.1217952304,0.0169817012125078
22649.9335883264,86404.3770883263,0.01982679757355
22650.1888872036,86404.6323872036,0.00799503172044408
22650.4441918623,86404.8876918623,0.0217091678399828
22650.6995023026,86405.1430023026,0.0341903342043678
22650.9548185248,86405.3983185248,0.0333916259130234
22651.210140529,86405.653640529,0.0260181998687276
22651.4654683155,86405.9089683155,0.0118767887631697
22651.7208018845,86406.1643018845,0.0267389402025025
22651.9761412361,86406.4196412361,0.0365883859436588
22652.2314863706,86406.6749863706,0.0439366880617592
22652.4868372881,86406.9303372881,0.0456916383025646
22652.7421939888,86407.1856939888,0.0639009920087275
22652.9975564729,86407.4410564729,0.129593151801185
22653.2529247407,86407.6964247407,0.124492196405773
22653.5082987923,86407.9517987923,0.145998421650083
22653.7636786279,86408.2071786279,0.0631724833641455
22654.0190642477,86408.4625642477,0.0388320803597778
22654.274455652,86408.717955652,0.0484796346003247
22654.5298528409,86408.9733528409,0.0154169426238287
22654.7852558144,86409.2287558144,0.0255314047675084
22655.0406645731,86409.4841645731,0.0196921141318481
22655.2960791169,86409.7395791169,0.013437920544013
22655.5514994462,86409.9949994463,0.0425030832595676
22655.806925561,86410.250425561,0.0197978713834938
22656.0623574617,86410.5058574617,0.0189352899018186
22656.3177951483,86410.7612951483,0.0101097352756388
22656.5732386211,86411.0167386211,0.0174989907578504
22656.8286878803,86411.2721878803,0.0191597431943918
22657.084142926,86411.527642926,0.0297375095030418
22657.3396037585,86411.7831037585,0.0569871263256023
22657.595070378,86412.038570378,0.0921839644059185
22657.8505427846,86412.2940427846,0.188621126520646
22658.1060209786,86412.5495209786,0.181512946825877
22658.3615049602,86412.8050049602,0.17638135940677
22658.6169947295,86413.0604947296,0.180392838559991
22658.8724902867,86413.3159902867,0.0957429811247644
22659.1279916322,86413.5714916322,0.0606715954357937
22659.3834987659,86413.8269987659,0.0688938140055481
22659.6390116882,86414.0825116882,0.0585917498415993
22659.8945303992,86414.3380303992,0.0315842022910905
22660.1500548992,86414.5935548992,0.0749422902962873
22660.4055851883,86414.8490851883,0.0938564014507635
22660.6611212668,86415.1046212668,0.0485357915665016
22660.9166631347,86415.3601631347,0.0980963892660188
22661.1722107924,86415.6157107924,0.0845216706847825
22661.42776424,86415.87126424,0.0530079107172816
22661.6833234777,86416.1268234777,0.0204575199089814
22661.9388885057,86416.3823885057,0.0352160178732706
22662.1944593242,86416.6379593242,0.0328434768451047
22662.4500359335,86416.8935359335,0.0126948880105077
22662.7056183336,86417.1491183336,0.0154786931520005
22662.9612065248,86417.4047065248,0.0159717108591279
22663.2168005073,86417.6603005073,0.0350271284566243
22663.4724002814,86417.9159002814,0.0378477064926875
22663.7280058471,86418.1715058471,0.0599467462287984
22663.9836172046,86418.4271172046,0.0528145508566528
22664.2392343543,86418.6827343543,0.095765822239287
22664.4948572963,86418.9383572963,0.138475523807499
22664.7504860307,86419.1939860307,0.203206649841662
22665.0061205578,86419.4496205578,0.13484284296604
22665.2617608778,86419.7052608778,0.0814891100170651
22665.5174069909,86419.9609069909,0.0850053796015184
22665.7730588971,86420.2165588971,0.131938256736772
22666.0287165969,86420.4722165969,0.125559604433804
22666.2843800903,86420.7278800903,0.129862975456636
22666.5400493776,86420.9835493776,0.0548880219250879
22666.795724459,86421.239224459,0.150681655034648
22667.0514053345,86421.4949053345,0.175134756626323
22667.3070920046,86421.7505920046,0.0721167412473711
22667.5627844692,86422.0062844692,0.0595284484862236
22667.8184827288,86422.2619827288,0.0793119500507642
22668.0741867833,86422.5176867833,0.0400784801823046
22668.3298966331,86422.7733966331,0.043955258849863
22668.5856122783,86423.0291122783,0.024521309949491
22668.8413337191,86423.2848337191,0.0152843854321089
22669.0970609558,86423.5405609558,0.0318599243926745
22669.3527939885,86423.7962939885,0.0275992256267847
22669.6085328174,86424.0520328174,0.0109816952899627
22669.8642774427,86424.3077774427,0.0343687978930997
22670.1200278647,86424.5635278647,0.0388374398998929
22670.3757840834,86424.8192840834,0.0553429914563778
22670.6315460991,86425.0750460991,0.0426556020723905
22670.8873139122,86425.3308139122,0.0306054732841682
22671.1430875225,86425.5865875225,0.046689529111114
22671.3988669305,86425.8423669304,0.0119165230244373
22671.6546521362,86426.0981521362,0.0197628421074071
22671.9104431399,86426.3539431399,0.0319441544032832
22672.1662399419,86426.6097399419,0.0350843983221836
22672.4220425422,86426.8655425422,0.0338868704423574
22672.6778509412,86427.1213509412,0.0350421197811792
22672.9336651388,86427.3771651388,0.038391325189413
22673.1894851355,86427.6329851355,0.0593283613869009
22673.4453109313,86427.8888109313,0.035412439111123
22673.7011425265,86428.1446425265,0.022220000375111
22673.9569799213,86428.4004799213,0.0121410876482227
22674.2128231159,86428.6563231159,0.0936219468328121
22674.4686721104,86428.9121721104,0.214945207420794
22674.7245269051,86429.1680269051,0.224330680193387
22674.9803875001,86429.4238875001,0.188883174497093
22675.2362538957,86429.6797538957,0.0707728090090756
22675.4921260921,86429.9356260921,0.0721819867110835
22675.7480040894,86430.1915040894,0.042419106690265
22676.0038878878,86430.4473878878,0.027980871311267
22676.2597774876,86430.7032774877,0.0703787190329657
22676.515672889,86430.959172889,0.0962525188112118
22676.7715740921,86431.2150740921,0.0926458024525773
22677.0274810971,86431.4709810971,0.117049932644157
22677.2833939043,86431.7268939043,0.0747990181926229
22677.5393125138,86431.9828125138,0.0875091463626446
22677.7952369258,86432.2387369258,0.0422610393374473
22678.0511671405,86432.4946671405,0.131802583268032
22678.3071031582,86432.7506031582,0.18194853641502
22678.563044979,86433.006544979,0.17550153076324
22678.8189926031,86433.2624926031,0.198683590862031
22679.0749460306,86433.5184460306,0.210486154123394
22679.330905262,86433.774405262,0.252321709445981
22679.5868702973,86434.0303702973,0.195892845073476
22679.8428411366,86434.2863411366,0.140653555567764
22680.0988177802,86434.5423177802,0.114328597972859
22680.3548002285,86434.7983002285,0.165215338431346
22680.6107884813,86435.0542884813,0.130451562926768
22680.8667825391,86435.3102825391,0.142835126865436
22681.1227824019,86435.5662824019,0.176731371228882
22681.3787880701,86435.8222880701,0.211143174290826
22681.6347995437,86436.0782995437,0.0904286621649744
22681.890816823,86436.334316823,0.1626905193803
22682.1468399083,86436.5903399083,0.113200648238022
22682.4028687996,86436.8463687996,0.0520157585564629
22682.6589034971,86437.1024034971,0.0246477766570724
22682.9149440012,86437.3584440012,0.0223137427231867
22683.170990312,86437.614490312,0.0223512219317588
22683.4270424296,86437.8705424296,0.0273498623510499
22683.6831003542,86438.1266003542,0.016980504928026
22683.9391640861,86438.3826640862,0.0281711151255704
22684.1952336255,86438.6387336256,0.0408223768954564
22684.4513089726,86438.8948089726,0.054429573005368
22684.7073901276,86439.1508901276,0.0478246015696832
22684.9634770906,86439.4069770906,0.02313164829808
22685.2195698619,86439.6630698619,0.0503759048481195
22685.4756684415,86439.9191684415,0.10921916697675
22685.7317728299,86440.1752728299,0.24244639615128
22685.9878830271,86440.4313830271,0.244155321695303
22686.2439990334,86440.6874990334,0.160048271181893
22686.5001208489,86440.9436208489,0.0906595633267747
22686.7562484738,86441.1997484738,0.102699399792931
22687.0123819084,86441.4558819084,0.0349387612001443
22687.2685211528,86441.7120211528,0.0352003564405445
22687.5246662073,86441.9681662073,0.0314891534995288
22687.7808170719,86442.2243170719,0.0612905552147825
22688.0369737471,86442.4804737471,0.15967272651335
22688.2931362328,86442.7366362328,0.144218754865353
22688.5493045293,86442.9928045293,0.0875596586013117
22688.8054786369,86443.2489786369,0.0643710999642746
22689.0616585558,86443.5051585558,0.088033840210293
22689.317844286,86443.761344286,0.0935935098995428
22689.5740358278,86444.0175358278,0.0777445271730004
22689.8302331815,86444.2737331815,0.0946590834800957
22690.0864363471,86444.5299363471,0.101443602183033
22690.342645325,86444.786145325,0.0347906831866272
22690.5988601153,86445.0423601153,0.0560918369371162
22690.8550807182,86445.2985807182,0.0281286308313144
22691.1113071339,86445.5548071339,0.0216481000860087
22691.3675393626,86445.8110393626,0.0480689078626469
22691.6237774046,86446.0672774046,0.0303570253910537
22691.8800212598,86446.3235212598,0.063659575252149
22692.1362709287,86446.5797709287,0.0441295535139456
22692.3925264113,86446.8360264114,0.054914383733431
22692.648787708,86447.092287708,0.0304531691028776
22692.905054819,86447.348554819,0.02771569105814
22693.1613277441,86447.6048277441,0.0341975010992652
22693.417606484,86447.861106484,0.0343434127122999
22693.6738910386,86448.1173910386,0.0489060827633407
22693.9301814082,86448.3736814082,0.0435565353747492
22694.186477593,86448.629977593,0.0784594443502632
22694.4427795931,86448.8862795931,0.0487345753765976
22694.6990874088,86449.1425874088,0.0640788858583629
22694.9554010404,86449.3989010403,0.0909490478900962
22695.2117204878,86449.6552204878,0.125425782577455
22695.4680457514,86449.9115457514,0.170500052498424
22695.7243768314,86450.1678768314,0.268870624048359
22695.980713728,86450.424213728,0.211340987863244
22696.2370564413,86450.6805564412,0.163782750699153
22696.4934049716,86450.9369049716,0.118493501482943
22696.749759319,86451.193259319,0.0562864874994285
22697.0061194838,86451.4496194838,0.0418482429748334
22697.2624854662,86451.7059854662,0.0750876086489934
22697.5188572663,86451.9623572663,0.0534403032524894
22697.7752348843,86452.2187348843,0.0923097323604927
22698.0316183205,86452.4751183205,0.0627300411024558
22698.288007575,86452.731507575,0.0986451781976632
22698.5444026481,86452.9879026481,0.116161837541151
22698.8008035399,86453.2443035399,0.197695490511065
22699.0572102507,86453.5007102507,0.214118169664726
22699.3136227805,86453.7571227805,0.226907211724974
22699.5700411298,86454.0135411298,0.178953212041682
22699.8264652986,86454.2699652986,0.269622260783007
22700.0828952871,86454.5263952871,0.306408787441722
22700.3393310956,86454.7828310956,0.495372214581576
22700.5957727241,86455.0392727241,0.33299571808477
22700.852220173,86455.295720173,0.314209291240434
22701.1086734423,86455.5521734423,0.139388974887941
22701.3651325325,86455.8086325325,0.113251044679476
22701.6215974436,86456.0650974436,0.0589042619887506
22701.8780681757,86456.3215681757,0.0429099668594609
22702.1345447292,86456.5780447292,0.0591969968908966
22702.3910271042,86456.8345271042,0.0217252300680221
22702.647515301,86457.091015301,0.0244519916610256
22702.9040093196,86457.3475093196,0.0375743668679622
22703.1605091603,86457.6040091603,0.0363099444906347
22703.4170148234,86457.8605148234,0.0492439824353382
22703.6735263089,86458.1170263089,0.0777497313096706
22703.9300436172,86458.3735436172,0.0961717516658924
22704.1865667484,86458.6300667484,0.0501480292177633
22704.4430957027,86458.8865957027,0.0334823298979178
22704.6996304802,86459.1431304802,0.0671311022985178
22704.9561710812,86459.3996710812,0.0556749274212408
22705.212717506,86459.656217506,0.0576773629159367
22705.4692697547,86459.9127697547,0.0503332924882247
22705.7258278275,86460.1693278275,0.074202019775431
22705.9823917245,86460.4258917245,0.0730493135400518
22706.238961446,86460.682461446,0.104718522556065
22706.4955369922,86460.9390369922,0.0784281526364748
22706.7521183634,86461.1956183634,0.139210095982234
22707.0087055595,86461.4522055595,0.123614989861156
22707.265298581,86461.708798581,0.0778583643404853
22707.5218974279,86461.9653974279,0.0496488866663804
22707.7785021006,86462.2220021006,0.0425030446175061
22708.0351125991,86462.4786125991,0.0254960826304112
22708.2917289237,86462.7352289237,0.0258230158529242
22708.5483510745,86462.9918510745,0.116469321527012
22708.8049790519,86463.2484790519,0.143841951526757
22709.0616128559,86463.5051128559,0.11903602837366
22709.3182524868,86463.7617524868,0.0762868495787239
22709.5748979448,86464.0183979448,0.0447158861283221
22709.8315492299,86464.2750492299,0.028796717107357
22710.0882063426,86464.5317063426,0.0282693318921964
22710.3448692829,86464.7883692829,0.0295293248531785
22710.6015380512,86465.0450380512,0.0206977004903743
22710.8582126475,86465.3017126475,0.0349803796632218
22711.114893072,86465.558393072,0.0410013909460356
22711.371579325,86465.815079325,0.0164426227686485
22711.6282714066,86466.0717714066,0.0201914981984241
22711.8849693172,86466.3284693172,0.0237999516122669
22712.1416730567,86466.5851730567,0.0419681593374357
22712.3983826255,86466.8418826255,0.022159000733135
22712.6550980238,86467.0985980238,0.0258350865020846
22712.9118192516,86467.3553192516,0.0292822724103971
22713.1685463094,86467.6120463094,0.022114589119675
22713.4252791972,86467.8687791972,0.0405512145785839
22713.6820179153,86468.1255179153,0.0571581792755415
22713.9387624638,86468.3822624638,0.0925752070440294
22714.1955128429,86468.6390128429,0.16460728040034
22714.4522690528,86468.8957690528,0.118043654463379
22714.7090310938,86469.1525310938,0.12136554959672
22714.9657989661,86469.4092989661,0.16093734612159
22715.2225726698,86469.6660726698,0.260697030102432
22715.4793522051,86469.9228522051,0.313555943010756
22715.7361375723,86470.1796375723,0.342520366980301
22715.9929287715,86470.4364287715,0.191798600926572
22716.2497258029,86470.6932258029,0.0951879074302718
22716.5065286668,86470.9500286668,0.0915905810421562
22716.7633373633,86471.2068373633,0.0674579382713058
22717.0201518925,86471.4636518925,0.0262117827914597
22717.2769722549,86471.7204722549,0.0305608601421937
22717.5337984505,86471.9772984505,0.0479405145344885
22717.7906304795,86472.2341304795,0.038275571735611
22718.047468342,86472.490968342,0.090997430321517
22718.3043120384,86472.7478120384,0.148381046736195
22718.5611615689,86473.0046615689,0.0668505847958014
22718.8180169336,86473.2615169336,0.0529222498182079
22719.0748781326,86473.5183781326,0.0364627954629626
22719.3317451663,86473.7752451663,0.0532854858220902
22719.5886180349,86474.0321180349,0.061473771712557
22719.8454967385,86474.2889967385,0.0696270561163183
22720.1023812772,86474.5458812772,0.116909290011209
22720.3592716513,86474.8027716513,0.175070207508875
22720.6161678611,86475.0596678611,0.149171588940682
22720.8730699067,86475.3165699067,0.0673445046049714
22721.1299777883,86475.5734777883,0.0748219235559903
22721.3868915061,86475.8303915061,0.0733019296029434
22721.6438110603,86476.0873110603,0.0723179202194626
22721.9007364511,86476.3442364511,0.0341614436839116
22722.1576676787,86476.6011676787,0.175446997071431
22722.4146047433,86476.8581047433,0.204388995870331
22722.6715476451,86477.1150476451,0.164599905098826
22722.9284963843,86477.3719963843,0.130351690742295
22723.1854509611,86477.6289509612,0.0715297544667886
22723.4424113758,86477.8859113758,0.0763595078072808
22723.6993776283,86478.1428776283,0.058001080203726
22723.9563497191,86478.3998497191,0.0438216063778771
22724.2133276483,86478.6568276483,0.0286954123410718
22724.4703114162,86478.9138114162,0.0627816289509119
22724.7273010228,86479.1708010228,0.0615648696576886
22724.9842964684,86479.4277964684,0.102595828150465
22725.2412977531,86479.6847977531,0.0649117485859139
22725.4983048773,86479.9418048773,0.0722936635156932
22725.755317841,86480.198817841,0.119636221267101
22726.0123366445,86480.4558366445,0.175517810062756
22726.2693612881,86480.7128612881,0.222784523518792
22726.5263917718,86480.9698917718,0.163023610474288
22726.7834280959,86481.2269280959,0.106272577563576
22727.0404702606,86481.4839702606,0.136349293663931
22727.2975182661,86481.7410182661,0.0890621512140732
22727.5545721125,86481.9980721125,0.0958252973141501
22727.8116318001,86482.2551318001,0.0681102145631497
22728.0686973292,86482.5121973292,0.0784238164103708
22728.3257686998,86482.7692686998,0.0461979311357878
22728.5828459121,86483.0263459121,0.0541664764759566
22728.8399289665,86483.2834289665,0.13707565922224
22729.097017863,86483.540517863,0.127235829416067
22729.354112602,86483.797612602,0.0916383101731527
22729.6112131834,86484.0547131834,0.0509931742775742
22729.8683196076,86484.3118196076,0.0357806692638269
22730.1254318749,86484.5689318749,0.0265364350877728
22730.3825499853,86484.8260499853,0.0382886496494205
22730.6396739391,86485.0831739391,0.0400311639982737
22730.8968037365,86485.3403037365,0.022902067167678
22731.1539393776,86485.5974393776,0.0643385437312709
22731.4110808626,86485.8545808626,0.0673832990259404
22731.6682281919,86486.1117281919,0.0503993001380179
22731.9253813655,86486.3688813655,0.0519217194565969
22732.1825403838,86486.6260403838,0.0337476936005499
22732.4397052467,86486.8832052467,0.0412704873818515
22732.6968759547,86487.1403759547,0.0387737496933903
22732.9540525077,86487.3975525077,0.127841288704484
22733.2112349062,86487.6547349062,0.199474395435677
22733.4684231502,86487.9119231502,0.247241502152551
22733.72561724,86488.16911724,0.138116475038499
22733.9828171757,86488.4263171757,0.120833356796508
22734.2400229577,86488.6835229577,0.0939087210264209
22734.4972345859,86488.940734586,0.0632058989779144
22734.7544520608,86489.1979520608,0.0660193932746222
22735.0116753823,86489.4551753823,0.0171151402254595
22735.268904551,86489.712404551,0.0636312565223608
22735.5261395667,86489.9696395667,0.0490680867951269
22735.7833804297,86490.2268804297,0.0221129711294238
22736.0406271404,86490.4841271404,0.0324796532359554
22736.2978796987,86490.7413796987,0.0130039063652265
22736.5551381051,86490.9986381051,0.0204248074795186
22736.8124023596,86491.2559023596,0.0455857477530608
22737.0696724624,86491.5131724624,0.0169964466992964
22737.3269484138,86491.7704484138,0.0210250979077565
22737.584230214,86492.027730214,0.0311224381749007
22737.8415178631,86492.2850178631,0.0235784468401223
22738.0988113613,86492.5423113613,0.0206029498109056
22738.356110709,86492.799610709,0.0313199400136668
22738.6134159062,86493.0569159062,0.0360992086426977
22738.8707269531,86493.3142269531,0.0287939517852281
22739.1280438499,86493.5715438499,0.041658527907958
22739.385366597,86493.828866597,0.0344807579639302
22739.6426951944,86494.0861951944,0.05520823664005
22739.9000296423,86494.3435296423,0.0766639747715368
22740.157369941,86494.600869941,0.0921750303382425
22740.4147160906,86494.8582160906,0.128738165911715
22740.6720680914,86495.1155680914,0.133319100054486
22740.9294259435,86495.3729259435,0.171765948291613
22741.1867896471,86495.6302896471,0.267978683375886
22741.4441592026,86495.8876592025,0.247733544820775
22741.7015346099,86496.1450346099,0.274994481116115
22741.9589158694,86496.4024158694,0.169866072376251
22742.2163029813,86496.6598029813,0.145617554839768
22742.4736959457,86496.9171959457,0.0921037358288571
22742.7310947628,86497.1745947628,0.0735002670858552
22742.9884994329,86497.4319994329,0.0620219122003035
22743.2459099561,86497.6894099561,0.058302797880518
22743.5033263327,86497.9468263327,0.0581973009397685
22743.7607485628,86498.2042485628,0.0922138086643062
22744.0181766466,86498.4616766466,0.0771401309948602
22744.2756105844,86498.7191105844,0.0812554584460182
22744.5330503764,86498.9765503764,0.0542720891935489
22744.7904960227,86499.2339960227,0.0575584432269188
22745.0479475235,86499.4914475235,0.0702786214766584
22745.3054048791,86499.7489048791,0.111535084958932
22745.5628680896,86500.0063680896,0.149328211497027
22745.8203371552,86500.2638371552,0.127975796555499
22746.0778120762,86500.5213120762,0.19217050019632
22746.3352928527,86500.7787928527,0.263090629937079
22746.592779485,86501.036279485,0.197514557057548
22746.8502719732,86501.2937719732,0.135757500050845
22747.1077703176,86501.5512703176,0.0683223922824278
22747.3652745183,86501.8087745183,0.0479469052641947
22747.6227845755,86502.0662845755,0.0636720625296732
22747.8803004895,86502.3238004895,0.0988589925430578
22748.1378222604,86502.5813222604,0.0821310162190224
22748.3953498885,86502.8388498885,0.10593514474803
22748.6528833738,86503.0963833738,0.0753568845990326
22748.9104227167,86503.3539227167,0.115212873964173
22749.1679679174,86503.6114679174,0.157502401292438
22749.425518976,86503.869018976,0.150015127372093
22749.6830758927,86504.1265758927,0.0743289777096167
22749.9406386678,86504.3841386678,0.0958869014755015
22750.1982073014,86504.6417073014,0.047400254750095
22750.4557817937,86504.8992817937,0.0267218148661124
22750.7133621451,86505.1568621451,0.0289327625569436
22750.9709483554,86505.4144483554,0.0588844689597618
22751.2285404253,86505.6720404253,0.0217333776521484
22751.4861383545,86505.9296383545,0.0432004253112552
22751.7437421436,86506.1872421436,0.045515762261315
22752.0013517925,86506.4448517925,0.10269263583262
22752.2589673016,86506.7024673016,0.0875424958756934
22752.5165886711,86506.9600886711,0.0898054008895755
22752.7742159011,86507.2177159011,0.197063193274987
22753.0318489918,86507.4753489918,0.130101265481892
22753.2894879435,86507.7329879435,0.0597112731009796
22753.5471327562,86507.9906327562,0.0576416452768444
22753.8047834303,86508.2482834303,0.0276257247655646
22754.062439966,86508.505939966,0.0416408600191028
22754.3201023634,86508.7636023634,0.0506034749002594
22754.5777706227,86509.0212706227,0.0267969414602231
22754.8354447442,86509.2789447442,0.0250140457486347
22755.093124728,86509.536624728,0.0230035155130742
22755.3508105744,86509.7943105744,0.0472878994257223
22755.6085022835,86510.0520022835,0.0232796496698564
22755.8661998555,86510.3096998555,0.038800212793322
22756.1239032907,86510.5674032907,0.0468196002441154
22756.3816125892,86510.8251125892,0.0450325976416284
22756.6393277513,86511.0828277513,0.0224819227736809
22756.897048777,86511.340548777,0.0295458040087095
22757.1547756667,86511.5982756667,0.0361949081882213
22757.4125084205,86511.8560084205,0.101626049230676
22757.6702470387,86512.1137470387,0.0850495660420844
22757.9279915215,86512.3714915215,0.0716793499442726
22758.1857418689,86512.6292418689,0.182072370061413
22758.4434980813,86512.8869980813,0.222510782772458
22758.7012601589,86513.1447601589,0.262462179315258
22758.9590281018,86513.4025281018,0.286950341435659
22759.2168019101,86513.6603019101,0.181047477303503
22759.4745815843,86513.9180815843,0.202591865054014
22759.7323671244,86514.1758671244,0.156172163374443
22759.9901585307,86514.4336585307,0.122081280799924
22760.2479558033,86514.6914558033,0.0760795664339289
22760.5057589424,86514.9492589424,0.177834475746892
22760.7635679482,86515.2070679482,0.0686508935404619
22761.021382821,86515.464882821,0.0863514075870341
22761.279203561,86515.722703561,0.0571643478899761
22761.5370301683,86515.9805301683,0.0436471576576037
22761.794862643,86516.2383626431,0.0361661051375257
22762.0527009857,86516.4962009857,0.04080072135168
22762.3105451962,86516.7540451962,0.0347567271389866
22762.5683952748,86517.0118952748,0.0650008949227282
22762.8262512219,86517.2697512219,0.0738806801432839
22763.0841130374,86517.5276130374,0.0953162024313938
22763.3419807216,86517.7854807216,0.144610404342361
22763.5998542748,86518.0433542748,0.138136319784039
22763.8577336972,86518.3012336972,0.110476754070408
22764.1156189889,86518.5591189889,0.0824401581838622
22764.3735101502,86518.8170101502,0.0399024788624741
22764.6314071812,86519.0749071812,0.0616124323479597
22764.8893100822,86519.3328100822,0.0433943377603881
22765.1472188533,86519.5907188533,0.0351483006607485
22765.4051334947,86519.8486334947,0.0401435340252814
22765.6630540067,86520.1065540067,0.0524302958675168
22765.9209803894,86520.3644803895,0.0824090068616105
22766.1789126431,86520.6224126431,0.0328844008667815
22766.4368507679,86520.8803507679,0.0460358236417466
22766.6947947641,86521.1382947641,0.0268412111772156
22766.9527446319,86521.3962446319,0.0143136388435346
22767.2107003713,86521.6542003714,0.0409716295864233
22767.4686619828,86521.9121619828,0.0292547255710226
22767.7266294664,86522.1701294664,0.0486931282605706
22767.9846028223,86522.4281028223,0.0589053049960902
22768.2425820508,86522.6860820508,0.0464506930271233
22768.500567152,86522.944067152,0.0616592676884563
22768.7585581262,86523.2020581262,0.0613606720144803
22769.0165549736,86523.4600549736,0.119147979893702
22769.2745576943,86523.7180576943,0.159527429627677
22769.5325662886,86523.9760662886,0.419123535340831
22769.7905807565,86524.2340807565,0.236195085365632
22770.0486010986,86524.4921010986,0.151884610920385
22770.3066273146,86524.7501273146,0.108573216761311
22770.5646594051,86525.0081594051,0.0527590811062562
22770.8226973701,86525.2661973701,0.0617832907339325
22771.08074121,86525.52424121,0.0807264774556096
22771.3387909247,86525.7822909247,0.0893638200056684
22771.5968465146,86526.0403465146,0.112572477303154
22771.8549079799,86526.2984079799,0.127942680021362
22772.1129753207,86526.5564753207,0.101468362473483
22772.3710485374,86526.8145485374,0.0898537456544715
22772.6291276299,86527.0726276299,0.144013382303612
22772.8872125986,86527.3307125986,0.145556605039272
22773.1453034437,86527.5888034437,0.130096521552335
22773.4034001653,86527.8469001653,0.128433716420981
22773.6615027637,86528.1050027637,0.0637804080495027
22773.9196112391,86528.3631112391,0.0595266846029779
22774.1777255917,86528.6212255917,0.0820700970712911
22774.4358458216,86528.8793458216,0.133073259476115
22774.693971929,86529.137471929,0.185095348616093
22774.9521039143,86529.3956039143,0.133878831498013
22775.2102417775,86529.6537417775,0.0950598826463843
22775.4683855189,86529.9118855189,0.0954105312981258
22775.7265351386,86530.1700351386,0.12557315606665
22775.984690637,86530.428190637,0.127387348173829
22776.2428520141,86530.6863520141,0.14164973890458
22776.5010192702,86530.9445192702,0.158114744873265
22776.7591924054,86531.2026924054,0.120428099351882
22777.01737142,86531.46087142,0.0664568990744214
22777.2755563142,86531.7190563142,0.0498315235086743
22777.5337470882,86531.9772470882,0.0632963539507058
22777.7919437422,86532.2354437422,0.115706086069045
22778.0501462763,86532.4936462763,0.175208894435297
22778.3083546908,86532.7518546908,0.0881747995541924
22778.566568986,86533.010068986,0.0689081324714336
22778.8247891618,86533.2682891618,0.0836967270067579
22779.0830152187,86533.5265152187,0.0921075985617041
22779.3412471567,86533.7847471566,0.0646061995372074
22779.5994849761,86534.0429849761,0.114124956544904
22779.8577286772,86534.3012286772,0.112980042688904
22780.1159782599,86534.5594782599,0.0481940797119354
22780.3742337247,86534.8177337247,0.0747730018511776
22780.6324950717,86535.0759950717,0.103967497214703
22780.890762301,86535.334262301,0.088511180020038
22781.149035413,86535.592535413,0.0494692724291254
22781.4073144077,86535.8508144077,0.0368040787281507
22781.6655992854,86536.1090992854,0.043478582878712
22781.9238900463,86536.3673900463,0.0670691115728042
22782.1821866907,86536.6256866907,0.0437110792909071
22782.4404892185,86536.8839892185,0.0391620126181456
22782.6987976302,86537.1422976302,0.0551881591860056
22782.957111926,86537.400611926,0.084492405416052
22783.2154321059,86537.6589321059,0.0769975658366131
22783.4737581701,86537.9172581701,0.0419601770729107
22783.7320901191,86538.1755901191,0.0519843455673551
22783.9904279528,86538.4339279528,0.0562669672982151
22784.2487716715,86538.6922716715,0.127300326557935
22784.5071212754,86538.9506212754,0.125921092543778
22784.7654767647,86539.2089767647,0.297128605843809
22785.0238381395,86539.4673381395,0.278940850287236
22785.2822054003,86539.7257054003,0.185170352143516
22785.540578547,86539.984078547,0.0774412983011548
22785.7989575799,86540.2424575799,0.107328080466742
22786.0573424993,86540.5008424993,0.110424752750747
22786.3157333052,86540.7592333052,0.108315798073813
22786.574129998,86541.017629998,0.144928633654228
22786.8325325778,86541.2760325778,0.114724448661009
22787.0909410448,86541.5344410448,0.0965913015155576
22787.3493553992,86541.7928553992,0.0786593859322078
22787.6077756412,86542.0512756412,0.119627206635167
22787.8662017711,86542.3097017711,0.0853236914698274
22788.1246337889,86542.5681337889,0.0675609472961095
22788.383071695,86542.826571695,0.141494418111325
22788.6415154895,86543.0850154895,0.199529427000744
22788.8999651727,86543.3434651727,0.17564233777804
22789.1584207445,86543.6019207445,0.142271576867988
22789.4168822055,86543.8603822055,0.0767962568140956
22789.6753495557,86544.1188495557,0.10241512868686
22789.9338227954,86544.3773227954,0.0966563972063442
22790.1923019247,86544.6358019247,0.06340044209833
22790.4507869437,86544.8942869437,0.044898249956536
22790.7092778529,86545.1527778529,0.0284760593989878
22790.9677746522,86545.4112746522,0.0182469101728156
22791.226277342,86545.669777342,0.0187710890243108
22791.4847859225,86545.9282859225,0.0145227674742499
22791.7433003937,86546.1868003937,0.0597798754460548
22792.0018207561,86546.4453207561,0.0950145973501331
22792.2603470095,86546.7038470095,0.106162805256001
22792.5188791545,86546.9623791545,0.0864579155179734
22792.7774171912,86547.2209171912,0.0561400278766194
22793.0359611197,86547.4794611197,0.0746715057184968
22793.2945109402,86547.7380109402,0.051534958898851
22793.5530666529,86547.9965666529,0.0335924799877582
22793.8116282582,86548.2551282582,0.0771799321471674
22794.070195756,86548.513695756,0.0416639865942202
22794.3287691467,86548.7722691467,0.0666532628726596
22794.5873484305,86549.0308484306,0.0502689593922941
22794.8459336075,86549.2894336075,0.0473606302176307
22795.104524678,86549.548024678,0.0709894727280808
22795.3631216421,86549.8066216421,0.0998519909297207
22795.6217245001,86550.0652245001,0.0980172814117389
22795.8803332522,86550.3238332522,0.0689527694028802
22796.1389478985,86550.5824478985,0.109400644213393
22796.3975684393,86550.8410684393,0.100544054317949
22796.6561948748,86551.0996948748,0.0631358695782237
22796.914827205,86551.358327205,0.0446126085281717
22797.1734654305,86551.6169654305,0.0889823315360697
22797.4321095511,86551.8756095511,0.137569691271042
22797.6907595672,86552.1342595672,0.0643855417907634
22797.9494154789,86552.392915479,0.0794194130475376
22798.2080772866,86552.6515772866,0.141421983175979
22798.4667449904,86552.9102449904,0.174312951133214
22798.7254185904,86553.1689185904,0.181795093048383
22798.9840980869,86553.4275980869,0.192988490138096
22799.2427834801,86553.6862834801,0.130224172436541
22799.5014747701,86553.9449747701,0.128734861116327
22799.7601719573,86554.2036719573,0.0948994226260307
22800.0188750417,86554.4623750417,0.0746903797052687
22800.2775840237,86554.7210840237,0.0434980215767315
22800.5362989033,86554.9797989033,0.0471202651196674
22800.7950196808,86555.2385196808,0.0541683529310907
22801.0537463563,86555.4972463563,0.0383950140389305
22801.3124789302,86555.7559789302,0.0531944537623304
22801.5712174026,86556.0147174026,0.0486237508113239
22801.8299617737,86556.2734617737,0.0430530492127145
22802.0887120437,86556.5322120437,0.0587045698310224
22802.3474682128,86556.7909682128,0.0390914477532801
22802.6062302811,86557.0497302811,0.0260594473075931
22802.864998249,86557.308498249,0.0184509593099032
22803.1237721166,86557.5672721166,0.0727400464330524
22803.3825518841,86557.8260518841,0.0961296272292921
22803.6413375517,86558.0848375517,0.102550589259592
22803.9001291196,86558.3436291196,0.0900344782666506
22804.158926588,86558.602426588,0.0692493586200131
22804.4177299571,86558.8612299571,0.100708954972504
22804.6765392272,86559.1200392272,0.0782778682809022
22804.9353543985,86559.3788543985,0.0768626278495799
22805.1941754709,86559.6376754709,0.0707933754172158
22805.4530024449,86559.896502445,0.0599277953086539
22805.7118353207,86560.1553353207,0.0452397837825626
22805.9706740984,86560.4141740984,0.0286208687299922
22806.2295187782,86560.6730187782,0.0388859714106227
22806.4883693603,86560.9318693604,0.0854453930565142
22806.7472258449,86561.1907258449,0.109972090623881
22807.0060882324,86561.4495882324,0.102776003748809
22807.2649565227,86561.7084565227,0.0597099846884542
22807.5238307162,86561.9673307162,0.104603535467923
22807.782710813,86562.226210813,0.122074170016343
22808.0415968133,86562.4850968133,0.0808846501826196
22808.3004887174,86562.7439887174,0.0625268219812843
22808.5593865254,86563.0028865254,0.0933258602360502
22808.8182902376,86563.2617902376,0.0911470609357961
22809.0771998542,86563.5206998542,0.125760035689095
22809.3361153752,86563.7796153752,0.127939520816953
22809.595036801,86564.038536801,0.145964370222529
22809.8539641318,86564.2974641318,0.11806972895976
22810.1128973678,86564.5563973678,0.0819316206414704
22810.3718365091,86564.8153365091,0.0647590363007483
22810.630781556,86565.074281556,0.0498306451828742
22810.8897325086,86565.3332325086,0.0625347868852873
22811.1486893672,86565.5921893672,0.0810439193864233
22811.4076521319,86565.8511521319,0.0731190946959321
22811.6666208031,86566.1101208031,0.0916890183790476
22811.9255953807,86566.3690953807,0.0949128575957988
22812.1845758653,86566.6280758653,0.0200277548466488
22812.4435622567,86566.8870622567,0.0817345904760516
22812.7025545553,86567.1460545553,0.0273936412516944
22812.9615527614,86567.4050527614,0.0695726973545248
22813.2205568749,86567.6640568749,0.0959687222277599
22813.4795668963,86567.9230668963,0.0833713107828205
22813.7385828257,86568.1820828257,0.0323412442726142
22813.9976046632,86568.4411046632,0.0411029998183073
22814.2566324092,86568.7001324092,0.0524512991076654
22814.5156660636,86568.9591660636,0.0417528156164002
22814.774705627,86569.218205627,0.08842504637339
22815.0337510993,86569.4772510993,0.0992099217987367
22815.2928024808,86569.7363024808,0.0572484031965664
22815.5518597718,86569.9953597718,0.0861954198979911
22815.8109229722,86570.2544229722,0.147127093189346
22816.0699920826,86570.5134920826,0.13591406130271
22816.329067103,86570.772567103,0.129512324313391
22816.5881480334,86571.0316480334,0.0774448415448905
22816.8472348744,86571.2907348744,0.104718547550655
22817.106327626,86571.549827626,0.0801153706057039
22817.3654262884,86571.8089262884,0.0964711603477537
22817.6245308618,86572.0680308618,0.131943233280155
22817.8836413464,86572.3271413464,0.110021714817484
22818.1427577425,86572.5862577425,0.133873194934621
22818.4018800501,86572.8453800501,0.169823567343992
22818.6610082697,86573.1045082697,0.13592632696334
22818.9201424012,86573.3636424012,0.0805557876307131
22819.179282445,86573.622782445,0.0703128548508771
22819.4384284012,86573.8819284012,0.0707387963936236
22819.69758027,86574.14108027,0.0865926897536187
22819.9567380518,86574.4002380517,0.16532488258788
22820.2159017464,86574.6594017464,0.150047955497969
22820.4750713544,86574.9185713544,0.112584109926635
22820.7342468758,86575.1777468758,0.0773406450246037
22820.9934283109,86575.4369283109,0.0588102819007648
22821.2526156598,86575.6961156598,0.0275001029677485
22821.5118089228,86575.9553089228,0.0361070065066718
22821.7710081,86576.2145081,0.0483179118156188
22822.0302131916,86576.4737131916,0.0966797666171186
22822.289424198,86576.732924198,0.0786517913292147
22822.5486411193,86576.9921411193,0.0859517510608447
22822.8078639555,86577.2513639555,0.0890322747688338
22823.067092707,86577.510592707,0.0895799170924892
22823.3263273741,86577.7698273741,0.0769166509863067
22823.5855679568,86578.0290679568,0.0810971400276914
22823.8448144554,86578.2883144554,0.143405577745197
22824.10406687,86578.54756687,0.08301323755638
22824.363325201,86578.806825201,0.0860077303267542
22824.6225894484,86579.0660894484,0.0719701471152207
22824.8818596124,86579.3253596124,0.0596441008136982
22825.1411356935,86579.5846356935,0.0674106069361258
22825.4004176915,86579.8439176915,0.0903659308411522
22825.6597056069,86580.1032056069,0.0964795906848145
22825.9189994398,86580.3624994398,0.0784526088671426
22826.1782991903,86580.6217991903,0.08524343559126
22826.4376048588,86580.8811048588,0.0994092717546171
22826.6969164454,86581.1404164454,0.0623587572410543
22826.9562339503,86581.3997339503,0.0704329539556424
22827.2155573737,86581.6590573737,0.1045790115555
22827.4748867158,86581.9183867158,0.0957896519618565
22827.7342219768,86582.1777219768,0.10580466431296
22827.9935631569,86582.4370631569,0.0752295339280307
22828.2529102563,86582.6964102563,0.0969548017075097
22828.5122632754,86582.9557632754,0.109073717689311
22828.7716222141,86583.2151222141,0.0782321700950599
22829.0309870727,86583.4744870727,0.0563022814250038
22829.2903578515,86583.7338578515,0.0957365705534165
22829.5497345506,86583.9932345506,0.0292914595884574
22829.8091171702,86584.2526171702,0.0470194644126063
22830.0685057105,86584.5120057106,0.0406106582302199
22830.3279001719,86584.7714001719,0.0371206002871048
22830.5873005543,86585.0308005543,0.0537900182847467
22830.8467068581,86585.2902068581,0.0559760426423656
22831.1061190835,86585.5496190835,0.111430970924227
22831.3655372306,86585.8090372306,0.0897940121743249
22831.6249612996,86586.0684612996,0.0651997126905503
22831.8843912908,86586.3278912908,0.0587422075588419
22832.1438272045,86586.5873272045,0.073794875089291
22832.4032690406,86586.8467690406,0.102549599597194
22832.6627167995,86587.1062167996,0.0603112045034277
22832.9221704814,86587.3656704814,0.0592315618480273
22833.1816300865,86587.6251300865,0.0600161098223296
22833.4410956149,86587.8845956149,0.0640496153659845
22833.7005670669,86588.1440670669,0.0808925799354921
22833.9600444427,86588.4035444427,0.0581429800705344
22834.2195277425,86588.6630277425,0.0951538715584808
22834.4790169665,86588.9225169665,0.109781165852128
22834.7385121148,86589.1820121148,0.0619244391866782
22834.9980131877,86589.4415131877,0.0399157937527006
22835.2575201854,86589.7010201854,0.0880334718371788
22835.5170331081,86589.9605331081,0.0807205494680948
22835.7765519562,86590.2200519562,0.107195373636787
22836.0360767294,86590.4795767294,0.100649275897208
22836.2956074284,86590.7391074284,0.0891014433641619
22836.5551440532,86590.9986440532,0.158837220016195
22836.8146866039,86591.2581866039,0.0944330121087956
22837.0742350809,86591.5177350809,0.0446090086404547
22837.3337894843,86591.7772894843,0.0547271463406114
22837.5933498143,86592.0368498143,0.0789683844743541
22837.8529160712,86592.2964160712,0.0531986357823706
22838.112488255,86592.555988255,0.060465047877575
22838.3720663662,86592.8155663662,0.0649002057261816
22838.6316504047,86593.0751504047,0.0384156590455141
22838.8912403708,86593.3347403708,0.0835189059084524
22839.1508362649,86593.5943362649,0.0494144207615206
22839.410438087,86593.853938087,0.0790514232093507
22839.6700458372,86594.1135458372,0.0941344866325932
22839.929659516,86594.373159516,0.096540704300087
22840.1892791234,86594.6327791234,0.0978456489079666
22840.4489046597,86594.8924046597,0.0972607401635919
22840.708536125,86595.152036125,0.0779427712290425
22840.9681735196,86595.4116735196,0.0859869234408461
22841.2278168436,86595.6713168436,0.0990969087608524
22841.4874660973,86595.9309660973,0.0949032739077345
22841.7471212809,86596.1906212809,0.111515454985251
22842.0067823945,86596.4502823945,0.093583827592093
22842.2664494386,86596.7099494386,0.150720842400175
22842.5261224129,86596.9696224129,0.148257953180737
22842.785801318,86597.229301318,0.0970659510664319
22843.045486154,86597.488986154,0.0871150262166346
22843.3051769211,86597.7486769211,0.134155678076725
22843.5648736194,86598.0083736195,0.157947960233163
22843.8245762493,86598.2680762493,0.136403947337609
22844.0842848108,86598.5277848108,0.108324285978528
22844.3439993044,86598.7874993044,0.0773151930605157
22844.6037197299,86599.0472197299,0.0932614197814649
22844.8634460878,86599.3069460878,0.0676840409501832
22845.1231783782,86599.5666783782,0.0722005133026123
22845.3829166013,86599.8264166013,0.0471721048468924
22845.6426607573,86600.0861607573,0.0485608860086077
22845.9024108465,86600.3459108465,0.0678699500683005
22846.1621668689,86600.6056668689,0.0760772758421448
22846.421928825,86600.865428825,0.0667662413982044
22846.6816967147,86601.1251967147,0.0684876228587708
22846.9414705383,86601.3849705383,0.109475140407152
22847.2012502962,86601.6447502962,0.0885735235606827
22847.4610359883,86601.9045359883,0.103986408813747
22847.720827615,86602.164327615,0.0987452756153926
22847.9806251764,86602.4241251764,0.11988918639276
22848.2404286728,86602.6839286728,0.153185753208076
22848.5002381044,86602.9437381044,0.115461783257985
22848.7600534714,86603.2035534714,0.115319950673213
22849.0198747738,86603.4633747738,0.108590446876319
22849.279702012,86603.723202012,0.0980952365133558
22849.5395351862,86603.9830351862,0.10044988763812
22849.7993742966,86604.2428742966,0.104506130985708
22850.0592193433,86604.5027193433,0.0830582249216033
22850.3190703267,86604.7625703267,0.0872383096172432
22850.5789272469,86605.0224272469,0.0662883868291209
22850.8387901039,86605.2822901039,0.0822497832091213
22851.0986588982,86605.5421588982,0.0909973751835511
22851.3585336299,86605.8020336299,0.139050319337117
22851.6184142992,86606.0619142992,0.114420475253632
22851.8783009063,86606.3218009063,0.109641921928907
22852.1381934514,86606.5816934514,0.0673174186143093
22852.3980919346,86606.8415919346,0.0524117546226956
22852.6579963564,86607.1014963564,0.0707129134456866
22852.9179067167,86607.3614067167,0.0745782493824008
22853.1778230158,86607.6213230158,0.073174786829417
22853.437745254,86607.881245254,0.0979436088771618
22853.6976734313,86608.1411734313,0.115258258716772
22853.9576075482,86608.4011075482,0.105043592234635
22854.2175476046,86608.6610476046,0.0807876585874018
22854.4774936009,86608.9209936009,0.0947022405694816
22854.7374455372,86609.1809455373,0.110520122247036
22854.9974034138,86609.4409034138,0.0703378793197196
22855.2573672308,86609.7008672308,0.134422731551948
22855.5173369884,86609.9608369884,0.0755323682551013
22855.7773126869,86610.2208126869,0.0548141946331723
22856.0372943265,86610.4807943265,0.0621453482517421
22856.2972819073,86610.7407819073,0.0992369001776926
22856.5572754296,86611.0007754296,0.0812223338086421
22856.8172748936,86611.2607748936,0.0750952294674396
22857.0772802994,86611.5207802994,0.0961357151821212
22857.3372916473,86611.7807916473,0.0676326870605064
22857.5973089375,86612.0408089375,0.114034975714184
22857.8573321702,86612.3008321702,0.081849620576533
22858.1173613456,86612.5608613456,0.133419987313622
22858.3773964638,86612.8208964638,0.092222994298439
22858.6374375252,86613.0809375252,0.115957593726207
22858.8974845298,86613.3409845298,0.103538426145694
22859.157537478,86613.601037478,0.125207737917737
22859.4175963698,86613.8610963698,0.113199968148515
22859.6776612056,86614.1211612056,0.134578082129924
22859.9377319854,86614.3812319854,0.114443828424824
22860.1978087096,86614.6413087096,0.106364098382501
22860.4578913783,86614.9013913783,0.0893294103662559
22860.7179799918,86615.1614799918,0.0929659401303864
22860.9780745501,86615.4215745501,0.0463025852031219
22861.2381750536,86615.6816750536,0.092593034079941
22861.4982815024,86615.9417815024,0.0690362880522918
22861.7583938968,86616.2018938968,0.0757880917977378
22862.0185122369,86616.4620122369,0.100547919101782
22862.2786365229,86616.7221365229,0.0840075363496022
22862.5387667552,86616.9822667552,0.0842451172917891
22862.7989029337,86617.2424029337,0.0710568281186781
22863.0590450588,86617.5025450588,0.0995883270914389
22863.3191931308,86617.7626931308,0.0935568716297246
22863.5793471497,86618.0228471497,0.0881714522922029
22863.8395071156,86618.2830071156,0.0520971761570052
22864.0996730291,86618.5431730291,0.122974458925965
22864.35984489,86618.80334489,0.0889241947791044
22864.6200226988,86619.0635226988,0.115161807279402
22864.8802064556,86619.3237064556,0.124250359791862
22865.1403961605,86619.5838961605,0.0860829307694641
22865.4005918138,86619.8440918138,0.0957062097832024
22865.6607934157,86620.1042934157,0.0850938752422238
22865.9210009665,86620.3645009665,0.105100919114588
22866.1812144662,86620.6247144662,0.116951596385543
22866.4414339152,86620.8849339152,0.0814719199241882
22866.7016593136,86621.1451593136,0.0643056311026649
22866.9618906616,86621.4053906616,0.0953028643214023
22867.2221279594,86621.6656279594,0.0725654293748954
22867.4823712072,86621.9258712072,0.127844673751173
22867.7426204053,86622.1861204053,0.0436945801589798
22868.0028755538,86622.4463755538,0.102057546211365
22868.2631366529,86622.7066366529,0.11484164958378
22868.5234037029,86622.9669037029,0.0994921347164717
22868.783676704,86623.227176704,0.0815851785621352
22869.0439556562,86623.4874556562,0.0874279821936009
22869.3042405599,86623.7477405599,0.122459817005091
22869.5645314154,86624.0080314154,0.149834253830344
22869.8248282226,86624.2683282226,0.0951130102052874
22870.085130982,86624.528630982,0.111985992089097
22870.3454396936,86624.7889396936,0.0945482027909899
22870.6057543576,86625.0492543576,0.118453148758329
22870.8660749744,86625.3095749744,0.177244019642093
22871.1264015441,86625.5699015441,0.151982937124881
22871.3867340668,86625.8302340668,0.131172845766326
22871.6470725428,86626.0905725428,0.180788052928169
22871.9074169724,86626.3509169724,0.131992812379901
22872.1677673555,86626.6112673555,0.0972404596189487
22872.4281236927,86626.8716236927,0.165404771384103
22872.688485984,86627.131985984,0.129879504941189
22872.9488542295,86627.3923542295,0.0956030303670865
22873.2092284295,86627.6527284295,0.126124056873839
22873.4696085844,86627.9131085844,0.0994682970982398
22873.7299946941,86628.1734946941,0.12412767711788
22873.9903867589,86628.4338867589,0.171016500211915
22874.2507847791,86628.6942847791,0.138100115464724
22874.5111887548,86628.9546887548,0.128972851254179
22874.7715986863,86629.2150986863,0.191455454888931
22875.0320145738,86629.4755145738,0.152447960111899
22875.2924364173,86629.7359364173,0.163942409632865
22875.5528642173,86629.9963642173,0.149635325517445
22875.8132979738,86630.2567979738,0.113599769260007
22876.073737687,86630.517237687,0.195097546636583
22876.3341833573,86630.7776833573,0.160227554374518
22876.5946349846,86631.0381349846,0.18047132692264
22876.8550925694,86631.2985925694,0.164956666201219
22877.1155561118,86631.5590561118,0.160901531563056
22877.3760256119,86631.8195256119,0.126037544133924
22877.6365010701,86632.0800010701,0.180595791493515
22877.8969824865,86632.3404824865,0.116909485377591
22878.1574698612,86632.6009698612,0.146612856842781
22878.4179631945,86632.8614631945,0.148979158783046
22878.6784624867,86633.1219624867,0.130059934700826
22878.9389677378,86633.3824677378,0.178761382708789
22879.1994789483,86633.6429789483,0.102233770091958
22879.4599961181,86633.9034961181,0.161598844797686
22879.7205192475,86634.1640192475,0.135248128167741
22879.9810483368,86634.4245483368,0.157363827039022
22880.2415833861,86634.6850833861,0.17305940363685
22880.5021243956,86634.9456243956,0.170939662076568
22880.7626713657,86635.2061713657,0.189875921012633
22881.0232242964,86635.4667242964,0.146457186417795
22881.2837831878,86635.7272831878,0.158435683678185
22881.5443480404,86635.9878480404,0.141886407916513
22881.8049188543,86636.2484188543,0.110850162031118
22882.0654956295,86636.5089956295,0.177832204267782
22882.3260783665,86636.7695783665,0.127987076760026
22882.5866670654,86637.0301670654,0.127105248689908
22882.8472617263,86637.2907617263,0.144412089894119
22883.1078623495,86637.5513623495,0.145929623682755
22883.3684689352,86637.8119689352,0.173343530254392
22883.6290814836,86638.0725814836,0.148651745266738
22883.8896999949,86638.3331999949,0.168353935122595
22884.1503244694,86638.5938244694,0.111638058653137
22884.4109549071,86638.8544549071,0.207018789889181
22884.6715913084,86639.1150913084,0.102547069049664
22884.9322336733,86639.3757336733,0.137242474369631
22885.1928820021,86639.6363820022,0.167393388260185
22885.4535362952,86639.8970362952,0.156639486574088
22885.7141965525,86640.1576965525,0.12155277602905
22885.9748627745,86640.4183627745,0.134354242993169
22886.2355349611,86640.6790349611,0.126814647949165
22886.4962131126,86640.9397131126,0.156551079144102
22886.7568972294,86641.2003972294,0.143411114044896
22887.0175873114,86641.4610873114,0.141646872645091
22887.2782833591,86641.7217833591,0.112588840515946
22887.5389853725,86641.9824853725,0.162551929142385
22887.7996933519,86642.2431933519,0.122726186326031
22888.0604072975,86642.5039072975,0.150827493507198
22888.3211272094,86642.7646272094,0.128795080430315
22888.581853088,86643.025353088,0.19811403193938
22888.8425849333,86643.2860849333,0.192660745232946
22889.1033227456,86643.5468227456,0.189076517550394
22889.3640665251,86643.8075665251,0.174562945082181
22889.624816272,86644.068316272,0.217246878034103
22889.8855719866,86644.3290719866,0.225897170584041
22890.146333669,86644.589833669,0.118888526998011
22890.4071013193,86644.8506013193,0.184095543214738
22890.6678749379,86645.1113749379,0.157232182089344
22890.928654525,86645.372154525,0.174399792100518
22891.1894400806,86645.6329400806,0.174215495583772
22891.4502316051,86645.8937316051,0.161908504671884
22891.7110290986,86646.1545290987,0.168790870545458
22891.9718325614,86646.4153325614,0.144235123066422
22892.2326419937,86646.6761419937,0.172605943656764
22892.4934573956,86646.9369573957,0.138693207759288
22892.7542787674,86647.1977787674,0.12160128537643
22893.0151061093,86647.4586061093,0.109965411967065
22893.2759394213,86647.7194394213,0.130063970015136
22893.5367787039,86647.980278704,0.143858414203326
22893.7976239573,86648.2411239573,0.131690234751028
22894.0584751814,86648.5019751814,0.123737705351
22894.3193323767,86648.7628323767,0.0994246078770173
22894.5801955432,86649.0236955432,0.149973197397162
22894.8410646813,86649.2845646813,0.0742417713845004
22895.101939791,86649.545439791,0.120442695005079
22895.3628208728,86649.8063208728,0.131592838749421
22895.6237079266,86650.0672079266,0.0824852468880879
22895.8846009527,86650.3281009527,0.132103128078155
22896.1454999514,86650.5889999514,0.142650611320195
22896.4064049228,86650.8499049228,0.103254059570872
22896.6673158672,86651.1108158672,0.158709864036589
22896.9282327847,86651.3717327847,0.166046621717385
22897.1891556754,86651.6326556755,0.139833068974142
22897.4500845399,86651.8935845399,0.111032460865684
22897.711019378,86652.154519378,0.0803998542332588
22897.9719601901,86652.4154601901,0.10231313408976
22898.2329069764,86652.6764069764,0.14809435165625
22898.4938597371,86652.9373597371,0.131080587557037
22898.7548184724,86653.1983184724,0.146206134479497
22899.0157831824,86653.4592831824,0.0913428881229856
22899.2767538674,86653.7202538674,0.116687742072578
22899.5377305277,86653.9812305277,0.166413674572028
22899.7987131633,86654.2422131633,0.160725153693672
22900.0597017745,86654.5032017745,0.160032822516156
22900.3206963615,86654.7641963615,0.131901151934211
22900.5816969246,86655.0251969246,0.156392239832231
22900.8427034639,86655.2862034639,0.124888047468048
22901.1037159797,86655.5472159797,0.183213495535545
22901.364734472,86655.808234472,0.180681026542833
22901.6257589411,86656.0692589411,0.104522888603074
22901.8867893874,86656.3302893874,0.126213969836987
22902.1478258109,86656.5913258109,0.156106337351883
22902.4088682118,86656.8523682118,0.120772133395764
22902.6699165904,86657.1134165904,0.173790598078603
22902.9309709469,86657.3744709469,0.141815965236323
22903.1920312814,86657.6355312814,0.122813227433325
22903.4530975942,86657.8965975942,0.12805624509641
22903.7141698855,86658.1576698855,0.122092266525498
22903.9752481555,86658.4187481555,0.13107463658284
22904.2363324043,86658.6798324043,0.132845762629946
22904.4974226323,86658.9409226323,0.135414834174135
22904.7585188395,86659.2020188395,0.124048352803632
22905.0196210264,86659.4631210264,0.167570139090273
22905.2807291929,86659.7242291929,0.108402169787077
22905.5418433392,86659.9853433392,0.197185420725106
22905.8029634658,86660.2464634658,0.133538138701917
22906.0640895726,86660.5075895726,0.141627250697142
22906.32522166,86660.76872166,0.156944666873282
22906.5863597282,86661.0298597282,0.171850401291602
22906.8475037773,86661.2910037773,0.13263734175
22907.1086538075,86661.5521538075,0.213017902214337
22907.3698098191,86661.8133098191,0.200480325505887
22907.6309718123,86662.0744718123,0.123120859432926
22907.8921397872,86662.3356397872,0.167684326963143
22908.1533137441,86662.5968137441,0.145171558308378
22908.4144936832,86662.8579936832,0.123761793692804
22908.6756796047,86663.1191796047,0.171629882669828
22908.9368715087,86663.3803715087,0.197017545787846
22909.1980693955,86663.6415693955,0.170775764913287
22909.4592732654,86663.9027732654,0.204056025301846
22909.7204831185,86664.1639831185,0.176013547399508
22909.9816989549,86664.4251989549,0.201701850896707
22910.242920775,86664.686420775,0.155176321403685
22910.5041485789,86664.9476485789,0.217782431094374
22910.7653823668,86665.2088823668,0.193720975585993
22911.0266221391,86665.4701221391,0.152170359733943
22911.2878678957,86665.7313678957,0.220535366196838
22911.549119637,86665.992619637,0.166746005057546
22911.8103773631,86666.2538773631,0.191549499035421
22912.0716410742,86666.5151410743,0.206337492337439
22912.3329107707,86666.7764107707,0.2001212659481
22912.5941864525,86667.0376864525,0.202946592030139
22912.8554681202,86667.2989681202,0.228842691059152
22913.1167557736,86667.5602557736,0.207393171229994
22913.3780494131,86667.8215494131,0.165761723250122
22913.639349039,86668.082849039,0.211125673113539
22913.9006546513,86668.3441546513,0.128205308323099
22914.1619662504,86668.6054662504,0.135051030031742
22914.4232838364,86668.8667838364,0.164883932842092
22914.6846074094,86669.1281074094,0.125142038811668
22914.9459369698,86669.3894369698,0.163157971511459
22915.2072725177,86669.6507725177,0.156949912669842
22915.4686140534,86669.9121140534,0.166932956818189
22915.729961577,86670.173461577,0.115294407765127
22915.9913150887,86670.4348150887,0.145677487907075
22916.2526745888,86670.6961745888,0.170540687003722
22916.5140400774,86670.9575400774,0.192985856052772
22916.7754115547,86671.2189115548,0.209143274548356
22917.0367890211,86671.4802890211,0.17195015528337
22917.2981724766,86671.7416724766,0.135592573749034
22917.5595619216,86672.0030619216,0.143583641445971
22917.8209573561,86672.2644573561,0.217461528912914
22918.0823587804,86672.5258587804,0.232252739485436
22918.3437661946,86672.7872661946,0.179494900755068
22918.6051795992,86673.0486795992,0.136478657536715
22918.8665989941,86673.3100989941,0.146178573989393
22919.1280243795,86673.5715243795,0.151363260607887
22919.3894557558,86673.8329557558,0.166613672323361
22919.6508931232,86674.0943931232,0.182430512944186
22919.9123364818,86674.3558364818,0.166914559793421
22920.1737858318,86674.6172858318,0.227966190177212
22920.4352411735,86674.8787411735,0.213360826471759
22920.696702507,86675.140202507,0.205705820558658
22920.9581698326,86675.4016698326,0.165738519395815
22921.2196431504,86675.6631431504,0.219206848228887
22921.4811224607,86675.9246224607,0.20617051289555
22921.7426077637,86676.1861077637,0.117179986486383
22922.0040990596,86676.4475990596,0.178300053932376
22922.2655963484,86676.7090963485,0.181439574041454
22922.5270996307,86676.9705996307,0.158621483270538
22922.7886089064,86677.2321089064,0.199824047719433
22923.0501241759,86677.4936241759,0.147229132448643
22923.3116454392,86677.7551454392,0.16267637045697
22923.5731726967,86678.0166726967,0.163920535005036
22923.8347059485,86678.2782059485,0.166751089561745
22924.0962451947,86678.5397451947,0.167997849191569
22924.3577904358,86678.8012904358,0.111117013256762
22924.6193416718,86679.0628416718,0.116746906560895
22924.8808989029,86679.3243989029,0.209574514676808
22925.1424621294,86679.5859621294,0.17687108547469
22925.4040313514,86679.8475313515,0.185290837148486
22925.6656065692,86680.1091065692,0.129575266652294
22925.927187783,86680.370687783,0.152222039276549
22926.188774993,86680.632274993,0.159438324368897
22926.4503681993,86680.8938681993,0.148674259239473
22926.7119674022,86681.1554674022,0.153980749571224
22926.973572602,86681.417072602,0.19063921012075
22927.2351837988,86681.6786837988,0.164560281410052
22927.4968009926,86681.9403009926,0.177745781744608
22927.758424184,86682.201924184,0.155364743033653
22928.0200533729,86682.4635533729,0.129663603353639
22928.2816885598,86682.7251885598,0.133870699879943
22928.5433297446,86682.9868297446,0.117118345917711
22928.8049769277,86683.2484769277,0.140159011634654
22929.0666301092,86683.5101301092,0.165645323630876
22929.3282892893,86683.7717892893,0.206591583186988
22929.5899544684,86684.0334544684,0.159805339310646
22929.8516256465,86684.2951256465,0.135163157009242
22930.1133028238,86684.5568028238,0.154799069285262
22930.3749860006,86684.8184860006,0.100392274442911
22930.6366751772,86685.0801751772,0.128903671286231
22930.8983703536,86685.3418703536,0.093021113645398
22931.1600715301,86685.6035715301,0.143316188714125
22931.4217787069,86685.8652787069,0.135877726750203
22931.6834918842,86686.1269918842,0.154749395260512
22931.9452110622,86686.3887110622,0.143769202831069
22932.2069362412,86686.6504362412,0.139203645437814
22932.4686674213,86686.9121674213,0.113241909192444
22932.7304046027,86687.1739046026,0.186696787484802
22932.9921477856,86687.4356477856,0.145369421333906
22933.2538969704,86687.6973969704,0.145143876114948
22933.515652157,86687.959152157,0.179372260523615
22933.7774133459,86688.2209133459,0.1267431456022
22934.039180537,86688.482680537,0.178984407870414
22934.3009537307,86688.7444537307,0.205598088884066
22934.5627329273,86689.0062329273,0.198802707712866
22934.8245181268,86689.2680181268,0.203132076505959
22935.0863093296,86689.5298093296,0.192590332118782
22935.3481065357,86689.7916065357,0.190309409542031
22935.6099097454,86690.0534097454,0.16730116683479
22935.871718959,86690.315218959,0.189761284949336
22936.1335341765,86690.5770341765,0.172060104867437
22936.3953553982,86690.8388553982,0.214509247232986
22936.6571826245,86691.1006826245,0.168002933442309
22936.9190158554,86691.3625158553,0.164565325113995
22937.180855091,86691.624355091,0.162979216813744
22937.4427003317,86691.8862003317,0.155382643343569
22937.7045515778,86692.1480515778,0.134530299459792
22937.9664088292,86692.4099088292,0.170806475011864
22938.2282720864,86692.6717720864,0.159500866281357
22938.4901413493,86692.9336413493,0.171192560517182
22938.7520166184,86693.1955166184,0.142295676361677
22939.0138978939,86693.4573978939,0.241623703337887
22939.2757851758,86693.7192851758,0.183320338888469
22939.5376784643,86693.9811784643,0.148834225905681
22939.7995777598,86694.2430777598,0.161812868590571
22940.0614830625,86694.5049830625,0.164374833736421
22940.3233943724,86694.7668943724,0.15175058366749
22940.5853116899,86695.0288116898,0.153064620939142
22940.8472350151,86695.290735015,0.163528112737101
22941.1091643482,86695.5526643482,0.176570981393161
22941.3710996896,86695.8145996896,0.115208288928015
22941.6330410392,86696.0765410392,0.196883323477685
22941.8949883974,86696.3384883974,0.158607889038928
22942.1569417644,86696.6004417644,0.152037246476427
22942.4189011404,86696.8624011404,0.221057145123083
22942.6808665256,86697.1243665256,0.188862787695868
22942.9428379202,86697.3863379202,0.162634684891168
22943.2048153243,86697.6483153243,0.119858929312283
22943.4667987383,86697.9102987383,0.165969974339895
22943.7287881622,86698.1722881622,0.208002449479599
22943.9907835964,86698.4342835964,0.148952081013541
22944.252785041,86698.696285041,0.134032137852116
22944.5147924963,86698.9582924963,0.163909960526556
22944.7768059624,86699.2203059624,0.165084665553728
22945.0388254395,86699.4823254395,0.182039613761364
22945.3008509279,86699.7443509279,0.150677366226031
22945.5628824278,86700.0063824278,0.20387777879804
22945.8249199392,86700.2684199392,0.157195288376129
22946.0869634627,86700.5304634627,0.196117730537749
22946.3490129981,86700.7925129981,0.205103361987151
22946.6110685458,86701.0545685458,0.144495330067177
22946.8731301061,86701.3166301061,0.162763648042881
22947.135197679,86701.578697679,0.169217109747095
22947.3972712649,86701.8407712649,0.184536597013473
22947.6593508639,86702.1028508639,0.181782291354207
22947.9214364762,86702.3649364762,0.194215950941855
22948.1835281021,86702.6270281021,0.153699176146814
22948.4456257416,86702.8891257416,0.220296768164033
22948.7077293951,86703.1512293951,0.224086167721018
22948.9698390627,86703.4133390627,0.214500206283512
22949.2319547447,86703.6754547447,0.297976247885783
22949.4940764413,86703.9375764413,0.271684873214012
22949.7562041527,86704.1997041527,0.261798003268211
22950.0183378789,86704.4618378789,0.150412537198753
22950.2804776205,86704.7239776205,0.200080356494249
22950.5426233774,86704.9861233774,0.181101258673665
22950.8047751499,86705.2482751499,0.114027867273117
22951.0669329382,86705.5104329382,0.215255843036227
22951.3290967425,86705.7725967425,0.251797755299799
22951.591266563,86706.034766563,0.217197417603004
22951.8534424001,86706.2969424001,0.20400538620444
22952.1156242536,86706.5591242536,0.251567651842475
22952.3778121241,86706.8213121241,0.232469971587354
22952.6400060116,86707.0835060116,0.2667506439957
22952.9022059163,86707.3457059163,0.160998169462273
22953.1644118385,86707.6079118385,0.206868828315721
22953.4266237785,86707.8701237785,0.173156689381107
22953.6888417362,86708.1323417362,0.198805627573033
22953.951065712,86708.394565712,0.206163702117298
22954.2132957061,86708.6567957061,0.186141649957758
22954.4755317188,86708.9190317188,0.184214175407505
22954.7377737501,86709.1812737501,0.19805970155204
22955.0000218004,86709.4435218003,0.146324124031898
22955.2622758697,86709.7057758697,0.179131912521463
22955.5245359584,86709.9680359584,0.168508099735706
22955.7868020666,86710.2303020666,0.249864250523491
22956.0490741947,86710.4925741947,0.240719254867666
22956.3113523426,86710.7548523426,0.216396759719614
22956.5736365107,86711.0171365107,0.158593692375866
22956.8359266992,86711.2794266992,0.16347413786762
22957.0982229081,86711.5417229081,0.201981880253831
22957.360525138,86711.804025138,0.223659308651518
22957.6228333887,86712.0663333887,0.22103373784961
22957.8851476607,86712.3286476607,0.246112415532225
22958.1474679541,86712.5909679541,0.200980381909762
22958.4097942691,86712.8532942691,0.236971810930111
22958.6721266059,86713.1156266059,0.1534466720586
22958.9344649647,86713.3779649647,0.164195420008932
22959.1968093458,86713.6403093458,0.210526454326111
22959.4591597492,86713.9026597492,0.202083562201971
22959.7215161754,86714.1650161754,0.169529909153974
22959.9838786244,86714.4273786244,0.223039639178522
22960.2462470965,86714.6897470964,0.198684977194549
22960.5086215918,86714.9521215918,0.177769856496853
22960.7710021106,86715.2145021106,0.213190639908425
22961.033388653,86715.476888653,0.166602225419358
22961.2957812194,86715.7392812194,0.232110718857169
22961.5581798099,86716.0016798099,0.168794574340091
22961.8205844246,86716.2640844246,0.171880401560732
22962.0829950639,86716.5264950639,0.196599365538586
22962.3454117279,86716.7889117279,0.140342944042137
22962.6078344168,86717.0513344168,0.241255202806842
22962.8702631308,86717.3137631308,0.201903040702131
22963.1326978703,86717.5761978703,0.173775762460103
22963.3951386352,86717.8386386352,0.190727507520663
22963.6575854259,86718.1010854259,0.208073575097485
22963.9200382426,86718.3635382426,0.189539492301026
22964.1824970854,86718.6259970854,0.186007814277035
22964.4449619546,86718.8884619546,0.178692343891616
22964.7074328504,86719.1509328504,0.222708584104951
22964.969909773,86719.413409773,0.227361233919651
22965.2323927226,86719.6758927226,0.180283407318838
22965.4948816994,86719.9383816994,0.152473815462513
22965.7573767037,86720.2008767037,0.179162728999227
22966.0198777355,86720.4633777355,0.198257345114397
22966.2823847952,86720.7258847952,0.172844347726108
22966.5448978829,86720.9883978829,0.208526326620518
22966.8074169989,86721.2509169989,0.233767769523482
22967.0699421433,86721.5134421433,0.24337147048358
22967.3324733164,86721.7759733164,0.209018322528706
22967.5950105184,86722.0385105184,0.20277855014753
22967.8575537494,86722.3010537494,0.22518768522005
22968.1201030098,86722.5636030098,0.240461457434019
22968.3826582995,86722.8261582995,0.191511179094705
22968.645219619,86723.088719619,0.242804637847886
22968.9077869685,86723.3512869685,0.246757826427836
22969.1703603481,86723.6138603481,0.216349535183052
22969.4329397579,86723.8764397579,0.221569580506358
22969.6955251983,86724.1390251983,0.220272740339248
22969.9581166695,86724.4016166695,0.198702296179897
22970.2207141716,86724.6642141716,0.199261002338208
22970.4833177048,86724.9268177048,0.231446646951007
22970.7459272694,86725.1894272694,0.276569643074173
22971.0085428656,86725.4520428656,0.193953971695936
22971.2711644936,86725.7146644936,0.27963892467124
22971.5337921535,86725.9772921535,0.206353333661515
22971.7964258456,86726.2399258456,0.223672745681929
22972.0590655702,86726.5025655702,0.215506379467183
22972.3217113274,86726.7652113274,0.221342772129819
22972.5843631174,86727.0278631174,0.170070592214948
22972.8470209403,86727.2905209403,0.19851606489272
22973.1096847965,86727.5531847965,0.270868369023582
22973.3723546862,86727.8158546862,0.164815599577178
22973.6350306096,86728.0785306096,0.186466969954206
22973.8977125667,86728.3412125667,0.226676376775305
22974.1604005579,86728.6039005579,0.215889140334134
22974.4230945835,86728.8665945835,0.235242312150884
22974.6857946435,86729.1292946435,0.123441336925923
22974.9485007382,86729.3920007382,0.219559909954501
22975.2112128678,86729.6547128678,0.25615865319035
22975.4739310324,86729.9174310324,0.249084850229123
22975.7366552325,86730.1801552325,0.179879552774261
22975.999385468,86730.442885468,0.216852150824035
22976.2621217392,86730.7056217392,0.171515885191577
22976.5248640465,86730.9683640465,0.24389267172018
22976.7876123898,86731.2311123898,0.199342792727852
22977.0503667695,86731.4938667695,0.171086003626894
22977.3131271857,86731.7566271857,0.157054875523319
22977.5758936388,86732.0193936388,0.201854118967448
22977.8386661288,86732.2821661288,0.183067024292003
22978.1014446559,86732.5449446559,0.233874365044878
22978.3642292205,86732.8077292205,0.211749453653109
22978.6270198227,86733.0705198227,0.160560507525377
22978.8898164627,86733.3333164627,0.222627467559392
22979.1526191407,86733.5961191407,0.191249401222291
22979.4154278569,86733.8589278569,0.110312759462096
22979.6782426116,86734.1217426116,0.178349780957706
22979.9410634049,86734.3845634049,0.128210063026582
22980.2038902371,86734.647390237,0.197110098958409
22980.4667231082,86734.9102231082,0.208175176439504
22980.7295620187,86735.1730620187,0.153426386388263
22980.9924069687,86735.4359069687,0.156348378591844
22981.2552579583,86735.6987579583,0.197545353371979
22981.5181149879,86735.9616149879,0.16596959280405
22981.7809780574,86736.2244780574,0.167895802025111
22982.0438471674,86736.4873471674,0.105265250708043
22982.3067223179,86736.7502223179,0.142030021189401
22982.569603509,86737.013103509,0.217847548607905
22982.8324907411,86737.2759907411,0.185232625019727
22983.0953840144,86737.5388840144,0.121511568044215
22983.3582833289,86737.8017833289,0.17537845831601
22983.6211886851,86738.0646886851,0.126326756757784
22983.884100083,86738.327600083,0.0992310153147624
22984.1470175229,86738.5905175229,0.171189143443504
22984.409941005,86738.853441005,0.153117508710167
22984.6728705294,86739.1163705294,0.198730310235317
22984.9358060965,86739.3793060965,0.153173597518317
22985.1987477063,86739.6422477063,0.187257800205611
22985.4616953592,86739.9051953592,0.140244080846003
22985.7246490553,86740.1681490553,0.15495244754091
22985.9876087948,86740.4311087948,0.124514117532413
22986.250574578,86740.694074578,0.165754183230771
22986.513546405,86740.957046405,0.158068996231295
22986.776524276,86741.220024276,0.109071551831764
22987.0395081914,86741.4830081914,0.199845512486361
22987.3024981512,86741.7459981512,0.106489789272851
22987.5654941557,86742.0089941557,0.176669432362093
22987.828496205,86742.271996205,0.125870943419194
22988.0915042996,86742.5350042996,0.139034847331559
22988.3545184394,86742.7980184394,0.140606737378746
22988.6175386247,86743.0610386247,0.176802161004069
22988.8805648556,86743.3240648556,0.164962466391815
22989.1435971327,86743.5870971327,0.132076208197415
22989.4066354558,86743.8501354558,0.111068697636203
22989.6696798251,86744.1131798251,0.156250172854566
22989.9327302412,86744.3762302412,0.150286731869287
22990.195786704,86744.639286704,0.168547955309259
22990.4588492136,86744.9023492136,0.123069953468647
22990.7219177706,86745.1654177706,0.118819124307149
22990.9849923749,86745.4284923749,0.149586379699177
22991.2480730268,86745.6915730269,0.131032319937417
22991.5111597266,86745.9546597266,0.121761179497915
22991.7742524743,86746.2177524743,0.144255677002725
22992.0373512703,86746.4808512703,0.122366710213674
22992.3004561146,86746.7439561146,0.143706833466042
22992.5635670077,86747.0070670077,0.133506047399008
22992.8266839496,86747.2701839496,0.150764292945964
22993.0898069406,86747.5333069406,0.173003896455326
22993.3529359807,86747.7964359807,0.133968308303011
22993.6160710705,86748.0595710705,0.170830631227959
22993.8792122098,86748.3227122098,0.180337594677907
22994.1423593991,86748.5858593991,0.119500064276555
22994.4055126385,86748.8490126385,0.171588676661185
22994.6686719282,86749.1121719282,0.120062326069568
22994.9318372684,86749.3753372684,0.13447692105721
22995.1950086593,86749.6385086593,0.154608437074545
22995.4581861012,86749.9016861012,0.179132279640142
22995.7213695943,86750.1648695943,0.186506476233236
22995.9845591386,86750.4280591386,0.199536653224787
22996.2477547346,86750.6912547346,0.131083609078477
22996.5109563823,86750.9544563823,0.125688882080936
22996.774164082,86751.217664082,0.120638380104572
22997.0373778339,86751.4808778339,0.0956119315874783
22997.3005976381,86751.7440976381,0.0940381958405792
22997.563823495,86752.007323495,0.148879965391063
22997.8270554048,86752.2705554048,0.169089474715443
22998.0902933674,86752.5337933674,0.169105151603851
22998.3535373834,86752.7970373834,0.193669959749976
22998.6167874529,86753.0602874529,0.135879432256994
22998.880043576,86753.323543576,0.136777322867052
22999.1433057529,86753.5868057529,0.11962527537037
22999.4065739838,86753.8500739838,0.176580752946343
22999.6698482691,86754.1133482691,0.120747364675381
22999.9331286088,86754.3766286088,0.142403004277449
23000.1964150033,86754.6399150034,0.169436846732302
23000.4597074526,86754.9032074526,0.138039780153229
23000.7230059571,86755.1665059571,0.166509550287714
23000.9863105169,86755.4298105169,0.190303242629403
23001.2496211322,86755.6931211322,0.113766541334317
23001.5129378033,86755.9564378033,0.175542470369088
23001.7762605303,86756.2197605303,0.150138145534625
23002.0395893135,86756.4830893135,0.144389968882507
23002.302924153,86756.746424153,0.161235943677634
23002.5662650491,86757.0097650491,0.138059739278618
23002.829612002,86757.273112002,0.200340100091143
23003.0929650119,86757.5364650119,0.140815667419092
23003.356324079,86757.799824079,0.0966329769198458
23003.6196892035,86758.0631892035,0.156339513473759
23003.8830603856,86758.3265603856,0.199261817104804
23004.1464376256,86758.5899376256,0.148762649389332
23004.4098209236,86758.8533209236,0.168886581457861
23004.6732102798,86759.1167102798,0.155786416348925
23004.9366056945,86759.3801056945,0.103573277826488
23005.2000071678,86759.6435071678,0.149658194295423
23005.4634147001,86759.9069147001,0.149481374623887
23005.7268282913,86760.1703282914,0.109834082711057
23005.990247942,86760.433747942,0.132343025487192
23006.2536736521,86760.6971736521,0.0922196099036739
23006.5171054219,86760.9606054219,0.0899949447005218
23006.7805432517,86761.2240432517,0.166015770018112
23007.0439871416,86761.4874871416,0.184722360839218
23007.3074370918,86761.7509370918,0.2371568995605
23007.5708931025,86762.0143931025,0.141947892377824
23007.834355174,86762.277855174,0.135522858168507
23008.0978233065,86762.5413233065,0.224175257992898
23008.3612975001,86762.8047975001,0.178175309904984
23008.6247777552,86763.0682777552,0.2121462100096
23008.8882640718,86763.3317640718,0.188877018568474
23009.1517564502,86763.5952564502,0.202311884716945
23009.4152548907,86763.8587548907,0.201507584892388
23009.6787593933,86764.1222593933,0.174537622319212
23009.9422699584,86764.3857699584,0.169779466312546
23010.2057865862,86764.6492865862,0.0759818656427292
23010.4693092767,86764.9128092767,0.0943001462308137
23010.7328380303,86765.1763380303,0.101793932560936
23010.9963728473,86765.4398728473,0.148209052537934
23011.2599137276,86765.7034137276,0.0976293910107138
23011.5234606717,86765.9669606717,0.125769978818109
23011.7870136797,86766.2305136797,0.143278008580865
23012.0505727517,86766.4940727517,0.134640166478434
23012.3141378881,86766.7576378881,0.122734294248941
23012.577709089,86767.021209089,0.163533711093783
23012.8412863547,86767.2847863547,0.110695965640558
23013.1048696852,86767.5483696852,0.0888639668609011
23013.3684590809,86767.811959081,0.105894272350429
23013.6320545421,86768.0755545421,0.101700513706735
23013.8956560687,86768.3391560687,0.102188341126064
23014.1592636611,86768.6027636611,0.0843919109420157
23014.4228773195,86768.8663773195,0.115102701008143
23014.6864970441,86769.1299970441,0.115763211437319
23014.9501228351,86769.3936228351,0.137870464578513
23015.2137546928,86769.6572546928,0.0845948213118956
23015.4773926173,86769.9208926173,0.155701022108987
23015.7410366087,86770.1845366087,0.0976523514704048
23016.0046866675,86770.4481866675,0.113794010841678
23016.2683427937,86770.7118427937,0.129224413407786
23016.5320049875,86770.9755049875,0.12334696878974
23016.7956732492,86771.2391732492,0.0967770096376396
23017.0593475791,86771.5028475791,0.139145442781897
23017.3230279772,86771.7665279772,0.139598888737545
23017.5867144438,86772.0302144438,0.15369574718002
23017.8504069791,86772.2939069791,0.151385652238795
23018.1141055833,86772.5576055833,0.0804555420161172
23018.3778102567,86772.8213102568,0.129238871594142
23018.6415209994,86773.0850209994,0.103404040186127
23018.9052378117,86773.3487378117,0.142338219543381
23019.1689606937,86773.6124606937,0.188796184140418
23019.4326896457,86773.8761896457,0.118581692171817
23019.6964246678,86774.1399246678,0.145628731217982
23019.9601657604,86774.4036657604,0.115536013985739
23020.2239129235,86774.6674129235,0.161737618271777
23020.4876661574,86774.9311661574,0.192271012742151
23020.7514254624,86775.1949254624,0.176626605975952
23021.0151908386,86775.4586908386,0.140821944686426
23021.2789622862,86775.7224622862,0.139122989793964
23021.5427398055,86775.9862398055,0.128195718784171
23021.8065233966,86776.2500233966,0.146044311830535
23022.0703130598,86776.5138130598,0.128418503497715
23022.3341087952,86776.7776087952,0.191352420162468
23022.5979106032,86777.0414106032,0.1154498124644
23022.8617184838,86777.3052184838,0.14517630494895
23023.1255324374,86777.5690324374,0.142336197355911
23023.389352464,86777.832852464,0.147409264645459
23023.653178564,86778.096678564,0.144899266984288
23023.9170107375,86778.3605107375,0.209680768780066
23024.1808489847,86778.6243489847,0.113733276936136
23024.4446933059,86778.8881933059,0.142956207600366
23024.7085437013,86779.1520437013,0.144041895979035
23024.972400171,86779.415900171,0.156454533356005
23025.2362627153,86779.6797627153,0.121738966578823
23025.5001313344,86779.9436313344,0.154898960033372
23025.7640060285,86780.2075060285,0.115071364529329
23026.0278867978,86780.4713867978,0.133320752150705
23026.2917736425,86780.7352736425,0.121965266764299
23026.5556665629,86780.9991665629,0.117028956094249
23026.8195655591,86781.2630655591,0.162147718473554
23027.0834706313,86781.5269706313,0.150514632396191
23027.3473817798,86781.7908817798,0.124057124721224
23027.6112990048,86782.0547990048,0.115803768934911
23027.8752223065,86782.3187223065,0.201262319066318
23028.139151685,86782.5826516851,0.17194864699724
23028.4030871407,86782.8465871407,0.167859325153018
23028.6670286736,86783.1105286736,0.140722221855138
23028.9309762841,86783.3744762841,0.105318890131176
23029.1949299723,86783.6384299723,0.15720589902742
23029.4588897384,86783.9023897384,0.164179040914499
23029.7228555826,86784.1663555826,0.100382667092428
23029.9868275053,86784.4303275053,0.0998041886927725
23030.2508055065,86784.6943055065,0.0907432675893365
23030.5147895865,86784.9582895865,0.112570084799813
23030.7787797455,86785.2222797455,0.131967605679997
23031.0427759836,86785.4862759837,0.0804341287445709
23031.3067783012,86785.7502783012,0.134740131672748
23031.5707866984,86786.0142866984,0.140966972186128
23031.8348011755,86786.2783011755,0.131645341082308
23032.0988217324,86786.5423217324,0.145546629346236
23032.3628483698,86786.8063483698,0.133837018029403
23032.6268810876,86787.0703810876,0.163006512771801
23032.890919886,86787.334419886,0.121971413957984
23033.1549647654,86787.5984647654,0.13015623513052
23033.4190157257,86787.8625157257,0.150443824983475
23033.6830727674,86788.1265727674,0.160674918780448
23033.9471358906,86788.3906358906,0.162987518092737
23034.2112050955,86788.6547050955,0.151921618952552
23034.4752803824,86788.9187803824,0.120801059607543
23034.7393617513,86789.1828617514,0.245917823124369
23035.0034492027,86789.4469492027,0.16133200891819
23035.2675427366,86789.7110427366,0.194887893106875
23035.5316423533,86789.9751423533,0.114200614339343
23035.7957480529,86790.2392480529,0.151608289144713
23036.0598598358,86790.5033598358,0.124096432161219
23036.323977702,86790.767477702,0.114245709756019
23036.5881016518,86791.0316016518,0.166637313268407
23036.8522316855,86791.2957316855,0.151296943569223
23037.1163678032,86791.5598678032,0.163043302478341
23037.3805100051,86791.8240100051,0.130531172672413
23037.6446582915,86792.0881582915,0.254319215751655
23037.9088126625,86792.3523126625,0.214450125695218
23038.1729731185,86792.6164731185,0.152253397385889
23038.4371396595,86792.8806396595,0.187513897740205
23038.7013122858,86793.1448122858,0.125879579991292
23038.9654909975,86793.4089909975,0.165460470185877
23039.2296757951,86793.6731757951,0.153519826382529
23039.4938666785,86793.9373666785,0.14893479821455
23039.758063648,86794.2015636481,0.173203963740227
23040.022266704,86794.465766704,0.123020048782105
23040.2864758464,86794.7299758464,0.179079518685254
23040.5506910756,86794.9941910756,0.112646991793148
23040.8149123918,86795.2584123918,0.0827618250575449
23041.0791397952,86795.5226397952,0.221291856500494
23041.343373286,86795.786873286,0.17077339902107
23041.6076128643,86796.0511128643,0.126710380303176
23041.8718585305,86796.3153585305,0.164456463474312
23042.1361102847,86796.5796102847,0.159493465851189
23042.4003681272,86796.8438681272,0.158943613830869
23042.6646320581,86797.1081320581,0.114866810384565
23042.9289020776,86797.3724020776,0.129173476083837
23043.1931781861,86797.6366781861,0.139424270513489
23043.4574603836,86797.9009603836,0.196277539653018
23043.7217486704,86798.1652486704,0.138955252823413
23043.9860430467,86798.4295430467,0.119395585784464
23044.2503435127,86798.6938435127,0.152753229122374
23044.5146500686,86798.9581500686,0.110874920967797
23044.7789627146,86799.2224627146,0.13741790442573
23045.043281451,86799.4867814511,0.111273929948403
23045.307606278,86799.751106278,0.129264213759703
23045.5719371957,86800.0154371957,0.195766231824522
23045.8362742043,86800.2797742043,0.211512322766881
23046.1006173042,86800.5441173041,0.224430942537576
23046.3649664954,86800.8084664954,0.117754993537138
23046.6293217783,86801.0728217783,0.251337517227192
23046.893683153,86801.337183153,0.162389582510456
23047.1580506196,86801.6015506196,0.144604081353997
23047.4224241785,86801.8659241785,0.108670172885889
23047.6868038299,86802.1303038299,0.0804824956340375
23047.9511895739,86802.3946895739,0.158482052151356
23048.2155814109,86802.6590814109,0.142790677504786
23048.4799793409,86802.9234793409,0.215269984172667
23048.7443833641,86803.1878833642,0.151187991334517
23049.0087934809,86803.4522934809,0.101214997230119
23049.2732096914,86803.7167096914,0.179816435710534
23049.5376319958,86803.9811319958,0.11202590402606
23049.8020603943,86804.2455603943,0.124564132423597
23050.0664948871,86804.5099948871,0.132583089237043
23050.3309354746,86804.7744354746,0.149653660684344
23050.5953821567,86805.0388821567,0.145126195521816
23050.8598349339,86805.3033349339,0.171327274666788
23051.1242938063,86805.5677938063,0.170047175291541
23051.388758774,86805.832258774,0.200058666497423
23051.6532298374,86806.0967298374,0.128898022687555
23051.9177069965,86806.3612069965,0.1368742924094
23052.1821902517,86806.6256902517,0.15795916868876
23052.4466796031,86806.8901796031,0.142230633662477
23052.711175051,86807.154675051,0.115005512340366
23052.9756765955,86807.4191765955,0.163803430917738
23053.2401842369,86807.683684237,0.0592349110116717
23053.5046979754,86807.9481979754,0.115684137423876
23053.7692178112,86808.2127178112,0.109452234217501
23054.0337437445,86808.4772437445,0.133313654572402
23054.2982757755,86808.7417757755,0.0958095650620881
23054.5628139044,86809.0063139044,0.186390862995462
23054.8273581315,86809.2708581315,0.170156767568592
23055.0919084568,86809.5354084568,0.184922322016201
23055.3564648808,86809.7999648808,0.138021187255268
23055.6210274036,86810.0645274036,0.144792383805188
23055.8855960253,86810.3290960253,0.153943144000423
23056.1501707462,86810.5936707462,0.101249246361833
23056.4147515665,86810.8582515665,0.164138430174408
23056.6793384864,86811.1228384864,0.192204939715821
23056.9439315062,86811.3874315062,0.136414180846092
23057.2085306259,86811.6520306259,0.178405040055121
23057.4731358459,86811.9166358459,0.145119186344889
23057.7377471664,86812.1812471664,0.150798868623858
23058.0023645876,86812.4458645876,0.165264313546532
23058.2669881096,86812.7104881096,0.13008361732262
23058.5316177326,86812.9751177326,0.0969142995414819
23058.7962534571,86813.2397534571,0.160356958858343
23059.060895283,86813.504395283,0.21679215920514
23059.3255432106,86813.7690432106,0.129410732271666
23059.5901972402,86814.0336972402,0.175263767406933
23059.8548573719,86814.2983573719,0.206607571068104
23060.119523606,86814.563023606,0.159473875765976
23060.3841959426,86814.8276959426,0.148871979779776
23060.6488743821,86815.0923743821,0.0992585682267652
23060.9135589244,86815.3570589244,0.160669856951972
23061.17824957,86815.62174957,0.136817504086401
23061.4429463191,86815.8864463191,0.141908463856081
23061.7076491716,86816.1511491716,0.148818303938971
23061.9723581282,86816.4158581282,0.161036034118717
23062.2370731887,86816.6805731887,0.162971826942731
23062.5017943534,86816.9452943534,0.153510415990055
23062.7665216227,86817.2100216227,0.177948987264095
23063.0312549965,86817.4747549965,0.199647593475772
23063.2959944754,86817.7394944754,0.195359081005946
23063.5607400592,86818.0042400593,0.159344627499756
23063.8254917485,86818.2689917485,0.18895875359868
23064.0902495431,86818.5337495431,0.131712256560942
23064.3550134437,86818.7985134437,0.175261609273913
23064.61978345,86819.06328345,0.168994046816321
23064.8845595626,86819.3280595626,0.200554713473351
23065.1493417816,86819.5928417816,0.191599882891313
23065.414130107,86819.857630107,0.176296012686913
23065.6789245393,86820.1224245393,0.1490651394984
23065.9437250786,86820.3872250786,0.143888641232993
23066.2085317252,86820.6520317252,0.159915935303734
23066.473344479,86820.916844479,0.104023183007228
23066.7381633406,86821.1816633406,0.174081921595096
23067.00298831,86821.44648831,0.153382894626349
23067.2678193875,86821.7113193875,0.135807084432253
23067.5326565732,86821.9761565732,0.131124255874232
23067.7974998674,86822.2409998674,0.132952589815989
23068.0623492704,86822.5058492704,0.159929164845582
23068.3272047821,86822.7707047821,0.139068672182726
23068.5920664031,86823.0355664031,0.178153238452319
23068.8569341333,86823.3004341333,0.148538958160011
23069.121807973,86823.5653079731,0.19903774801597
23069.3866879226,86823.8301879226,0.149042858714706
23069.6515739821,86824.0950739821,0.190607525762643
23069.9164661517,86824.3599661518,0.136208501198265
23070.1813644318,86824.6248644318,0.179962158970894
23070.4462688225,86824.8897688225,0.223290977481677
23070.7111793239,86825.1546793239,0.116546851090303
23070.9760959363,86825.4195959363,0.0821823124240602
23071.2410186601,86825.6845186601,0.129057561735902
23071.5059474951,86825.9494474951,0.117908617108746
23071.7708824419,86826.2143824419,0.140997867535471
23072.0358235006,86826.4793235006,0.142776203013226
23072.3007706713,86826.7442706713,0.174782011138149
23072.5657239543,86827.0092239543,0.165993945578377


==> Figures/PI_spectra/README.txt <==
analysis of the raw data is found in:
\\mpcoldmol2\analysis_new\singly_starky\2021_ND3-VUV\ND3_spectrum\

thresholds are taken from 
Locht et al, Chem. Phys. 233, 145 (1998), but shifted by 1 vibrational quantum and 8.3 cm-1 (since we start from 11 instead of 00)

The most accurate values for v2=0,1,2 are found in 
Duggan et al, Mol Phys 108, 1069 (2010) (1-photon ionization) -> adiabatic IP = 82261.7

The spacing can be compared to
Langford et al, J Chem. Phys. 108, 6667 (1998) (rydberg states) -> vibrational intervals from the F(5p) state of ND3


==> Figures/PI_spectra/thresholds.dat <==
0	82221.81735
1	82891.27294
2	83625.25437
3	84359.2358
4	85117.41442
5	85867.52731
6	86617.6402
7	87383.88455
8	88174.32609
9	88956.7019
10	89763.2749
11	90561.78217
12	91368.35517
13	92182.9939
14	92989.5669
15	93820.33709
16	94659.17301
17	95465.74601
18	96296.5162
19	97135.35212


==> Figures/figure_sources.txt <==
image_analysis.pdf				mpcoldmol2\analysis_new\testy\2023\1+1'_image_rotational_analysis\07-17
radial_analysis.pdf				mpcoldmol2\analysis_new\testy\2023\1+1'_image_rotational_analysis\07-17
PGopher_spectra.pdf				E:\Documents\pgopher\one_photon_overview
PES_rotationally_resolved.pdf 	mpcoldmol2\analysis_new\testy\2023\1+1'_image_rotational_analysis
ND3-HD_recoil_compare.pdf		mpcoldmol2\analysis_new\singly_starky\2021_ND3-VUV\scattering_images\ND3_HD\recoil_comp
images_binned_*.pdf				mpcoldmol2\analysis_new\testy\2023\1+1'_image_rotational_analysis\

==> Figures/highlight_image/PI_spectra/11-_v=6_combined.dat <==
21263.2207663658,85017.6642663658,0.000203698664182775
21263.4465434343,85017.8900434343,0.00236813381961245
21263.6723252975,85018.1158252975,0.00307888111737054
21263.8981119556,85018.3416119556,0.00170490797604184
21264.1239034087,85018.5674034087,0.00257084670203896
21264.3496996571,85018.7931996571,0.00380920970634374
21264.5755007008,85019.0190007008,0.00231491056312631
21264.80130654,85019.24480654,0.00106589898878151
21265.0271171749,85019.4706171749,0.00482181566140497
21265.2529326055,85019.6964326055,0.000655243740192812
21265.4787528322,85019.9222528322,0.00459303060510758
21265.7045778549,85020.1480778549,0.0117362806861691
21265.9304076739,85020.3739076739,0.0260482585625807
21266.1562422894,85020.5997422894,0.0106958256825577
21266.3820817014,85020.8255817014,0.0105049329878531
21266.6079259102,85021.0514259102,0.00840496470666621
21266.8337749158,85021.2772749158,0.00694985509223496
21267.0596287185,85021.5031287185,0.0124751024466925
21267.2854873183,85021.7289873183,0.00757506837788121
21267.5113507155,85021.9548507155,0.00430199088641186
21267.7372189102,85022.1807189102,0.00713924123158715
21267.9630919025,85022.4065919025,0.00390147078542199
21268.1889696926,85022.6324696926,0.000981271062222339
21268.4148522807,85022.8583522807,0.00268524801552075
21268.6407396669,85023.0842396669,0.00714943884882427
21268.8666318513,85023.3101318513,0.00444331750008619
21269.0925288341,85023.5360288341,0.00443243730411297
21269.3184306155,85023.7619306155,0.00342025702860102
21269.5443371957,85023.9878371957,0.0051607073021244
21269.7702485747,85024.2137485747,0.00307539628354947
21269.9961647527,85024.4396647527,0.00336049857568327
21270.2220857298,85024.6655857298,0.00426114224523666
21270.4480115064,85024.8915115064,0.00799852668427032
21270.6739420823,85025.1174420823,0.0050199419340955
21270.899877458,85025.343377458,0.0060816190049178
21271.1258176334,85025.5693176334,0.00471274952529526
21271.3517626087,85025.7952626087,0.0055782880814091
21271.5777123842,85026.0212123842,0.0079041606610538
21271.8036669598,85026.2471669598,0.0125316766142351
21272.0296263359,85026.4731263359,0.0105957881520426
21272.2555905125,85026.6990905125,0.0103952105693255
21272.4815594899,85026.9250594899,0.00500460007330746
21272.7075332681,85027.1510332681,0.00668341008735895
21272.9335118473,85027.3770118473,0.00324513313592769
21273.1594952276,85027.6029952276,0.00718989939326471
21273.3854834093,85027.8289834093,0.00867897865594907
21273.6114763924,85028.0549763924,0.0100063459455254
21273.8374741772,85028.2809741772,0.00823060057138191
21274.0634767637,85028.5069767637,0.00290677314796807
21274.2894841522,85028.7329841522,0.00698635861108744
21274.5154963427,85028.9589963427,0.00165716438861694
21274.7415133355,85029.1850133355,-8.91943118669766e-05
21274.9675351307,85029.4110351307,0.00428078815350632
21275.1935617284,85029.6370617284,0.0018040153307098
21275.4195931288,85029.8630931288,0.00269539454021085
21275.645629332,85030.089129332,0.00295221687193404
21275.8716703383,85030.3151703383,0.00515972914339373
21276.0977161477,85030.5412161477,0.00194365307951764
21276.3237667604,85030.7672667604,0.0087333404986594
21276.5498221765,85030.9933221765,0.0041947651796252
21276.7758823963,85031.2193823963,0.00391667669667636
21277.0019474198,85031.4454474198,0.00273070673951245
21277.2280172473,85031.6715172473,0.00057553436412616
21277.4540918788,85031.8975918788,0.00474070897382169
21277.6801713146,85032.1236713146,0.0053634493088005
21277.9062555547,85032.3497555547,0.00671202710495476
21278.1323445993,85032.5758445993,0.00804999215782374
21278.3584384487,85032.8019384487,0.00430009109326415
21278.5845371029,85033.0280371029,0.00883872115462027
21278.810640562,85033.254140562,0.0109768397488305
21279.0367488263,85033.4802488263,0.00548601569766337
21279.2628618959,85033.7063618959,0.00582409203753952
21279.488979771,85033.932479771,0.014120441741952
21279.7151024516,85034.1586024516,0.0109815584703549
21279.941229938,85034.384729938,0.0175716940830787
21280.1673622304,85034.6108622304,0.0165742005960594
21280.3934993287,85034.8369993287,0.0159018348100557
21280.6196412333,85035.0631412333,0.0121112212037235
21280.8457879443,85035.2892879443,0.0116618159916643
21281.0719394618,85035.5154394618,0.00944176563412685
21281.2980957859,85035.7415957859,0.0123287984237788
21281.5242569169,85035.9677569169,0.0079048803597448
21281.7504228549,85036.1939228549,0.00532392798091329
21281.9765936,85036.4200936,0.00407615043391076
21282.2027691524,85036.6462691524,0.00685991131415954
21282.4289495122,85036.8724495122,0.00820830693049325
21282.6551346796,85037.0986346796,0.009675900788414
21282.8813246548,85037.3248246548,0.00896435706484192
21283.1075194379,85037.5510194379,0.0118997440426498
21283.333719029,85037.777219029,0.0129429600932263
21283.5599234283,85038.0034234283,0.0127126029140903
21283.786132636,85038.229632636,0.0114788042594526
21284.0123466522,85038.4558466522,0.00930337655909961
21284.2385654771,85038.6820654771,0.0095615397775237
21284.4647891108,85038.9082891108,0.00684099118859442
21284.6910175535,85039.1345175535,0.0105143451502553
21284.9172508053,85039.3607508053,0.0121059960299129
21285.1434888664,85039.5869888664,0.0171113215996034
21285.3697317369,85039.8132317369,0.0139683245663767
21285.595979417,85040.039479417,0.021437430986023
21285.8222319068,85040.2657319068,0.0219631638130755
21286.0484892066,85040.4919892066,0.0265692610222482
21286.2747513164,85040.7182513164,0.0333113212497309
21286.5010182363,85040.9445182363,0.0267670022425011
21286.7272899667,85041.1707899667,0.0158216725826083
21286.9535665075,85041.3970665075,0.0235369888413149
21287.179847859,85041.623347859,0.0229480351766949
21287.4061340214,85041.8496340214,0.0252512148478338
21287.6324249947,85042.0759249947,0.022189501116995
21287.8587207791,85042.3022207791,0.0168162454467581
21288.0850213748,85042.5285213748,0.0193747026105894
21288.3113267819,85042.7548267819,0.0145683338307775
21288.5376370006,85042.9811370006,0.0200165735489263
21288.763952031,85043.207452031,0.0166477244445657
21288.9902718733,85043.4337718733,0.0210120603467899
21289.2165965277,85043.6600965277,0.0127097618156548
21289.4429259943,85043.8864259943,0.0141065524496017
21289.6692602732,85044.1127602732,0.0120125189403189
21289.8955993646,85044.3390993646,0.00851076196693039
21290.1219432687,85044.5654432687,0.0131896632539346
21290.3482919855,85044.7917919855,0.013643681882643
21290.5746455154,85045.0181455154,0.0239822151707125
21290.8010038583,85045.2445038583,0.0256654912364106
21291.0273670146,85045.4708670146,0.0173744383532342
21291.2537349842,85045.6972349842,0.011814882113071
21291.4801077675,85045.9236077675,0.0099577672328779
21291.7064853644,85046.1499853644,0.00813850409387458
21291.9328677753,85046.3763677753,0.00693468575162663
21292.1592550001,85046.6027550001,0.00939681469790278
21292.3856470392,85046.8291470392,0.00701104702304006
21292.6120438926,85047.0555438926,0.00734300071381515
21292.8384455606,85047.2819455606,0.004672840985777
21293.0648520431,85047.5083520431,0.00511705992133034
21293.2912633405,85047.7347633405,0.00616549245039862
21293.5176794528,85047.9611794528,0.00677235158042689
21293.7441003803,85048.1876003803,0.00754876738734581
21293.970526123,85048.414026123,0.00682492666024117
21294.1969566811,85048.6404566811,0.00489323226977267
21294.4233920549,85048.8668920549,0.00410544830437152
21294.6498322443,85049.0933322443,0.00200496751108845
21294.8762772496,85049.3197772496,0.00495920278162983
21295.102727071,85049.546227071,0.00437181767661037
21295.3291817085,85049.7726817085,0.002760438995388
21295.5556411624,85049.9991411624,0.00434018596032298
21295.7821054328,85050.2256054328,0.00365817457165619
21296.0085745198,85050.4520745198,0.000111866881188278
21296.2350484236,85050.6785484236,0.00373858884693778
21296.4615271444,85050.9050271444,0.00637478566191235
21296.6880106823,85051.1315106823,0.00961687066987341
21296.9144990375,85051.3579990375,0.0133121438223871
21297.14099221,85051.58449221,0.0134798324490427
21297.3674902002,85051.8109902002,0.00845472942721555
21297.5939930081,85052.0374930081,0.00924279330419952
21297.8205006338,85052.2640006338,0.00946511915232539
21298.0470130776,85052.4905130776,0.00723591336522107
21298.2735303396,85052.7170303396,0.0124995703995251
21298.5000524199,85052.9435524199,0.0119224991378501
21298.7265793187,85053.1700793187,0.00824517316025867
21298.9531110362,85053.3966110362,0.00568221598144472
21299.1796475724,85053.6231475724,0.00740387193994565
21299.4061889276,85053.8496889276,0.00577211722757626
21299.6327351019,85054.0762351019,0.0101016065702192
21299.8592860955,85054.3027860955,0.00986691988407977
21300.0858419085,85054.5293419085,0.0107619227410417
21300.3124025411,85054.7559025411,0.00231645988463988
21300.5389679934,85054.9824679934,0.00521728608570949
21300.7655382655,85055.2090382655,0.00589616617768266
21300.9921133577,85055.4356133577,0.00158878670675881
21301.2186932701,85055.6621932701,0.00718242624077928
21301.4452780029,85055.8887780029,0.00679962110985353
21301.6718675561,85056.1153675561,0.00204435637355327
21301.8984619299,85056.3419619299,0.002263708603499
21302.1250611246,85056.5685611246,0.00355390605610712
21302.3516651402,85056.7951651402,0.00454652668711611
21302.578273977,85057.021773977,0.00613668864724982
21302.8048876349,85057.2483876349,0.00388348360437219
21303.0315061143,85057.4750061143,0.00679691565004889
21303.2581294153,85057.7016294153,0.00956780725033501
21303.484757538,85057.928257538,0.0365447552012918
21303.7113904826,85058.1548904826,0.0324594464631542
21303.9380282492,85058.3815282492,0.0174712554638943
21304.164670838,85058.608170838,0.0128056663285235
21304.3913182491,85058.8348182491,0.0210903772847718
21304.6179704828,85059.0614704828,0.0106366107449319
21304.844627539,85059.288127539,0.00656059673193266
21305.0712894181,85059.5147894181,0.00537596575540144
21305.2979561202,85059.7414561202,0.00636333097172367
21305.5246276453,85059.9681276453,0.00767750442780831
21305.7513039937,85060.1948039937,0.00656061134253358
21305.9779851655,85060.4214851655,0.00858568293231079
21306.2046711609,85060.6481711609,0.00775544894686343
21306.43136198,85060.87486198,0.0104336363822031
21306.658057623,85061.101557623,0.0075041132562011
21306.88475809,85061.32825809,0.00785017790275857
21307.1114633813,85061.5549633813,0.00592898918139731
21307.3381734968,85061.7816734968,0.00443943610515777
21307.5648884369,85062.0083884369,0.0026235797123621
21307.7916082016,85062.2351082016,0.00220231257564268
21308.0183327911,85062.4618327911,0.00567342760059896
21308.2450622055,85062.6885622055,0.00293229841732505
21308.4717964451,85062.9152964451,0.00287469834008504
21308.6985355099,85063.1420355099,0.00335226343559237
21308.9252794002,85063.3687794002,0.00383643676944651
21309.152028116,85063.595528116,0.00357012125550129
21309.3787816575,85063.8222816575,0.00553785781314522
21309.605540025,85064.049040025,0.00455485985728869
21309.8323032184,85064.2758032184,0.00782703220827588
21310.0590712381,85064.5025712381,0.00380371284544829
21310.2858440841,85064.7293440841,0.00248168044541028
21310.5126217566,85064.9561217566,0.00517791115327254
21310.7394042557,85065.1829042557,0.00366105394053722
21310.9661915817,85065.4096915817,0.00109582251823833
21311.1929837346,85065.6364837346,-0.00134439529091477
21311.4197807146,85065.8632807146,0.00322277486110609
21311.6465825219,85066.0900825219,0.00304427530659855
21311.8733891566,85066.3168891566,0.00415258531121924
21312.1002006189,85066.5437006189,0.00447118368436359
21312.327016909,85066.770516909,0.00495092448211821
21312.5538380269,85066.9973380269,0.00586713503603674
21312.7806639728,85067.2241639728,0.00410008822430395
21313.007494747,85067.450994747,0.000977045714824653
21313.2343303494,85067.6778303494,0.0011514905320692
21313.4611707804,85067.9046707804,0.00385683122618885
21313.6880160401,85068.1315160401,0.00450745056097276
21313.9148661285,85068.3583661285,0.0043592167370191
21314.1417210459,85068.5852210459,0.0041405575157681
21314.3685807925,85068.8120807925,0.00476740545983792
21314.5954453683,85069.0389453683,0.00525991127347537
21314.8223147735,85069.2658147735,0.00341447930876083
21315.0491890083,85069.4926890083,0.00235092660872851
21315.2760680728,85069.7195680728,0.000502986881013663
21315.5029519673,85069.9464519673,0.00423125401387492
21315.7298406918,85070.1733406918,0.00459276954097351
21315.9567342464,85070.4002342464,0.00436424791651679
21316.1836326315,85070.6271326315,0.00760461560885518
21316.410535847,85070.854035847,0.0042156811199585
21316.6374438932,85071.0809438932,0.0023890265805604
21316.8643567702,85071.3078567702,0.014205013411502
21317.0912744781,85071.5347744781,0.011238611404618
21317.3181970172,85071.7616970172,0.0042671105731218
21317.5451243876,85071.9886243876,0.00477560427387703
21317.7720565894,85072.2155565894,0.00626843300253055
21317.9989936228,85072.4424936228,0.0029396254381091
21318.2259354879,85072.6694354879,0.00591197401862987
21318.452882185,85072.896382185,0.00117822658367505
21318.679833714,85073.123333714,0.00479262564924839
21318.9067900753,85073.3502900753,0.000291134771366784
21319.1337512689,85073.5772512689,0.00222505528517132
21319.3607172951,85073.8042172951,-0.000344588453493844
21319.5876881539,85074.0311881539,0.00107711904081329
21319.8146638455,85074.2581638455,0.00436478321353404
21320.0416443701,85074.4851443701,0.00701620041158757
21320.2686297279,85074.7121297279,0.00547715125710121
21320.4956199189,85074.9391199189,0.00333334550258933
21320.7226149433,85075.1661149433,0.00537211603574348
21320.9496148014,85075.3931148014,0.00455251044779664
21321.1766194932,85075.6201194932,0.00382000920865838
21321.4036290189,85075.8471290189,0.00720796485948434
21321.6306433786,85076.0741433786,0.00506531027704689
21321.8576625726,85076.3011625726,0.00613705965982823
21322.0846866009,85076.5281866009,0.0030430837371828
21322.3117154638,85076.7552154638,0.00306941333248915
21322.5387491613,85076.9822491613,0.00817514784551222
21322.7657876936,85077.2092876936,0.00903558619189684
21322.9928310609,85077.4363310609,0.00624330406486876
21323.2198792634,85077.6633792634,0.00698025443091163
21323.4469323011,85077.8904323011,0.00188586243028555
21323.6739901743,85078.1174901743,0.00576365848876174
21323.9010528831,85078.3445528831,0.00492200742857022
21324.1281204277,85078.5716204277,0.0055386341050654
21324.3551928081,85078.7986928081,0.00809671230039297
21324.5822700247,85079.0257700247,0.00501351428721593
21324.8093520774,85079.2528520774,0.0086216059497433
21325.0364389665,85079.4799389665,0.00687972687211512
21325.2635306922,85079.7070306922,0.01466464458623
21325.4906272545,85079.9341272545,0.00921507139864007
21325.7177286536,85080.1612286536,0.0179944217897555
21325.9448348898,85080.3883348898,0.0229584469130211
21326.1719459631,85080.6154459631,0.0202860280446479
21326.3990618737,85080.8425618737,0.0177075967643198
21326.6261826217,85081.0696826217,0.0173954681885127
21326.8533082074,85081.2968082074,0.0158974409443866
21327.0804386308,85081.5239386308,0.0222742180350826
21327.3075738921,85081.7510738921,0.0162730502450887
21327.5347139915,85081.9782139915,0.0212295140324002
21327.7618589291,85082.2053589291,0.00682254147659261
21327.9890087052,85082.4325087052,0.00616913124301296
21328.2161633197,85082.6596633197,0.00809906836564996
21328.4433227729,85082.8868227729,0.00260614806213602
21328.670487065,85083.113987065,0.0069388540364358
21328.8976561961,85083.3411561961,0.00781976903308936
21329.1248301663,85083.5683301663,0.00985164703839775
21329.3520089759,85083.7955089759,0.00767139091513234
21329.5791926249,85084.0226926249,0.00822922397635511
21329.8063811135,85084.2498811135,0.0216480029037866
21330.0335744419,85084.4770744419,0.0374709569792092
21330.2607726103,85084.7042726103,0.0632149988879484
21330.4879756187,85084.9314756187,0.0347418550580955
21330.7151834673,85085.1586834673,0.00732975897972654
21330.9423961564,85085.3858961564,0.00735541029500449
21331.1696136859,85085.6131136859,0.00875025560880387
21331.3968360562,85085.8403360562,0.0111482525476357
21331.6240632674,85086.0675632674,0.00413977475706584
21331.8512953195,85086.2947953195,0.0123479717978477
21332.0785322128,85086.5220322128,0.0106424097442743
21332.3057739475,85086.7492739475,0.0134939374773803
21332.5330205236,85086.9765205236,0.0133593801830741
21332.7602719413,85087.2037719413,0.0208151217016712
21332.9875282009,85087.4310282009,0.024075919944445
21333.2147893023,85087.6582893023,0.032232110124453
21333.4420552459,85087.8855552459,0.0399613738865199
21333.6693260317,85088.1128260317,0.0538214803370986
21333.8966016599,85088.3401016599,0.0545578701354648
21334.1238821307,85088.5673821307,0.0588606811812288
21334.3511674441,85088.7946674441,0.0487783503636254
21334.5784576005,85089.0219576005,0.0500988805184018
21334.8057525998,85089.2492525998,0.0345513348341442
21335.0330524424,85089.4765524424,0.0427542109270223
21335.2603571283,85089.7038571283,0.0259847892151036
21335.4876666576,85089.9311666576,0.0206306824379883
21335.7149810306,85090.1584810306,0.0259914011278434
21335.9423002474,85090.3858002474,0.0108678616851763
21336.1696243082,85090.6131243082,0.0128117656679274
21336.396953213,85090.840453213,0.00860856450459759
21336.6242869621,85091.0677869621,0.0138918764207515
21336.8516255557,85091.2951255557,0.0104316539172743
21337.0789689938,85091.5224689938,0.0116359842243392
21337.3063172766,85091.7498172766,0.012369725089115
21337.5336704043,85091.9771704043,0.00881499283860529
21337.761028377,85092.204528377,0.00626440055368075
21337.988391195,85092.431891195,0.00802813391476342
21338.2157588582,85092.6592588582,0.00582916975472797
21338.443131367,85092.886631367,0.00216786948413911
21338.6705087215,85093.1140087215,0.00677413993363957
21338.8978909217,85093.3413909217,0.00471184290920866
21339.1252779679,85093.5687779679,0.00582288184391976
21339.3526698602,85093.7961698602,0.00263319412596696
21339.5800665988,85094.0235665988,0.00227563577155297
21339.8074681838,85094.2509681838,0.00403807597162919
21340.0348746154,85094.4783746154,0.00233788285960231
21340.2622858938,85094.7057858938,0.000277732775799788
21340.489702019,85094.933202019,0.00181495019850615
21340.7171229913,85095.1606229913,0.00522929775254683
21340.9445488108,85095.3880488108,0.00128897954777057
21341.1719794777,85095.6154794777,0.00170189663745148
21341.399414992,85095.842914992,0.00517773099847429
21341.6268553541,85096.0703553541,0.00324764495922959
21341.8543005639,85096.2978005639,-0.00207122420282472
21342.0817506217,85096.5252506217,0.00536071402639406
21342.3092055277,85096.7527055277,0.00271799409071566
21342.536665282,85096.980165282,0.00374790946752968
21342.7641298847,85097.2076298847,0.00360875961363297
21342.991599336,85097.435099336,0.000485288156816574
21343.219073636,85097.662573636,0.00168343791643589
21343.446552785,85097.890052785,0.00251493332100293
21343.674036783,85098.117536783,3.30001628701453e-06
21343.9015256303,85098.3450256303,0.00646390706262264
21344.1290193269,85098.5725193269,6.59834853837075e-05
21344.356517873,85098.800017873,-0.00252354634645637
21344.5840212689,85099.0275212689,3.29833260851561e-06
21344.8115295145,85099.2550295145,0.00147086871312645
21345.0390426102,85099.4825426102,0.00135856641861631
21345.266560556,85099.710060556,0.000896803255491562
21345.4940833521,85099.9375833521,0.000392301393781155
21345.7216109987,85100.1651109987,0.00158219041660298
21345.9491434959,85100.3926434959,0.00105465913362458
21346.1766808438,85100.6201808438,0.00486069972218096
21346.4042230427,85100.8477230427,0.00332791927945025
21346.6317700927,85101.0752700927,0.000619375328040023
21346.8593219939,85101.3028219939,0.00240471471260969
21347.0868787465,85101.5303787465,0.00241428940221792
21347.3144403506,85101.7579403506,-0.00123827714298969
21347.5420068065,85101.9855068065,0.000365508645370706
21347.7695781142,85102.2130781142,0.00305868714408331
21347.9971542739,85102.4406542739,0.00196863499860596
21348.2247352857,85102.6682352857,0.004878169661168
21348.4523211499,85102.8958211499,0.00189243611186929
21348.6799118666,85103.1234118666,-0.00109582777990842
21348.9075074359,85103.3510074359,0.00159253186095819
21349.135107858,85103.578607858,0.00336231474598273
21349.362713133,85103.806213133,0.00369741745896708
21349.5903232611,85104.0338232611,0.00304241617691952
21349.8179382425,85104.2614382425,0.00437065561783767
21350.0455580773,85104.4890580773,0.0033573148618145
21350.2731827656,85104.7166827656,0.00259410806346901
21350.5008123077,85104.9443123077,0.00251159236605218
21350.7284467036,85105.1719467036,0.00443745850973314
21350.9560859536,85105.3995859536,0.00139679996017362
21351.1837300578,85105.6272300578,0.00263222223200235
21351.4113790162,85105.8548790162,0.00385418722648795
21351.6390328292,85106.0825328292,-0.000367957435257209
21351.8666914969,85106.3101914969,0.00354113995902959
21352.0943550193,85106.5378550193,0.00164224940178553
21352.3220233967,85106.7655233967,0.00183251732756309
21352.5496966292,85106.9931966292,0.000761809992363302
21352.777374717,85107.220874717,0.00268569554524107
21353.0050576602,85107.4485576602,0.000794444645921314
21353.232745459,85107.676245459,0.00310844411012686
21353.4604381135,85107.9039381135,0.00235975431246262
21353.688135624,85108.131635624,0.000649752424239839
21353.9158379904,85108.3593379904,0.00457065731491742
21354.1435452131,85108.5870452131,0.00359897645457454
21354.3712572921,85108.8147572921,0.00477287664912074
21354.5989742277,85109.0424742277,0.00189250866335519
21354.8266960199,85109.2701960199,0.00277445240185756
21355.0544226689,85109.4979226689,0.000327907820365684
21355.2821541749,85109.7256541749,0.00323603933976396
21355.5098905381,85109.9533905381,0.00129490708676774
21355.7376317585,85110.1811317585,0.0029107128061252
21355.9653778364,85110.4088778364,0.00277269206408827
21356.1931287719,85110.6366287719,-0.000452225715951876
21356.4208845652,85110.8643845652,0.00318483789831708
21356.6486452163,85111.0921452163,0.0022703834276758
21356.8764107255,85111.3199107255,-0.000858246769625501
21357.104181093,85111.547681093,0.00195865068914765
21357.3319563188,85111.7754563188,0.00725722333381299
21357.5597364032,85112.0032364032,0.00104784161875013
21357.7875213462,85112.2310213462,0.00169597859184565
21358.0153111481,85112.4588111481,0.00519859580219644
21358.243105809,85112.686605809,0.00344346955907149
21358.4709053291,85112.9144053291,0.00186879463323507
21358.6987097084,85113.1422097084,0.00360294603943148
21358.9265189473,85113.3700189473,0.00436814132221086
21359.1543330457,85113.5978330457,0.0035496876240851
21359.382152004,85113.825652004,0.000565915373361554
21359.6099758221,85114.0534758221,0.00343431151262072
21359.8378045004,85114.2813045004,0.00549420264426029
21360.0656380389,85114.5091380389,0.00203717553095994
21360.2934764378,85114.7369764378,0.00390708923001492
21360.5213196972,85114.9648196972,0.0039883226288004
21360.7491678174,85115.1926678174,0.00564831911241585
21360.9770207984,85115.4205207984,0.00528155596172198
21361.2048786405,85115.6483786405,0.00715011286250964
21361.4327413437,85115.8762413437,0.00427384119689549
21361.6606089082,85116.1041089082,0.00561932498094211
21361.8884813343,85116.3319813343,0.00097999087089186
21362.116358622,85116.559858622,0.00491239965572927
21362.3442407715,85116.7877407715,0.00645650681464665
21362.5721277829,85117.0156277829,0.00208985432654564
21362.8000196565,85117.2435196565,0.00605328155324819
21363.0279163923,85117.4714163923,0.0045181677021574
21363.2558179906,85117.6993179906,0.00930285466964761
21363.4837244514,85117.9272244514,0.0133291433158148
21363.7116357749,85118.1551357749,0.0123615124377445
21363.9395519614,85118.3830519614,0.0161938852950837
21364.1674730109,85118.6109730109,0.0125932910296006
21364.3953989236,85118.8388989236,0.0130679673308442
21364.6233296996,85119.0668296996,0.0196516632887494
21364.8512653392,85119.2947653392,0.0138115001939053
21365.0792058424,85119.5227058424,0.0171945333895528
21365.3071512095,85119.7506512095,0.0266607163130071
21365.5351014405,85119.9786014405,0.0217770716107944
21365.7630565356,85120.2065565356,0.0252197526444531
21365.9910164951,85120.4345164951,0.0286778613648698
21366.218981319,85120.662481319,0.023114719567737
21366.4469510075,85120.8904510075,0.0275758078402193
21366.6749255608,85121.1184255608,0.0228678001561737
21366.9029049789,85121.3464049789,0.0171413586050619
21367.1308892622,85121.5743892622,0.0189794959576024
21367.3588784106,85121.8023784106,0.0165866469546197
21367.5868724245,85122.0303724245,0.0178284802763919
21367.8148713039,85122.2583713039,0.0123497546446226
21368.0428750489,85122.4863750489,0.0160367067711563
21368.2708836599,85122.7143836599,0.00922173542478821
21368.4988971368,85122.9423971368,0.0102555698770637
21368.7269154799,85123.1704154799,0.00773870987743481
21368.9549386893,85123.3984386893,0.00565525010099211
21369.1829667651,85123.6264667651,0.00744394922224438
21369.4109997076,85123.8544997076,0.0103740239860022
21369.6390375169,85124.0825375169,0.00672649182268156
21369.8670801931,85124.3105801931,0.00687524900098105
21370.0951277364,85124.5386277364,0.0102335323096885
21370.323180147,85124.766680147,0.00768637691195519
21370.5512374249,85124.9947374249,0.00625821285098149
21370.7792995704,85125.2227995704,0.0052497367186291
21371.0073665837,85125.4508665837,0.00469004206219471
21371.2354384648,85125.6789384648,0.00729253761734722
21371.4635152139,85125.9070152139,0.0065345144717232
21371.6915968312,85126.1350968312,0.00407421766348206
21371.9196833169,85126.3631833169,0.00941110529599954
21372.1477746711,85126.5912746711,0.0121091454793371
21372.3758708939,85126.8193708939,0.0111787675170177
21372.6039719855,85127.0474719855,0.00603356842714101
21372.8320779461,85127.2755779461,0.00886414116466088
21373.0601887758,85127.5036887758,0.00783712503738754
21373.2883044748,85127.7318044748,0.00955658701374033
21373.5164250432,85127.9599250432,0.00513472281429428
21373.7445504812,85128.1880504812,0.00659446777688615
21373.9726807889,85128.4161807889,0.0070154780126373
21374.2008159666,85128.6443159666,0.00667717086312116
21374.4289560143,85128.8724560143,0.00892124288901013
21374.6571009322,85129.1006009322,0.00368157872420334
21374.8852507205,85129.3287507205,0.00598708600220783
21375.1134053793,85129.5569053793,0.00388819970304947
21375.3415649087,85129.7850649087,0.00370613469786959
21375.5697293091,85130.0132293091,0.00243154231486291
21375.7978985804,85130.2413985804,0.00761463681568244
21376.0260727228,85130.4695727228,0.00639173420703726
21376.2542517366,85130.6977517366,0.0056098919063875
21376.4824356218,85130.9259356218,0.00450420205468611
21376.7106243786,85131.1541243786,0.00319790726437934
21376.9388180072,85131.3823180072,0.00444152209032506
21377.1670165077,85131.6105165077,0.00215084007542793
21377.3952198803,85131.8387198803,0.00425903758073002
21377.6234281252,85132.0669281252,0.00547938437647385
21377.8516412424,85132.2951412424,0.00367513222636237
21378.0798592322,85132.5233592322,0.0006410442471195
21378.3080820947,85132.7515820947,0.00172866083796917
21378.5363098301,85132.9798098301,0.00321413056358292
21378.7645424385,85133.2080424385,0.00229459604820612
21378.9927799201,85133.4362799201,0.00440093206696988
21379.221022275,85133.664522275,0.00303820524671934
21379.4492695033,85133.8927695033,-0.00021028613787789
21379.6775216054,85134.1210216054,0.00266221364366451
21379.9057785812,85134.3492785812,0.00346723794506063
21380.134040431,85134.577540431,0.00510965703470537
21380.3623071549,85134.8058071549,0.00216648296954027
21380.590578753,85135.034078753,0.00057873444466565
21380.8188552256,85135.2623552256,0.00126077253991796
21381.0471365728,85135.4906365728,0.00198789341223394
21381.2754227947,85135.7189227947,0.00355513845564832
21381.5037138915,85135.9472138915,0.00297624946273819
21381.7320098633,85136.1755098633,0.0051019677188636
21381.9603107104,85136.4038107104,0.00850006627302654
21382.1886164328,85136.6321164328,0.016616835545783
21382.4169270307,85136.8604270307,0.0533939925558741
21382.6452425043,85137.0887425043,0.0289785638332632
21382.8735628537,85137.3170628537,0.00911582541800084
21383.1018880791,85137.5453880791,0.0098960422633618
21383.3302181807,85137.7737181807,0.0256942248107902
21383.5585531586,85138.0020531586,0.0162913203274628
21383.7868930129,85138.2303930129,0.0144011945902517
21384.0152377438,85138.4587377438,0.00442437971912313
21384.2435873515,85138.6870873515,0.00403017006569002
21384.4719418361,85138.9154418361,0.00095176330815432
21384.7003011978,85139.1438011978,0.00488080985443316
21384.9286654367,85139.3721654367,0.00562207167097907
21385.157034553,85139.600534553,0.00424747475817993
21385.3854085469,85139.8289085469,0.00366972352500646
21385.6137874185,85140.0572874185,0.00422384957403495
21385.8421711679,85140.2856711679,0.00319489711134709
21386.0705597954,85140.5140597954,0.00398748450017865
21386.298953301,85140.742453301,0.00441244041583498
21386.5273516849,85140.9708516849,0.00128263943019077
21386.7557549474,85141.1992549474,0.00380555087643024
21386.9841630885,85141.4276630885,0.00213290619629579
21387.2125761083,85141.6560761083,0.00125639013188981
21387.4409940072,85141.8844940072,0.00525685767107441
21387.6694167851,85142.1129167851,0.00148152867665583
21387.8978444423,85142.3413444423,0.0049689466547522
21388.126276979,85142.569776979,0.00173875486212796
21388.3547143952,85142.7982143952,0.00149063663175648
21388.5831566911,85143.0266566911,0.00377602641209437
21388.811603867,85143.255103867,0.00294834777157614
21389.0400559229,85143.4835559229,0.0067810041056096
21389.268512859,85143.712012859,0.000746558259214561
21389.4969746754,85143.9404746754,0.00733917535569032
21389.7254413724,85144.1689413724,0.00239675986389414
21389.9539129501,85144.3974129501,0.00342903358412004
21390.1823894086,85144.6258894086,0.00663207593478128
21390.410870748,85144.854370748,0.00177841153887993
21390.6393569687,85145.0828569687,0.00696485224489266
21390.8678480706,85145.3113480706,0.00427935033208481
21391.096344054,85145.539844054,0.00447492091637636
21391.3248449189,85145.7683449189,0.00402757424825881
21391.5533506657,85145.9968506657,0.00610650127995137
21391.7818612944,85146.2253612944,0.00247122091280499
21392.0103768052,85146.4538768052,0.0081260679851524
21392.2388971982,85146.6823971982,0.00704557848759802
21392.4674224736,85146.9109224736,0.0038933823985445
21392.6959526315,85147.1394526315,0.00454814312102815
21392.9244876722,85147.3679876722,0.0041846749104931
21393.1530275957,85147.5965275957,0.00416489194069784
21393.3815724023,85147.8250724023,0.00148337925882472
21393.610122092,85148.053622092,0.00644002617466763
21393.8386766651,85148.2821766651,0.00548586676910878
21394.0672361216,85148.5107361216,0.00425270809138103
21394.2958004618,85148.7393004618,0.00410456137522361
21394.5243696858,85148.9678696858,0.0051116194283903
21394.7529437938,85149.1964437938,0.00296777524799832
21394.9815227859,85149.4250227859,0.00186064628870388
21395.2101066622,85149.6536066622,0.00384272415128724
21395.438695423,85149.882195423,0.00157795302960987
21395.6672890684,85150.1107890684,0.00285407620665236
21395.8958875985,85150.3393875985,0.00149740418014935
21396.1244910135,85150.5679910135,0.00348496418803256
21396.3530993136,85150.7965993136,0.00450393098778364
21396.5817124989,85151.0252124989,0.00432708884094744
21396.8103305695,85151.2538305695,0.00235877497133689
21397.0389535257,85151.4824535257,0.00238412102664826
21397.2675813676,85151.7110813676,0.00420374028072953
21397.4962140953,85151.9397140953,0.00510666124873715
21397.724851709,85152.168351709,0.00359088130382582
21397.9534942088,85152.3969942088,0.00172315534005701
21398.182141595,85152.625641595,0.0018830689008114
21398.4107938676,85152.8542938676,0.00650027404004648
21398.6394510269,85153.0829510269,0.00194343972439377
21398.8681130729,85153.3116130729,0.00144379553931112
21399.0967800058,85153.5402800058,0.0106270817124614
21399.3254518259,85153.7689518259,0.00896790218455673
21399.5541285332,85153.9976285332,0.00927401772108277
21399.7828101279,85154.2263101279,0.0064475009160496
21400.0114966102,85154.4549966102,0.0046582690848697
21400.2401879802,85154.6836879802,0.00884834853059998
21400.4688842381,85154.9123842381,0.0112653906952978
21400.697585384,85155.141085384,0.00849118506713144
21400.9262914181,85155.3697914181,0.00834624590913252
21401.1550023405,85155.5985023405,0.00831005407439529
21401.3837181515,85155.8272181515,0.004936189011469
21401.6124388511,85156.0559388511,0.0106671307783673
21401.8411644395,85156.2846644395,0.00695819800991952
21402.0698949169,85156.5133949169,0.00668889744696679
21402.2986302834,85156.7421302834,0.00805573410622105
21402.5273705392,85156.9708705392,0.00621759021131382
21402.7561156844,85157.1996156844,0.0110184232010859
21402.9848657193,85157.4283657193,0.0108094505187756
21403.2136206439,85157.6571206439,0.00882153090993991
21403.4423804584,85157.8858804584,0.00596865701852513
21403.671145163,85158.114645163,0.00971983784860939
21403.8999147578,85158.3434147578,0.00958775145813561
21404.128689243,85158.572189243,0.00735514073440368
21404.3574686188,85158.8009686188,0.0091864220166349
21404.5862528852,85159.0297528852,0.0117481240890035
21404.8150420425,85159.2585420425,0.0131252787482439
21405.0438360908,85159.4873360908,0.0211612576846778
21405.2726350303,85159.7161350303,0.0236822828997146
21405.5014388611,85159.9449388611,0.028231537767951
21405.7302475834,85160.1737475834,0.036753948267511
21405.9590611973,85160.4025611973,0.0350623772478295
21406.187879703,85160.631379703,0.0323794886741706
21406.4167031007,85160.8602031007,0.0205208846057915
21406.6455313905,85161.0890313905,0.0207192394441165
21406.8743645726,85161.3178645726,0.0153614227928469
21407.103202647,85161.546702647,0.013399373136276
21407.3320456141,85161.7755456141,0.0159472699805321
21407.5608934739,85162.0043934739,0.00854624040185629
21407.7897462265,85162.2332462265,0.0140253487780162
21408.0186038723,85162.4621038723,0.0113731079704732
21408.2474664112,85162.6909664112,0.0115405526998976
21408.4763338435,85162.9198338435,0.00892110654195679
21408.7052061693,85163.1487061693,0.0111970041866077
21408.9340833889,85163.3775833889,0.00750197532848789
21409.1629655022,85163.6064655022,0.00685156840510467
21409.3918525095,85163.8353525095,0.00491839738260043
21409.620744411,85164.064244411,0.00847644428281962
21409.8496412068,85164.2931412068,0.00807122070508341
21410.0785428971,85164.5220428971,0.00679097031572535
21410.3074494819,85164.7509494819,0.0106084142459239
21410.5363609616,85164.9798609616,0.00843416463808843
21410.7652773362,85165.2087773362,0.00936521255853083
21410.9941986058,85165.4376986058,0.0217689426447358
21411.2231247708,85165.6666247708,0.0147790841641878
21411.4520558311,85165.8955558311,0.0155722900440755
21411.680991787,85166.124491787,0.0143780663358498
21411.9099326386,85166.3534326386,0.0103705416767809
21412.1388783861,85166.5823783861,0.0141806873460026
21412.3678290296,85166.8113290296,0.0181170508441895
21412.5967845693,85167.0402845693,0.010738619214979
21412.8257450054,85167.2692450054,0.0115635165146052
21413.054710338,85167.498210338,0.0057794724993726
21413.2836805672,85167.7271805672,0.00694469709567409
21413.5126556932,85167.9561556932,0.00411993903169846
21413.7416357163,85168.1851357163,0.0056439858798605
21413.9706206364,85168.4141206364,0.00786633051284641
21414.1996104539,85168.6431104539,0.00822419984042501
21414.4286051688,85168.8721051688,0.00809621054112077
21414.6576047813,85169.1011047813,0.00651745887810367
21414.8866092915,85169.3301092915,0.00771018178062754
21415.1156186997,85169.5591186997,0.00729665548269658
21415.3446330059,85169.7881330059,0.00593753851496942
21415.5736522104,85170.0171522104,0.00422336391746016
21415.8026763133,85170.2461763133,0.00905804293336805
21416.0317053147,85170.4752053147,0.00929805066534995
21416.2607392149,85170.7042392149,0.00755237121161269
21416.4897780139,85170.9332780139,0.0152963936868201
21416.7188217119,85171.1623217119,0.00724612577889686
21416.9478703091,85171.3913703091,0.00590084117437271
21417.1769238056,85171.6204238056,0.00545944635701452
21417.4059822016,85171.8494822016,0.00492305662050889
21417.6350454972,85172.0785454972,0.0060952369517225
21417.8641136927,85172.3076136927,0.00703894898006914
21418.0931867881,85172.5366867881,0.00665150102500935
21418.3222647837,85172.7657647837,0.00376102242642443
21418.5513476795,85172.9948476795,0.00583569822660821
21418.7804354758,85173.2239354758,0.00366825713093037
21419.0095281726,85173.4530281726,0.00956546706443426
21419.2386257702,85173.6821257702,0.00806316745381451
21419.4677282687,85173.9112282687,0.0104086652524549
21419.6968356683,85174.1403356683,0.0111641514335503
21419.925947969,85174.369447969,0.0183398182762785
21420.1550651712,85174.5985651712,0.0147764616612318
21420.3841872749,85174.8276872749,0.012220459204373
21420.6133142803,85175.0568142803,0.0133677947609031
21420.8424461875,85175.2859461875,0.018859504169852
21421.0715829967,85175.5150829967,0.0133677677381968
21421.3007247082,85175.7442247082,0.010702429074372
21421.5298713219,85175.9733713219,0.0118462360209434
21421.7590228381,85176.2025228381,0.00974153712280984
21421.9881792569,85176.4316792569,0.0140571334803386
21422.2173405786,85176.6608405786,0.014839654970799
21422.4465068031,85176.8900068031,0.0167127789787731
21422.6756779308,85177.1191779308,0.0163851717280641
21422.9048539618,85177.3483539618,0.0192976200076607
21423.1340348962,85177.5775348962,0.0199242781504212
21423.3632207341,85177.8067207341,0.0156967187552739
21423.5924114758,85178.0359114758,0.0167312744316022
21423.8216071214,85178.2651071214,0.0150231822870783
21424.0508076711,85178.4943076711,0.0172864525218202
21424.2800131249,85178.7235131249,0.0148395656981223
21424.5092234831,85178.9527234831,0.0139850555614518
21424.7384387459,85179.1819387459,0.0209593023747536
21424.9676589133,85179.4111589133,0.018585476537364
21425.1968839856,85179.6403839856,0.0258006266968459
21425.4261139628,85179.8696139628,0.0264415576728267
21425.6553488452,85180.0988488452,0.028688970034448
21425.884588633,85180.328088633,0.0431940465115095
21426.1138333262,85180.5573333262,0.054549450904936
21426.343082925,85180.786582925,0.0757310096007865
21426.5723374296,85181.0158374296,0.0970652990034217
21426.8015968401,85181.2450968401,0.0892872288360583
21427.0308611568,85181.4743611568,0.0883177800141265
21427.2601303797,85181.7036303797,0.0621021284455289
21427.489404509,85181.932904509,0.0437700251176198
21427.7186835449,85182.1621835449,0.0329781376105976
21427.9479674875,85182.3914674875,0.0236422043121958
21428.177256337,85182.620756337,0.0244274953624814
21428.4065500935,85182.8500500935,0.0152082512551579
21428.6358487573,85183.0793487573,0.0169808039288841
21428.8651523284,85183.3086523284,0.0126458648394553
21429.094460807,85183.537960807,0.0135644211075977
21429.3237741933,85183.7672741933,0.0144922123403056
21429.5530924874,85183.9965924874,0.0130540529272686
21429.7824156896,85184.2259156896,0.0166022680240991
21430.0117437998,85184.4552437998,0.0168837537958428
21430.2410768184,85184.6845768184,0.0154300771933506
21430.4704147454,85184.9139147454,0.0123300129862016
21430.6997575811,85185.1432575811,0.011289637178672
21430.9291053255,85185.3726053255,0.0106492877773125
21431.1584579788,85185.6019579788,0.0128135229246595
21431.3878155413,85185.8313155413,0.0117356927407377
21431.617178013,85186.060678013,0.0157527401249025
21431.8465453941,85186.2900453941,0.0141210517422138
21432.0759176848,85186.5194176848,0.0178096875697003
21432.3052948852,85186.7487948852,0.0167066130602912
21432.5346769954,85186.9781769954,0.0139965534608644
21432.7640640158,85187.2075640158,0.0145358367919795
21432.9934559463,85187.4369559463,0.0151881978292651
21433.2228527871,85187.6663527871,0.0134602577713743
21433.4522545385,85187.8957545385,0.0158102536064694
21433.6816612005,85188.1251612005,0.0172418118389025
21433.9110727734,85188.3545727734,0.0134178060475843
21434.1404892573,85188.5839892573,0.0155721334460521
21434.3699106523,85188.8134106523,0.0186780863414706
21434.5993369585,85189.0428369585,0.0195179482436905
21434.8287681763,85189.2722681763,0.0228017843038637
21435.0582043057,85189.5017043057,0.0305454122479136
21435.2876453468,85189.7311453468,0.0231325218207908
21435.5170912999,85189.9605912999,0.032545049271168
21435.746542165,85190.190042165,0.0296648784869532
21435.9759979424,85190.4194979424,0.0349456451909597
21436.2054586322,85190.6489586322,0.0302607116198585
21436.4349242346,85190.8784242346,0.0342155030490912
21436.6643947497,85191.1078947497,0.0356552967555272
21436.8938701776,85191.3373701776,0.0328862893916304
21437.1233505186,85191.5668505186,0.0333531431966133
21437.3528357728,85191.7963357728,0.0327750774854417
21437.5823259404,85192.0258259404,0.0355853301748303
21437.8118210214,85192.2553210214,0.039448907094207
21438.0413210161,85192.4848210161,0.0378447085650777
21438.2708259247,85192.7143259247,0.0415785436438126
21438.5003357472,85192.9438357472,0.0524829583024059
21438.7298504838,85193.1733504838,0.0411393168737911
21438.9593701348,85193.4028701348,0.0429402989181316
21439.1888947002,85193.6323947002,0.0454336208401239
21439.4184241802,85193.8619241802,0.0568966900896198
21439.647958575,85194.091458575,0.0569120145766925
21439.8774978847,85194.3209978847,0.0698062579098786
21440.1070421095,85194.5505421095,0.0620403632343196
21440.3365912496,85194.7800912496,0.0630732594624096
21440.566145305,85195.009645305,0.0639524267869763
21440.795704276,85195.239204276,0.0682861010072099
21441.0252681628,85195.4687681628,0.0648019503407051
21441.2548369654,85195.6983369654,0.062308124362871
21441.484410684,85195.927910684,0.0361506796603629
21441.7139893188,85196.1574893188,0.0351478137346719
21441.94357287,85196.38707287,0.038349157847927
21442.1731613377,85196.6166613377,0.0754312057130453
21442.4027547221,85196.8462547221,0.111644041290042
21442.6323530232,85197.0758530232,0.134586944902068
21442.8619562414,85197.3054562414,0.133360518667575
21443.0915643767,85197.5350643767,0.137465305610701
21443.3211774293,85197.7646774293,0.131762503739628
21443.5507953993,85197.9942953993,0.14633200130282
21443.780418287,85198.223918287,0.15161290629498
21444.0100460924,85198.4535460924,0.176348991641739
21444.2396788158,85198.6831788158,0.186246442316986
21444.4693164572,85198.9128164572,0.199683724572533
21444.6989590169,85199.1424590169,0.211107926903432
21444.928606495,85199.372106495,0.195936981830161
21445.1582588916,85199.6017588916,0.155161406709477
21445.387916207,85199.831416207,0.132960082611051
21445.6175784413,85200.0610784413,0.11157624863721
21445.8472455946,85200.2907455946,0.0953896792092521
21446.076917667,85200.520417667,0.0945415269064472
21446.3065946589,85200.7500946589,0.0815153133499473
21446.5362765702,85200.9797765702,0.0742073204283496
21446.7659634012,85201.2094634012,0.0720128915487041
21446.995655152,85201.439155152,0.058750222382456
21447.2253518228,85201.6688518228,0.0490715312282783
21447.4550534138,85201.8985534138,0.0569605181097353
21447.6847599251,85202.1282599251,0.0559770202071354
21447.9144713568,85202.3579713568,0.0545068859655902
21448.1441877091,85202.5876877091,0.0579800625437789
21448.3739089822,85202.8174089822,0.0591185307561143
21448.6036351762,85203.0471351762,0.0516771583801704
21448.8333662914,85203.2768662914,0.0492286772877486
21449.0631023277,85203.5066023277,0.0586521791616296
21449.2928432855,85203.7363432855,0.0491986922947349
21449.5225891649,85203.9660891649,0.0385093583211444
21449.7523399659,85204.1958399659,0.0384519462109328
21449.9820956889,85204.4255956889,0.0327733246091045
21450.2118563339,85204.6553563339,0.0294496012388699
21450.441621901,85204.885121901,0.0247458103275721
21450.6713923906,85205.1148923906,0.0217104957896968
21450.9011678026,85205.3446678026,0.0173483391795194
21451.1309481373,85205.5744481373,0.021010687996562
21451.3607333949,85205.8042333949,0.0180266901020361
21451.5905235754,85206.0340235754,0.0119032366925338
21451.8203186791,85206.2638186791,0.0216825398229673
21452.0501187061,85206.4936187061,0.0186745716562653
21452.2799236566,85206.7234236566,0.0209021758680813
21452.5097335306,85206.9532335306,0.0132647690342673
21452.7395483285,85207.1830483285,0.0187429154976518
21452.9693680503,85207.4128680503,0.0200669578549444
21453.1991926962,85207.6426926962,0.0177612531832443
21453.4290222663,85207.8725222663,0.0185902389438003
21453.6588567609,85208.1023567609,0.019916960838175
21453.88869618,85208.33219618,0.0167843564811378
21454.1185405238,85208.5620405238,0.0151116724852099
21454.3483897926,85208.7918897926,0.0155983784870584
21454.5782439864,85209.0217439864,0.0124331160438318
21454.8081031054,85209.2516031054,0.0146368794239869
21455.0379671497,85209.4814671497,0.0175243228405203
21455.2678361196,85209.7113361196,0.0164713072937521
21455.4977100151,85209.9412100151,0.0102696930026086
21455.7275888365,85210.1710888365,0.0167971138187859
21455.9574725839,85210.4009725839,0.0108113544110244
21456.1873612574,85210.6308612574,0.0153604562654321
21456.4172548573,85210.8607548573,0.0126735844796041
21456.6471533836,85211.0906533836,0.019148061931484
21456.8770568365,85211.3205568365,0.0129317146058136
21457.1069652163,85211.5504652163,0.0156641849504298
21457.3368785229,85211.7803785229,0.0161563316430301
21457.5667967567,85212.0102967567,0.0150394396299934
21457.7967199178,85212.2402199178,0.0174694961648999
21458.0266480062,85212.4701480062,0.0154490557622879
21458.2565810223,85212.7000810223,0.0174655555555793
21458.486518966,85212.930018966,0.00960574887413574
21458.7164618377,85213.1599618377,0.0112685647658096
21458.9464096374,85213.3899096374,0.0115094027037482
21459.1763623654,85213.6198623654,0.0100866632349284
21459.4063200217,85213.8498200217,0.00766500129858945
21459.6362826065,85214.0797826065,0.0122688281483345
21459.8662501201,85214.3097501201,0.010666537116893
21460.0962225624,85214.5397225624,0.0168262925416374
21460.3261999338,85214.7696999338,0.0168275036853266
21460.5561822344,85214.9996822344,0.0151259940209734
21460.7861694642,85215.2296694642,0.0103950459959636
21461.0161616236,85215.4596616236,0.0184094456241056
21461.2461587126,85215.6896587126,0.0217930733573764
21461.4761607313,85215.9196607313,0.0211644085186922
21461.7061676801,85216.1496676801,0.0207869655918007
21461.9361795589,85216.3796795589,0.0216245762522209
21462.166196368,85216.609696368,0.0217213241926251
21462.3962181076,85216.8397181076,0.0163829053535061
21462.6262447777,85217.0697447777,0.0176699930033564
21462.8562763786,85217.2997763786,0.0218100709792794
21463.0863129104,85217.5298129104,0.0192396595450028
21463.3163543733,85217.7598543733,0.020175999625889
21463.5464007674,85217.9899007674,0.0231561396956347
21463.7764520928,85218.2199520928,0.0183289933388831
21464.0065083499,85218.4500083499,0.0288574331859673
21464.2365695386,85218.6800695386,0.0208295219223369
21464.4666356591,85218.9101356591,0.025031023572827
21464.6967067117,85219.1402067117,0.0202243966901355
21464.9267826965,85219.3702826965,0.0275539845837028
21465.1568636136,85219.6003636136,0.0277087376328094
21465.3869494632,85219.8304494632,0.0376814193287897
21465.6170402454,85220.0605402454,0.038060865376052
21465.8471359605,85220.2906359605,0.0315323713634666
21466.0772366085,85220.5207366085,0.0354324672822503
21466.3073421896,85220.7508421896,0.0321624846752156
21466.537452704,85220.980952704,0.0334175579772072
21466.7675681519,85221.2110681519,0.0331510124109614
21466.9976885334,85221.4411885334,0.0276624543660601
21467.2278138486,85221.6713138486,0.0366555623239429
21467.4579440978,85221.9014440978,0.0217275332492872
21467.688079281,85222.131579281,0.02935627036059
21467.9182193985,85222.3617193985,0.0331851638998194
21468.1483644504,85222.5918644504,0.0313861390018134
21468.3785144368,85222.8220144368,0.0305391589472916
21468.6086693579,85223.0521693579,0.0371471259010909
21468.838829214,85223.282329214,0.0332878516766517
21469.068994005,85223.512494005,0.042071610099361
21469.2991637312,85223.7426637312,0.0293582338449498
21469.5293383928,85223.9728383928,0.0298336364599415
21469.7595179899,85224.2030179899,0.0232164713335976
21469.9897025227,85224.4332025227,0.0158844997741451
21470.2198919913,85224.6633919913,0.0158179187938733
21470.4500863958,85224.8935863958,0.0165014174908458
21470.6802857365,85225.1237857365,0.0147187767429103
21470.9104900135,85225.3539900135,0.0149054003122414
21471.140699227,85225.584199227,0.00774193130463488
21471.3709133771,85225.8144133771,0.0124739659002533
21471.601132464,85226.044632464,0.00958504693791305
21471.8313564878,85226.2748564878,0.007532703103888
21472.0615854487,85226.5050854487,0.00890747475629124
21472.2918193468,85226.7353193468,0.0129834989845965
21472.5220581824,85226.9655581824,0.0046192740386247
21472.7523019555,85227.1958019555,0.00628682573477346
21472.9825506664,85227.4260506664,0.0106022654916056
21473.2128043151,85227.6563043151,0.0130795214574728
21473.4430629019,85227.8865629019,0.0172391554730833
21473.673326427,85228.116826427,0.0199709414204367
21473.9035948903,85228.3470948903,0.0236666690347479
21474.1338682922,85228.5773682922,0.0188757977837024
21474.3641466328,85228.8076466328,0.0143293697784919
21474.5944299122,85229.0379299122,0.0171342138407649
21474.8247181307,85229.2682181307,0.0222393896567955
21475.0550112883,85229.4985112883,0.0161479729602258
21475.2853093852,85229.7288093852,0.0186652989346957
21475.5156124216,85229.9591124216,0.0229095274975725
21475.7459203976,85230.1894203976,0.027352957961102
21475.9762333134,85230.4197333134,0.0230276658270594
21476.2065511692,85230.6500511692,0.0153542058458819
21476.4368739651,85230.8803739651,0.0162389638460651
21476.6672017012,85231.1107017012,0.00890029602811544
21476.8975343778,85231.3410343778,0.0129674132215221
21477.127871995,85231.571371995,0.0126736960678871
21477.3582145529,85231.8017145529,0.0111801882665984
21477.5885620518,85232.0320620518,0.0175098249394342
21477.8189144917,85232.2624144917,0.0234043851611612
21478.0492718728,85232.4927718728,0.0159159573769341
21478.2796341954,85232.7231341954,0.0173226745587869
21478.5100014594,85232.9535014594,0.0297187033134109
21478.7403736652,85233.1838736652,0.0486854164902369
21478.9707508128,85233.4142508128,0.0182638873284078
21479.2011329025,85233.6446329025,0.0198603214740843
21479.4315199343,85233.8750199343,0.014866731829614
21479.6619119085,85234.1054119085,0.00527977588402478
21479.8923088252,85234.3358088252,0.0119227649871339
21480.1227106845,85234.5662106845,0.00395436501754734
21480.3531174866,85234.7966174866,0.0096252401778875
21480.5835292318,85235.0270292318,0.0118205922513281
21480.81394592,85235.25744592,0.00676354684229647
21481.0443675516,85235.4878675516,0.00722656894024105
21481.2747941266,85235.7182941266,0.0056749919067545
21481.5052256452,85235.9487256452,0.00756276785150141
21481.7356621076,85236.1791621076,0.00839705093292544
21481.9661035139,85236.4096035139,0.00696250672242024
21482.1965498643,85236.6400498643,0.00723187657012922
21482.427001159,85236.870501159,0.0115587054813422
21482.657457398,85237.100957398,0.0133435566014728
21482.8879185817,85237.3314185817,0.00542215367412625
21483.11838471,85237.56188471,0.00802343231143231
21483.3488557833,85237.7923557833,0.00708379005687173
21483.5793318016,85238.0228318016,0.00676400021035608
21483.809812765,85238.253312765,0.00622037061069293
21484.0402986739,85238.4837986739,0.00639451605939685
21484.2707895283,85238.7142895283,0.00590317545220359
21484.5012853283,85238.9447853283,0.00880628525296499
21484.7317860742,85239.1752860742,0.00993053482742099
21484.9622917661,85239.4057917661,0.00588594661120426
21485.1928024042,85239.6363024042,0.00428831051322479
21485.4233179885,85239.8668179885,0.00807918137855131
21485.6538385194,85240.0973385194,0.00839397068447524
21485.8843639969,85240.3278639969,0.00561683111709841
21486.1148944212,85240.5583944212,0.00747298667974526
21486.3454297924,85240.7889297924,0.00595262791743976
21486.5759701107,85241.0194701107,0.00563034482129062
21486.8065153764,85241.2500153764,0.00244731480393337
21487.0370655894,85241.4805655894,0.0028635730217646
21487.2676207501,85241.7111207501,0.00644005444658705
21487.4981808585,85241.9416808585,0.00522681855596902
21487.7287459148,85242.1722459148,0.00799094366445115
21487.9593159191,85242.4028159191,0.0120494252425207
21488.1898908717,85242.6333908717,0.0171692128135882
21488.4204707727,85242.8639707727,0.008432187803551
21488.6510556223,85243.0945556223,0.00220651903191692
21488.8816454205,85243.3251454205,0.00467573118084957
21489.1122401676,85243.5557401676,0.00973905028220189
21489.3428398638,85243.7863398638,0.0101724468659442
21489.5734445091,85244.0169445091,0.011055433115449
21489.8040541038,85244.2475541038,0.00390294240320119
21490.0346686479,85244.4781686479,0.00752979916963595
21490.2652881418,85244.7087881418,0.0115381464811008
21490.4959125854,85244.9394125854,0.00789207434822527
21490.726541979,85245.170041979,0.0149141635633397
21490.9571763228,85245.4006763228,0.0100059211294416
21491.1878156169,85245.6313156169,0.0100598832028434
21491.4184598614,85245.8619598614,0.0200045467249029
21491.6491090566,85246.0926090566,0.0154548946247436
21491.8797632025,85246.3232632025,0.018227940189763
21492.1104222994,85246.5539222994,0.0239947825529962
21492.3410863473,85246.7845863473,0.0212609249255224
21492.5717553466,85247.0152553466,0.0186651139687883
21492.8024292972,85247.2459292972,0.01479000638118
21493.0331081994,85247.4766081994,0.0142447975245737
21493.2637920533,85247.7072920533,0.0146616763842289
21493.4944808592,85247.9379808592,0.0167976208847521
21493.7251746171,85248.1686746171,0.0102283402409712
21493.9558733272,85248.3993733272,0.00969300283741695
21494.1865769897,85248.6300769897,0.0106657594385493
21494.4172856047,85248.8607856047,0.00447768246963764
21494.6479991724,85249.0914991724,0.00774585056738234
21494.8787176929,85249.3222176929,0.00651217783128949
21495.1094411665,85249.5529411665,0.00907459314461773
21495.3401695932,85249.7836695932,0.0134579106529239
21495.5709029733,85250.0144029733,0.0239263914930545
21495.8016413069,85250.2451413069,0.0397490875016228
21496.0323845941,85250.4758845941,0.0739113359060236
21496.2631328351,85250.7066328351,0.046791678915807
21496.49388603,85250.93738603,0.0191379657921524
21496.7246441791,85251.1681441791,0.0668874427886541
21496.9554072825,85251.3989072825,0.0298320245554143
21497.1861753404,85251.6296753404,0.024960558280878
21497.4169483528,85251.8604483528,0.00845546512998206
21497.64772632,85252.09122632,0.00678743792766801
21497.8785092421,85252.3220092421,0.00651245606179423
21498.1092971194,85252.5527971194,0.00417155894667318
21498.3400899518,85252.7835899518,0.00626734934918847
21498.5708877397,85253.0143877397,0.00650127780773178
21498.8016904831,85253.2451904831,0.00664986402502971
21499.0324981823,85253.4759981823,0.00491301555614189
21499.2633108373,85253.7068108373,0.00471758739824123
21499.4941284484,85253.9376284484,0.00601437391040472
21499.7249510156,85254.1684510156,0.00632737650951611
21499.9557785393,85254.3992785393,0.00695999925920373
21500.1866110194,85254.6301110194,0.00369578339053723
21500.4174484563,85254.8609484563,0.00445030804221428
21500.6482908499,85255.0917908499,0.00354587585425233
21500.8791382006,85255.3226382006,0.00151863382798758
21501.1099905085,85255.5534905085,0.00736111051773892
21501.3408477736,85255.7843477736,0.00246460574834676
21501.5717099962,85256.0152099962,0.00149382224161974
21501.8025771765,85256.2460771765,0.00154842518105211
21502.0334493146,85256.4769493146,0.0055938292910754
21502.2643264106,85256.7078264106,0.000760365751916374
21502.4952084648,85256.9387084648,0.00526726911933375
21502.7260954772,85257.1695954772,0.00909209392511955
21502.9569874481,85257.4004874481,0.0059655000769783
21503.1878843775,85257.6313843775,0.0104279063640765
21503.4187862657,85257.8622862657,0.0057301967011197
21503.6496931129,85258.0931931129,0.00444994300191705
21503.8806049191,85258.3241049191,0.0067502078967308
21504.1115216845,85258.5550216845,0.00530601008305596
21504.3424434094,85258.7859434094,0.00616539836462467
21504.5733700937,85259.0168700937,0.00475194200570666
21504.8043017379,85259.2478017379,0.00610944505894335
21505.0352383418,85259.4787383418,0.00569568939869293
21505.2661799059,85259.7096799059,0.00789721078162873
21505.4971264301,85259.9406264301,0.00854025969193822
21505.7280779146,85260.1715779146,0.00475557373709351
21505.9590343597,85260.4025343597,0.0034281556237483
21506.1899957655,85260.6334957655,0.00336404498684659
21506.4209621321,85260.8644621321,0.00775958249462788
21506.6519334597,85261.0954334597,0.00384903847455457
21506.8829097484,85261.3264097484,0.00553622012004777
21507.1138909984,85261.5573909984,0.00220940551785275
21507.34487721,85261.78837721,0.00226683661776492
21507.5758683831,85262.0193683831,0.00535549863716446
21507.8068645181,85262.2503645181,0.00694474981529193
21508.037865615,85262.481365615,0.00353724380404919
21508.268871674,85262.712371674,0.00514758991587624
21508.4998826953,85262.9433826953,0.00424018639887367
21508.730898679,85263.174398679,0.0022806115479011
21508.9619196253,85263.4054196253,0.00575856359792983
21509.1929455344,85263.6364455344,0.00580345850841993
21509.4239764063,85263.8674764063,0.00516315745039633
21509.6550122414,85264.0985122414,0.00709672421821023
21509.8860530397,85264.3295530397,0.00702628503331677
21510.1170988013,85264.5605988013,0.00795301869068305
21510.3481495266,85264.7916495266,0.00305481256351687
21510.5792052155,85265.0227052155,0.0113604455152716
21510.8102658683,85265.2537658683,0.00781727767641193
21511.0413314851,85265.4848314851,0.0167509081023335
21511.2724020662,85265.7159020662,0.0184577560102848
21511.5034776116,85265.9469776116,0.0140032098150649
21511.7345581214,85266.1780581214,0.0252171564223283
21511.965643596,85266.409143596,0.0166714377713334
21512.1967340354,85266.6402340354,0.0351291150181387
21512.4278294398,85266.8713294398,0.0451869570033139
21512.6589298093,85267.1024298093,0.0236568741239259
21512.8900351442,85267.3335351442,0.0138130804404675
21513.1211454445,85267.5646454445,0.0202226323928723
21513.3522607105,85267.7957607105,0.0242247588432411
21513.5833809422,85268.0268809422,0.0167171501240905
21513.8145061399,85268.2580061399,0.0087269008618429
21514.0456363037,85268.4891363037,0.0126624133309884
21514.2767714338,85268.7202714338,0.00658318674871169
21514.5079115303,85268.9514115303,0.00782279750809886
21514.7390565934,85269.1825565934,0.00833621849370344
21514.9702066233,85269.4137066233,0.00972057777283665
21515.2013616201,85269.6448616201,0.00367735990436213
21515.4325215839,85269.8760215839,0.00588741827007251
21515.663686515,85270.107186515,0.00521862550940772
21515.8948564135,85270.3383564135,0.00318951189670138
21516.1260312795,85270.5695312795,0.00457067147558812
21516.3572111132,85270.8007111132,0.00431933528267648
21516.5883959148,85271.0318959148,0.00559130151558765
21516.8195856845,85271.2630856845,0.00394978350202461
21517.0507804223,85271.4942804223,0.00177979319534181
21517.2819801285,85271.7254801285,0.00787079392677722
21517.5131848032,85271.9566848032,0.00685793338183224
21517.7443944466,85272.1878944466,0.00422913992932478
21517.9756090588,85272.4191090588,0.00206905115712576
21518.20682864,85272.65032864,0.00183326822025485
21518.4380531903,85272.8815531903,0.00278435704661714
21518.66928271,85273.11278271,0.00423349184151791
21518.9005171991,85273.3440171991,0.00340577964933329
21519.1317566579,85273.5752566579,0.0039820709952208
21519.3630010865,85273.8065010865,0.00409336689697149
21519.594250485,85274.037750485,0.00434650596429383
21519.8255048537,85274.2690048537,0.00687826558724115
21520.0567641926,85274.5002641926,0.00259833186352239
21520.2880285019,85274.7315285019,0.00460471628748852
21520.5192977819,85274.9627977819,0.00617320745857517
21520.7505720326,85275.1940720326,0.00162309687611742
21520.9818512542,85275.4253512542,0.00549626275000211
21521.2131354469,85275.6566354469,0.00534791899232749
21521.4444246109,85275.8879246109,0.00645426589402364
21521.6757187462,85276.1192187462,0.00496688034403828
21521.9070178531,85276.3505178531,0.00839491633455008
21522.1383219317,85276.5818219317,0.0038683954555371
21522.3696309822,85276.8131309822,0.00621354274779228
21522.6009450047,85277.0444450047,0.0050885126171802
21522.8322639995,85277.2757639995,0.00583553804798149
21523.0635879666,85277.5070879666,0.00764934647181515
21523.2949169062,85277.7384169062,0.015478002638492
21523.5262508184,85277.9697508184,0.0481982595831358
21523.7575897036,85278.2010897036,0.0609235915528823
21523.9889335617,85278.4324335617,0.0904665466556273
21524.220282393,85278.663782393,0.125197145460218
21524.4516361976,85278.8951361976,0.0674660735060942
21524.6829949757,85279.1264949757,0.0864190492520399
21524.9143587274,85279.3578587274,0.0690519575727667
21525.145727453,85279.589227453,0.0533504939799802
21525.3771011525,85279.8206011525,0.0420722096611552
21525.6084798261,85280.0519798261,0.0240853564117976
21525.839863474,85280.283363474,0.0246308850247339
21526.0712520964,85280.5147520964,0.0235478547171045
21526.3026456933,85280.7461456933,0.0215982193377053
21526.534044265,85280.977544265,0.0203712442193779
21526.7654478117,85281.2089478117,0.0204535105592303
21526.9968563334,85281.4403563334,0.0182249243989403
21527.2282698304,85281.6717698304,0.0136049301503752
21527.4596883028,85281.9031883028,0.0152160597239325
21527.6911117507,85282.1346117507,0.0191490687591749
21527.9225401744,85282.3660401744,0.0112067980067058
21528.153973574,85282.597473574,0.0132086587048163
21528.3854119496,85282.8289119496,0.0186563162186993
21528.6168553014,85283.0603553014,0.0152236844932556
21528.8483036296,85283.2918036296,0.0241065835730465
21529.0797569343,85283.5232569343,0.0252075403838042
21529.3112152158,85283.7547152158,0.0262722127589945
21529.542678474,85283.986178474,0.0361343114055749
21529.7741467093,85284.2176467093,0.040194093838285
21530.0056199218,85284.4491199218,0.0462665071335725
21530.2370981115,85284.6805981115,0.0477253651620514
21530.4685812788,85284.9120812788,0.0365589624752728
21530.7000694237,85285.1435694237,0.0288706133349581
21530.9315625465,85285.3750625465,0.0268882269768007
21531.1630606472,85285.6065606472,0.0272220356710089
21531.3945637261,85285.8380637261,0.0254083823731365
21531.6260717832,85286.0695717832,0.0261897286768604
21531.8575848188,85286.3010848188,0.0261841982991396
21532.089102833,85286.532602833,0.0384858578842219
21532.320625826,85286.764125826,0.0338617683141056
21532.552153798,85286.995653798,0.0453738202183603
21532.783686749,85287.227186749,0.0508864246887025
21533.0152246793,85287.4587246793,0.0675359017062508
21533.246767589,85287.690267589,0.0725231375026375
21533.4783154784,85287.9218154784,0.114922790647833
21533.7098683474,85288.1533683474,0.120354592027445
21533.9414261963,85288.3849261963,0.107847306900794
21534.1729890253,85288.6164890253,0.103892107178557
21534.4045568346,85288.8480568346,0.091190837683114
21534.6361296242,85289.0796296242,0.10393817457304
21534.8677073944,85289.3112073944,0.0637712721597697
21535.0992901452,85289.5427901452,0.0678044683031829
21535.3308778769,85289.7743778769,0.0746464446834324
21535.5624705897,85290.0059705897,0.0664423259998042
21535.7940682837,85290.2375682837,0.0703512063601159
21536.0256709589,85290.4691709589,0.0637917525532018
21536.2572786158,85290.7007786158,0.0683655478269438
21536.4888912542,85290.9323912542,0.0641062559801937
21536.7205088745,85291.1640088745,0.085535785270161
21536.9521314768,85291.3956314768,0.124688225513075
21537.1837590613,85291.6272590613,0.133607917578907
21537.415391628,85291.858891628,0.111647399706998
21537.6470291773,85292.0905291773,0.0700669318560753
21537.8786717091,85292.3221717091,0.0377918111998544
21538.1103192238,85292.5538192238,0.0252720151608126
21538.3419717214,85292.7854717214,0.0227720031152304
21538.5736292021,85293.0171292021,0.011615494533457
21538.8052916662,85293.2487916662,0.0128420038280865
21539.0369591136,85293.4804591136,0.0120863271847638
21539.2686315447,85293.7121315447,0.0100944354819469
21539.5003089595,85293.9438089595,0.00982408124934497
21539.7319913582,85294.1754913582,0.00621354776487219
21539.963678741,85294.407178741,0.00624588076363247
21540.1953711081,85294.6388711081,0.00530266181876177
21540.4270684595,85294.8705684595,0.00487427800027884
21540.6587707955,85295.1022707955,0.0087244037009315
21540.8904781163,85295.3339781163,0.00463702011238739
21541.1221904219,85295.5656904219,0.00861806196525852
21541.3539077126,85295.7974077126,0.0059851155643485
21541.5856299885,85296.0291299885,0.00978284378404092
21541.8173572497,85296.2608572497,0.00869039130719236
21542.0490894965,85296.4925894965,0.00774466539349358
21542.280826729,85296.724326729,0.00854225109034313
21542.5125689473,85296.9560689473,0.00455324708866698
21542.7443161516,85297.1878161516,0.00648096745920371
21542.9760683421,85297.4195683421,0.00390077003252698
21543.207825519,85297.651325519,0.0080279589304621
21543.4395876823,85297.8830876823,0.00550787140359477
21543.6713548323,85298.1148548323,0.00607213625577195
21543.9031269691,85298.3466269691,0.00405169613777038
21544.1349040929,85298.5784040929,0.00545254734088503
21544.3666862038,85298.8101862038,0.00431980648921541
21544.598473302,85299.041973302,0.00658365459965059
21544.8302653877,85299.2737653877,0.00404122209111107
21545.062062461,85299.505562461,0.00701548075155399
21545.2938645221,85299.7373645221,0.00674605962748909
21545.5256715711,85299.9691715711,0.00736652459683483
21545.7574836083,85300.2009836083,0.00558931920234955
21545.9893006337,85300.4328006337,0.00743680502214761
21546.2211226475,85300.6646226475,0.00944514799921264
21546.4529496499,85300.8964496499,0.00981738485140243
21546.6847816411,85301.1282816411,0.0100612136286301
21546.9166186211,85301.3601186211,0.00874417697475817
21547.1484605903,85301.5919605903,0.00860908234283403
21547.3803075486,85301.8238075486,0.0103448604604693
21547.6121594964,85302.0556594964,0.00872384498441078
21547.8440164337,85302.2875164337,0.00992528929572948
21548.0758783608,85302.5193783608,0.0166151931932339
21548.3077452777,85302.7512452777,0.0171744055142296
21548.5396171846,85302.9831171846,0.0208412050461444
21548.7714940818,85303.2149940818,0.0240421126030984
21549.0033759693,85303.4468759693,0.0292522158058284
21549.2352628473,85303.6787628473,0.0244640468862306
21549.467154716,85303.910654716,0.0385098080258994
21549.6990515755,85304.1425515755,0.0576476030584275
21549.9309534261,85304.3744534261,0.0643162611403583
21550.1628602678,85304.6063602678,0.0736959545529522
21550.3947721008,85304.8382721008,0.1005440385069
21550.6266889254,85305.0701889254,0.104995798394921
21550.8586107415,85305.3021107415,0.161472015825346
21551.0905375495,85305.5340375495,0.141641147400665
21551.3224693495,85305.7659693495,0.135228976095714
21551.5544061416,85305.9979061416,0.13350969739207
21551.7863479259,85306.2298479259,0.116790555718867
21552.0182947028,85306.4617947028,0.0907404302393228
21552.2502464722,85306.6937464722,0.0990557715782364
21552.4822032344,85306.9257032344,0.0988233862614658
21552.7141649896,85307.1576649896,0.0903790976908062
21552.9461317378,85307.3896317378,0.0760384622404182
21553.1781034794,85307.6216034794,0.0561662810056808
21553.4100802143,85307.8535802143,0.0394381315446361
21553.6420619428,85308.0855619428,0.0340263907211216
21553.8740486651,85308.3175486651,0.0298804989399538
21554.1060403813,85308.5495403813,0.0283511569554169
21554.3380370915,85308.7815370915,0.0264144368148092
21554.570038796,85309.013538796,0.0264804695904164
21554.8020454948,85309.2455454948,0.0248774810856921
21555.0340571882,85309.4775571882,0.0224745653603858
21555.2660738763,85309.7095738763,0.0285881483595703
21555.4980955593,85309.9415955593,0.0242461207503152
21555.7301222373,85310.1736222373,0.0297101092866925
21555.9621539106,85310.4056539106,0.0349441339502588
21556.1941905791,85310.6376905791,0.03649311277259
21556.4262322432,85310.8697322432,0.0336742147942058
21556.658278903,85311.101778903,0.047331692462443
21556.8903305586,85311.3338305586,0.0541526042308163
21557.1223872102,85311.5658872102,0.0415924157358485
21557.354448858,85311.797948858,0.0525081804123316
21557.5865155021,85312.0300155021,0.0511096584283594
21557.8185871427,85312.2620871427,0.0682599295459868
21558.0506637799,85312.4941637799,0.0888835411960745
21558.2827454139,85312.7262454139,0.100881503450596
21558.5148320449,85312.9583320449,0.125927899624448
21558.7469236731,85313.1904236731,0.13232693508731
21558.9790202985,85313.4225202985,0.0889644806289799
21559.2111219214,85313.6546219214,0.0554077364601804
21559.4432285419,85313.8867285419,0.0418074729074331
21559.6753401602,85314.1188401602,0.0247472849379408
21559.9074567764,85314.3509567764,0.0269897634527797
21560.1395783907,85314.5830783907,0.0240095376209506
21560.3717050033,85314.8152050033,0.0253076561495902
21560.6038366143,85315.0473366143,0.019751566444674
21560.8359732239,85315.2794732239,0.0177403931182977
21561.0681148322,85315.5116148322,0.0196115211088821
21561.3002614394,85315.7437614394,0.0734120105626953
21561.5324130457,85315.9759130457,0.0365039255226169
21561.7645696513,85316.2080696513,0.052914408898737
21561.9967312562,85316.4402312562,0.0824203447709116
21562.2288978607,85316.6723978607,0.067574462304123
21562.4610694649,85316.9045694649,0.0556470563543796
21562.6932460689,85317.1367460689,0.0300663183685717
21562.9254276731,85317.3689276731,0.0180880149524614
21563.1576142774,85317.6011142774,0.00985129668807391
21563.389805882,85317.833305882,0.0106421346773062
21563.6220024872,85318.0655024872,0.00782152848456005
21563.8542040931,85318.2977040931,0.00630588293001813
21564.0864106998,85318.5299106998,0.00631421865628951
21564.3186223075,85318.7621223075,0.008987333061359
21564.5508389164,85318.9943389164,0.00720820056363398
21564.7830605266,85319.2265605266,0.00411945506390792
21565.0152871384,85319.4587871384,0.00394721605455737
21565.2475187517,85319.6910187517,0.00674404814048269
21565.4797553669,85319.9232553669,0.00557016435311356
21565.7119969841,85320.1554969841,0.010677183956117
21565.9442436034,85320.3877436034,0.0101667239291459
21566.1764952249,85320.6199952249,0.0131782575850579
21566.408751849,85320.852251849,0.0132304129537627
21566.6410134757,85321.0845134757,0.0201859371269499
21566.8732801051,85321.3167801051,0.025096950532865
21567.1055517375,85321.5490517375,0.0490761541361039
21567.3378283731,85321.7813283731,0.06211110190606
21567.5701100118,85322.0136100118,0.0572800282708679
21567.8023966541,85322.2458966541,0.0487376427805693
21568.0346882999,85322.4781882999,0.0338771607163837
21568.2669849494,85322.7104849494,0.0347532443681258
21568.4992866029,85322.9427866029,0.0205062352942416
21568.7315932605,85323.1750932605,0.021599358943579
21568.9639049223,85323.4074049223,0.0205529623400777
21569.1962215884,85323.6397215884,0.00818673970463819
21569.4285432592,85323.8720432592,0.016925284320076
21569.6608699347,85324.1043699347,0.0107589417079254
21569.8932016151,85324.3367016151,0.0138253844277475
21570.1255383005,85324.5690383005,0.0114255074313146
21570.3578799911,85324.8013799911,0.0128056312744289
21570.5902266871,85325.0337266871,0.0100839296881088
21570.8225783886,85325.2660783886,0.0120641840151104
21571.0549350958,85325.4984350958,0.0104340240750233
21571.2872968089,85325.7307968089,0.010870667661036
21571.519663528,85325.963163528,0.00926749953752439
21571.7520352533,85326.1955352533,0.012405848193633
21571.9844119849,85326.4279119849,0.0150855327115243
21572.216793723,85326.660293723,0.0239148894475122
21572.4491804678,85326.8926804678,0.0190102837647053
21572.6815722194,85327.1250722194,0.0162310725265708
21572.913968978,85327.357468978,0.0137241651414757
21573.1463707438,85327.5898707438,0.0121364948479735
21573.3787775169,85327.8222775169,0.00533510827062881
21573.6111892974,85328.0546892974,0.00849231348721246
21573.8436060856,85328.2871060856,0.00995065989876251
21574.0760278816,85328.5195278816,0.00351152250756249
21574.3084546855,85328.7519546855,0.00630188934829383
21574.5408864976,85328.9843864976,0.0051143097642764
21574.7733233179,85329.2168233179,0.00656358952741961
21575.0057651467,85329.4492651467,0.00409488064546987
21575.2382119841,85329.6817119841,0.00213139943757406
21575.4706638303,85329.9141638303,0.00226700124383636
21575.7031206854,85330.1466206854,0.00521838016447339
21575.9355825495,85330.3790825495,9.44422607449638e-05
21576.168049423,85330.611549423,0.00340258256558983
21576.4005213059,85330.8440213059,0.00550327476571099
21576.6329981983,85331.0764981983,0.00135135938014114
21576.8654801005,85331.3089801005,0.00380295641884909
21577.0979670126,85331.5414670126,0.00522751423299199
21577.3304589347,85331.7739589347,0.00547190466494968
21577.5629558671,85332.0064558671,0.0107098647335407
21577.7954578099,85332.2389578099,0.0104730111099291
21578.0279647632,85332.4714647632,0.0064731936337121
21578.2604767272,85332.7039767272,0.00909414033383982
21578.4929937021,85332.9364937021,0.00704706728856092
21578.725515688,85333.169015688,0.00658358583773004
21578.9580426852,85333.4015426852,0.00695743360881688
21579.1905746937,85333.6340746937,0.00591331904984689
21579.4231117137,85333.8666117137,0.00608083127236419
21579.6556537454,85334.0991537454,0.00649589032710071
21579.888200789,85334.331700789,0.0111104548634159
21580.1207528445,85334.5642528445,0.0387094544921169
21580.3533099123,85334.7968099123,0.0291828694256174
21580.5858719923,85335.0293719923,0.0211575688450387
21580.8184390849,85335.2619390849,0.0168280013126777
21581.0510111901,85335.4945111901,0.00841329410354403
21581.2835883081,85335.7270883081,0.0110459402955357
21581.5161704391,85335.9596704391,0.0123910331434565
21581.7487575833,85336.1922575833,0.0107083483544022
21581.9813497408,85336.4248497408,0.00970031522733486
21582.2139469117,85336.6574469117,0.0163189584824667
21582.4465490963,85336.8900490963,0.0192413348774218
21582.6791562946,85337.1226562946,0.0286078701561418
21582.9117685069,85337.3552685069,0.0335187833627003
21583.1443857333,85337.5878857333,0.0488198357225514
21583.377007974,85337.820507974,0.0585200522092041
21583.6096352292,85338.0531352292,0.0828518645948019
21583.8422674989,85338.2857674989,0.108815870206851
21584.0749047834,85338.5184047834,0.096403619384705
21584.3075470828,85338.7510470828,0.0764285554313081
21584.5401943974,85338.9836943974,0.0669632131740475
21584.7728467271,85339.2163467271,0.0602913096839078
21585.0055040723,85339.4490040723,0.0570710795634096
21585.2381664331,85339.6816664331,0.0591665194418115
21585.4708338096,85339.9143338096,0.0590116209573578
21585.703506202,85340.147006202,0.0482841225225325
21585.9361836104,85340.3796836104,0.0719114579319862
21586.1688660351,85340.6123660351,0.0804239716134083
21586.4015534762,85340.8450534762,0.0543848269772434
21586.6342459338,85341.0777459338,0.0803401403920259
21586.8669434081,85341.3104434081,0.149034595130707
21587.0996458993,85341.5431458993,0.165306985124163
21587.3323534075,85341.7758534075,0.13927239242628
21587.565065933,85342.008565933,0.127043571833263
21587.7977834758,85342.2412834758,0.0425442119758403
21588.0305060361,85342.4740060361,0.0346420204952626
21588.2632336141,85342.7067336141,0.0327645665266489
21588.4959662099,85342.9394662099,0.0771788925696451
21588.7287038238,85343.1722038238,0.214872241508743
21588.9614464558,85343.4049464558,0.209164635237126
21589.1941941061,85343.6376941061,0.128033979529791
21589.426946775,85343.870446775,0.0791361482335419
21589.6597044625,85344.1032044625,0.0581079253539619
21589.8924671688,85344.3359671688,0.0322554008529236
21590.1252348941,85344.5687348941,0.0256577483177312
21590.3580076386,85344.8015076386,0.0239732711625421
21590.5907854023,85345.0342854023,0.0155248420591358
21590.8235681856,85345.2670681856,0.016926807094772
21591.0563559884,85345.4998559884,0.0168637878334419
21591.2891488111,85345.7326488111,0.0160992796959884
21591.5219466537,85345.9654466537,0.0432869646497158
21591.7547495164,85346.1982495164,0.197027900240014
21591.9875573995,85346.4310573995,0.140885040033813
21592.2203703029,85346.6638703029,0.0372877484388544
21592.453188227,85346.896688227,0.0167059535582625
21592.6860111718,85347.1295111718,0.0134041674746984
21592.9188391376,85347.3623391376,0.0181318592241612
21593.1516721244,85347.5951721244,0.016754702800538
21593.3845101325,85347.8280101325,0.0130548259562715
21593.6173531621,85348.0608531621,0.0117574878252722
21593.8502012132,85348.2937012132,0.0133840988022266
21594.083054286,85348.526554286,0.00276809210431841
21594.3159123808,85348.7594123808,0.00521321180775907
21594.5487754976,85348.9922754976,0.00667284397131107
21594.7816436367,85349.2251436367,0.00976513993192981
21595.0145167981,85349.4580167981,0.0085537052160408
21595.2473949821,85349.6908949821,0.00597656157271305
21595.4802781889,85349.9237781889,0.0105160299607883
21595.7131664185,85350.1566664185,0.00856923364140614
21595.9460596711,85350.3895596711,0.00897294622362829
21596.178957947,85350.622457947,0.00843014472875364
21596.4118612462,85350.8553612462,0.00951941362618457
21596.6447695689,85351.0882695689,0.00646002836762431
21596.8776829154,85351.3211829154,0.00831973596432806
21597.1106012857,85351.5541012857,0.00644435244632166
21597.34352468,85351.78702468,0.00380479429498976
21597.5764530985,85352.0199530985,0.00453375911445045
21597.8093865414,85352.2528865414,0.00580439043243794
21598.0423250087,85352.4858250087,0.00585371091586564
21598.2752685007,85352.7187685007,0.00767158860343255
21598.5082170176,85352.9517170176,0.00920517641030628
21598.7411705594,85353.1846705594,0.0141931169590132
21598.9741291264,85353.4176291264,0.0144408216851994
21599.2070927187,85353.6505927187,0.0141615992656616
21599.4400613365,85353.8835613365,0.006436315739619
21599.67303498,85354.11653498,0.0120257993825375
21599.9060136492,85354.3495136492,0.0107840286998321
21600.1389973444,85354.5824973444,0.0113918354605659
21600.3719860658,85354.8154860658,0.00770417152847715
21600.6049798134,85355.0484798134,0.00716814828588457
21600.8379785875,85355.2814785875,0.00885854931182419
21601.0709823882,85355.5144823882,0.0091182061286054
21601.3039912158,85355.7474912158,0.00822826424806436
21601.5370050702,85355.9805050702,0.0113513643452335
21601.7700239518,85356.2135239518,0.00568839801762121
21602.0030478606,85356.4465478606,0.00687818203928601
21602.2360767968,85356.6795767968,0.00917311572125027
21602.4691107607,85356.9126107607,0.00651161332877382
21602.7021497523,85357.1456497523,0.0138116109293366
21602.9351937718,85357.3786937718,0.00907741392614014
21603.1682428195,85357.6117428195,0.00921409869082701
21603.4012968953,85357.8447968953,0.00854985333027827
21603.6343559996,85358.0778559996,0.0136933137943372
21603.8674201325,85358.3109201325,0.00791432397133569
21604.100489294,85358.543989294,0.00503812167605441
21604.3335634845,85358.7770634845,0.00359712638928756
21604.5666427041,85359.0101427041,0.0055165291373985
21604.7997269528,85359.2432269528,0.00663217677060216
21605.032816231,85359.476316231,0.00699392094951779
21605.2659105387,85359.7094105387,0.00508874968913932
21605.4990098761,85359.9425098761,0.00392872486232203
21605.7321142434,85360.1756142434,0.00808174066925799
21605.9652236407,85360.4087236407,0.00480135715534862
21606.1983380682,85360.6418380682,0.00321817954435868
21606.4314575261,85360.8749575261,0.00420199927522385
21606.6645820145,85361.1080820145,0.00655508090197176
21606.8977115336,85361.3412115336,0.00891947894373733
21607.1308460836,85361.5743460836,0.00753207373812328
21607.3639856645,85361.8074856645,0.00589675170681478
21607.5971302767,85362.0406302767,0.00547304963454254
21607.8302799202,85362.2737799202,0.0089488439661308
21608.0634345951,85362.5069345951,0.0172104652715406
21608.2965943018,85362.7400943018,0.0154727651269122
21608.5297590403,85362.9732590403,0.0120516085090649
21608.7629288108,85363.2064288108,0.0203490289025983
21608.9961036134,85363.4396036134,0.0108681301948736
21609.2292834483,85363.6727834483,0.0218046181944825
21609.4624683157,85363.9059683157,0.0273164125721782
21609.6956582158,85364.1391582158,0.0288282279306715
21609.9288531487,85364.3723531487,0.0154878307532102
21610.1620531145,85364.6055531145,0.015798718386175
21610.3952581135,85364.8387581135,0.0276522166153235
21610.6284681458,85365.0719681458,0.0484416499185092
21610.8616832115,85365.3051832115,0.0153314990002683
21611.0949033108,85365.5384033108,0.0135547229190443
21611.328128444,85365.771628444,0.0172037768854768
21611.561358611,85366.004858611,0.0118822717088712
21611.7945938122,85366.2380938122,0.00971847325759159
21612.0278340477,85366.4713340477,0.00649695247084109
21612.2610793176,85366.7045793176,0.00721926241586062
21612.4943296221,85366.9378296221,0.00700597388064785
21612.7275849613,85367.1710849613,0.00545224163320873
21612.9608453355,85367.4043453355,0.00555090215188553
21613.1941107448,85367.6376107448,0.00758420516224454
21613.4273811893,85367.8708811893,0.00469060779921608
21613.6606566692,85368.1041566692,0.0104321767130912
21613.8939371847,85368.3374371847,0.0141017526747337
21614.127222736,85368.570722736,0.0390135733529809
21614.3605133231,85368.8040133231,0.0254993458280061
21614.5938089464,85369.0373089464,0.035052786575647
21614.8271096058,85369.2706096058,0.0256091014054515
21615.0604153016,85369.5039153016,0.0230563689461884
21615.293726034,85369.737226034,0.0226615708706943
21615.5270418031,85369.9705418031,0.0299763746523827
21615.7603626091,85370.2038626091,0.0380790354898339
21615.9936884522,85370.4371884522,0.0788712949813559
21616.2270193324,85370.6705193324,0.12875375924798
21616.46035525,85370.90385525,0.0963638571148223
21616.6936962052,85371.1371962052,0.0778961888856037
21616.927042198,85371.370542198,0.0452005902747309
21617.1603932287,85371.6038932287,0.0351695737327163
21617.3937492975,85371.8372492975,0.0522848951812094
21617.6271104044,85372.0706104044,0.0548035714165327
21617.8604765497,85372.3039765497,0.0403810419104613
21618.0938477334,85372.5373477334,0.0322035373003042
21618.3272239559,85372.7707239559,0.022924782069837
21618.5606052172,85373.0041052172,0.0166927570411791
21618.7939915175,85373.2374915175,0.0119449555512366
21619.027382857,85373.470882857,0.0199416918212351
21619.2607792357,85373.7042792357,0.0200972570764684
21619.494180654,85373.937680654,0.0165482682681789
21619.727587112,85374.171087112,0.0139447663544141
21619.9609986097,85374.4044986097,0.0113358327982934
21620.1944151475,85374.6379151475,0.0106518199856324
21620.4278367253,85374.8713367253,0.00851152954425249
21620.6612633435,85375.1047633435,0.00742669616172466
21620.8946950022,85375.3381950022,0.0104576512116521
21621.1281317015,85375.5716317015,0.00435655194733455
21621.3615734416,85375.8050734416,0.00616382402124576
21621.5950202227,85376.0385202227,0.0104698907831088
21621.8284720448,85376.2719720448,0.00850198953526816
21622.0619289083,85376.5054289083,0.01136324691366
21622.2953908132,85376.7388908132,0.00925611647317337
21622.5288577598,85376.9723577598,0.0116840537378746
21622.7623297481,85377.2058297481,0.0122409318250147
21622.9958067783,85377.4393067783,0.0139944308446304
21623.2292888507,85377.6727888507,0.0102235007531671
21623.4627759653,85377.9062759653,0.0187233343864954
21623.6962681224,85378.1397681224,0.018405445764018
21623.929765322,85378.373265322,0.0159562345769706
21624.1632675644,85378.6067675644,0.0115997368761283
21624.3967748498,85378.8402748498,0.00962752252359327
21624.6302871782,85379.0737871782,0.0103003582090986
21624.8638045498,85379.3073045498,0.0114027320767396
21625.0973269649,85379.5408269649,0.0118257098196927
21625.3308544236,85379.7743544236,0.00821412693338268
21625.564386926,85380.007886926,0.00802198456869811
21625.7979244722,85380.2414244722,0.00491035600502196
21626.0314670626,85380.4749670626,0.0120312509441277
21626.2650146972,85380.7085146972,0.00778812464757128
21626.4985673762,85380.9420673762,0.00397502507469327
21626.7321250997,85381.1756250997,0.00902295198080688
21626.9656878679,85381.4091878679,0.00615895784287866
21627.1992556811,85381.6427556811,0.00687212905404689
21627.4328285392,85381.8763285392,0.00800579315726387
21627.6664064426,85382.1099064426,0.01740265855333
21627.8999893914,85382.3434893914,0.0171810021813941
21628.1335773857,85382.5770773857,0.0338027555443252
21628.3671704257,85382.8106704257,0.0503525529040668
21628.6007685115,85383.0442685115,0.0652385219215355
21628.8343716434,85383.2778716434,0.068269582243554
21629.0679798215,85383.5114798215,0.0497388088167468
21629.3015930459,85383.7450930459,0.0528923028553781
21629.5352113168,85383.9787113168,0.053679935120877
21629.7688346344,85384.2123346344,0.0314990091327983
21630.0024629989,85384.4459629989,0.0213176463788918
21630.2360964104,85384.6795964104,0.0138011522785219
21630.469734869,85384.913234869,0.0107312194816329
21630.703378375,85385.146878375,0.00934242964031327
21630.9370269285,85385.3805269285,0.00448254421698406
21631.1706805296,85385.6141805296,0.00594250318911539
21631.4043391786,85385.8478391786,0.00203670725930648
21631.6380028755,85386.0815028755,0.00689766715177053
21631.8716716206,85386.3151716206,0.00545170111267452
21632.105345414,85386.548845414,0.00450124904645551
21632.3390242559,85386.7825242559,0.00441694009842052
21632.5727081465,85387.0162081465,0.00508564268959217
21632.8063970858,85387.2498970858,0.00740204766144844
21633.0400910742,85387.4835910742,0.00649805831178131
21633.2737901116,85387.7172901116,0.0108785672153658
21633.5074941984,85387.9509941984,0.0103103227271965
21633.7412033346,85388.1847033346,0.00921813693093799
21633.9749175204,85388.4184175204,0.0100801896183769
21634.208636756,85388.652136756,0.00865238264663635
21634.4423610416,85388.8858610416,0.0216309045663008
21634.6760903773,85389.1195903773,0.0182025075098772
21634.9098247633,85389.3533247633,0.00957092191538108
21635.1435641997,85389.5870641997,0.00850818434844784
21635.3773086867,85389.8208086867,0.00710992024128615
21635.6110582245,85390.0545582245,0.00673905655806637
21635.8448128133,85390.2883128133,0.00916031888400758
21636.0785724531,85390.5220724531,0.0163925436941149
21636.3123371442,85390.7558371442,0.023771314258908
21636.5461068867,85390.9896068867,0.021044715538313
21636.7798816808,85391.2233816808,0.0127011686753664
21637.0136615267,85391.4571615267,0.00986001239778106
21637.2474464244,85391.6909464244,0.0106488935590591
21637.4812363743,85391.9247363743,0.009286055573916
21637.7150313764,85392.1585313764,0.014820236783861
21637.9488314309,85392.3923314309,0.0104096014526726
21638.182636538,85392.626136538,0.0164865267665199
21638.4164466978,85392.8599466978,0.00851736165236181
21638.6502619105,85393.0937619105,0.0044723221042449
21638.8840821763,85393.3275821763,0.00805656979790382
21639.1179074953,85393.5614074953,0.0099204405217057
21639.3517378677,85393.7952378677,0.00761613792157732
21639.5855732936,85394.0290732936,0.00990464276090924
21639.8194137733,85394.2629137733,0.0201778605438967
21640.0532593069,85394.4967593069,0.0366309423406266
21640.2871098945,85394.7306098945,0.0275493671006178
21640.5209655363,85394.9644655363,0.0186452748862342
21640.7548262325,85395.1983262325,0.0147060346055549
21640.9886919832,85395.4321919832,0.0144681441228259
21641.2225627886,85395.6660627886,0.013164315084635
21641.4564386489,85395.8999386489,0.0149168195579147
21641.6903195642,85396.1338195642,0.0222061960219658
21641.9242055347,85396.3677055347,0.0214884233149534
21642.1580965606,85396.6015965606,0.0182610458527855
21642.391992642,85396.835492642,0.020795346202986
21642.6258937791,85397.0693937791,0.021253089262368
21642.859799972,85397.303299972,0.0201890836969408
21643.0937112209,85397.5372112209,0.0234099181291228
21643.327627526,85397.771127526,0.0219417237115684
21643.5615488875,85398.0050488875,0.0200724508594367
21643.7954753055,85398.2389753055,0.0154379853956474
21644.0294067801,85398.4729067801,0.0231207983244565
21644.2633433115,85398.7068433115,0.0196441556018848
21644.4972849,85398.9407849,0.0208088378453396
21644.7312315456,85399.1747315456,0.0245331744457605
21644.9651832486,85399.4086832486,0.0225981118257316
21645.199140009,85399.642640009,0.0350678915758456
21645.4331018271,85399.8766018271,0.0332276073926086
21645.667068703,85400.110568703,0.049304362744762
21645.9010406369,85400.3445406369,0.0568337407019268
21646.1350176289,85400.5785176289,0.0610042546090149
21646.3689996792,85400.8124996792,0.0658953675453342
21646.602986788,85401.046486788,0.0812186825420525
21646.8369789555,85401.2804789555,0.0791424835723156
21647.0709761817,85401.5144761817,0.066583179777252
21647.3049784669,85401.7484784669,0.0544638708599644
21647.5389858113,85401.9824858113,0.0419395633225732
21647.7729982149,85402.2164982149,0.0296100909150056
21648.007015678,85402.450515678,0.0311622280044176
21648.2410382007,85402.6845382007,0.029735955554326
21648.4750657832,85402.9185657832,0.0265397836817848
21648.7090984256,85403.1525984256,0.0244798109290531
21648.9431361282,85403.3866361282,0.0162630819449133
21649.177178891,85403.620678891,0.0138581721350612
21649.4112267143,85403.8547267143,0.00997504457494214
21649.6452795982,85404.0887795982,0.0116113387590135
21649.8793375429,85404.3228375429,0.0094060436592338
21650.1134005484,85404.5569005484,0.00883776516191037
21650.3474686151,85404.7909686151,0.0105487325279442
21650.5815417431,85405.0250417431,0.0106085550790447
21650.8156199324,85405.2591199324,0.00784786427717197
21651.0497031834,85405.4932031834,0.0171466491398296
21651.2837914961,85405.7272914961,0.0163360845938781
21651.5178848708,85405.9613848708,0.0143071952291871
21651.7519833075,85406.1954833075,0.0201157681038608
21651.9860868065,85406.4295868065,0.0187723577245629
21652.2201953678,85406.6636953678,0.022247184601745
21652.4543089918,85406.8978089918,0.0235041903286679
21652.6884276785,85407.1319276785,0.0143659507253216
21652.9225514281,85407.3660514281,0.0150791074392191
21653.1566802408,85407.6001802408,0.0132469994253237
21653.3908141167,85407.8343141167,0.0142825832176341
21653.624953056,85408.068453056,0.0143277322884401
21653.8590970588,85408.3025970588,0.0145571072536881
21654.0932461254,85408.5367461254,0.0094498594903715
21654.3274002559,85408.7709002559,0.0141062488300363
21654.5615594504,85409.0050594504,0.0140218887316112
21654.7957237092,85409.2392237092,0.014622474081579
21655.0298930323,85409.4733930323,0.0130100399532554
21655.26406742,85409.70756742,0.0171844805796392
21655.4982468724,85409.9417468724,0.00874707219412317
21655.7324313896,85410.1759313896,0.0139771679644659
21655.966620972,85410.410120972,0.00930985168658827
21656.2008156195,85410.6443156195,0.0094933784578395
21656.4350153323,85410.8785153323,0.00891746027342442
21656.6692201108,85411.1127201108,0.0117041490427012
21656.9034299549,85411.3469299549,0.0161989734487457
21657.1376448648,85411.5811448648,0.0118838697603526
21657.3718648408,85411.8153648408,0.0120240421799803
21657.606089883,85412.049589883,0.00731002146274361
21657.8403199916,85412.2838199916,0.01238485109902
21658.0745551666,85412.5180551666,0.0234713762694391
21658.3087954084,85412.7522954084,0.0330269334419485
21658.543040717,85412.986540717,0.0355692282249865
21658.7772910926,85413.2207910926,0.0526749391320524
21659.0115465353,85413.4550465353,0.0397444940801104
21659.2458070455,85413.6893070455,0.0194197238866452
21659.4800726231,85413.9235726231,0.0313409582976168
21659.7143432684,85414.1578432684,0.0255161189411869
21659.9486189815,85414.3921189815,0.0272417547383191
21660.1828997626,85414.6263997626,0.0403586363601035
21660.4171856119,85414.8606856119,0.0580054859246286
21660.6514765296,85415.0949765296,0.0480399188565046
21660.8857725157,85415.3292725157,0.0438392155719983
21661.1200735704,85415.5635735704,0.0322611223438973
21661.354379694,85415.797879694,0.0258153525558062
21661.5886908866,85416.0321908866,0.0228635380393454
21661.8230071483,85416.2665071483,0.0242064577175663
21662.0573284794,85416.5008284794,0.0308917140999343
21662.2916548799,85416.7351548799,0.0334661260672607
21662.5259863501,85416.9694863501,0.0307816661637293
21662.76032289,85417.20382289,0.0304638870316811
21662.9946645,85417.4381645,0.0279436248070539
21663.2290111801,85417.6725111801,0.0272154466872241
21663.4633629304,85417.9068629304,0.021221471171092
21663.6977197513,85418.1412197513,0.0279959361941795
21663.9320816428,85418.3755816428,0.0256458297744053
21664.1664486051,85418.6099486051,0.0303120859442555
21664.4008206383,85418.8443206383,0.0295524184055221
21664.6351977427,85419.0786977427,0.0252163436110113
21664.8695799183,85419.3130799183,0.0285155610694037
21665.1039671654,85419.5474671654,0.0398935405362344
21665.3383594841,85419.7818594841,0.035428489526474
21665.5727568746,85420.0162568746,0.0290556346222603
21665.8071593371,85420.2506593371,0.0357398632537612
21666.0415668717,85420.4850668717,0.023832792517502
21666.2759794785,85420.7194794785,0.0221012472847223
21666.5103971578,85420.9538971578,0.0260132378603255
21666.7448199097,85421.1883199097,0.0176547766826006
21666.9792477343,85421.4227477343,0.0137638189195902
21667.2136806319,85421.6571806319,0.0164765825218518
21667.4481186026,85421.8916186026,0.011728537126812
21667.6825616466,85422.1260616466,0.0154592906082195
21667.917009764,85422.360509764,0.0112940731796521
21668.151462955,85422.594962955,0.00894180337771445
21668.3859212197,85422.8294212197,0.0114103007999819
21668.6203845584,85423.0638845584,0.00898375146028347
21668.8548529711,85423.2983529711,0.0113171916142534
21669.0893264582,85423.5328264582,0.00631913119269513
21669.3238050196,85423.7673050196,0.00926598094616612
21669.5582886556,85424.0017886556,0.0114499188889183
21669.7927773664,85424.2362773664,0.00886069287503753
21670.027271152,85424.470771152,0.0113969702065816
21670.2617700128,85424.7052700128,0.0102383241689096
21670.4962739488,85424.9397739488,0.0119545170159701
21670.7307829601,85425.1742829601,0.00737978189549727
21670.9652970471,85425.4087970471,0.00645943725095036
21671.1998162098,85425.6433162098,0.00776290525450803
21671.4343404484,85425.8778404484,0.0102181237515291
21671.6688697631,85426.1123697631,0.0102633696143516
21671.903404154,85426.346904154,0.00937458997208074
21672.1379436213,85426.5814436213,0.00295946996467753
21672.3724881651,85426.8159881651,0.00834504645260994
21672.6070377857,85427.0505377857,0.00449168219914576
21672.8415924832,85427.2850924832,0.00485806732669793
21673.0761522577,85427.5196522577,0.00868157190308068
21673.3107171094,85427.7542171094,0.00702562163651148
21673.5452870385,85427.9887870385,0.00923043829641569
21673.7798620452,85428.2233620452,0.00478534558511194
21674.0144421296,85428.4579421296,0.00601355130833181
21674.2490272919,85428.6925272919,0.00420065233695243
21674.4836175322,85428.9271175322,0.0105998072716685
21674.7182128507,85429.1617128507,0.00831157924007148
21674.9528132476,85429.3963132476,0.00707717557078051
21675.187418723,85429.630918723,0.00565397160235786
21675.4220292771,85429.8655292771,0.0137261956249453
21675.6566449101,85430.1001449101,0.0147759241379448
21675.8912656222,85430.3347656222,0.00962870208294603
21676.1258914134,85430.5693914134,0.0123328485052934
21676.360522284,85430.804022284,0.00882053052653647
21676.5951582341,85431.0386582341,0.00539732987079381
21676.8297992639,85431.2732992639,0.00691654416579375
21677.0644453736,85431.5079453736,0.00305603988214253
21677.2990965633,85431.7425965633,0.00279548791835204
21677.5337528332,85431.9772528332,0.00498981975110527
21677.7684141834,85432.2119141834,0.00575055532398153
21678.0030806142,85432.4465806142,0.0035531267973112
21678.2377521256,85432.6812521256,0.00491745504991698
21678.4724287179,85432.9159287179,0.00746301033866327
21678.7071103912,85433.1506103912,0.00537741167496514
21678.9417971456,85433.3852971456,0.00615507297105852
21679.1764889815,85433.6199889815,0.00365508369255091
21679.4111858988,85433.8546858988,0.00752424421511328
21679.6458878978,85434.0893878978,0.00412937972932309
21679.8805949786,85434.3240949786,0.00372595553385166
21680.1153071414,85434.5588071414,0.0042690251521305
21680.3500243864,85434.7935243864,0.00772270017614043
21680.5847467138,85435.0282467138,0.00455731052678599
21680.8194741236,85435.2629741236,0.00142658152376208
21681.0542066161,85435.4977066161,0.00730117431694223
21681.2889441914,85435.7324441914,0.00228113254843016
21681.5236868497,85435.9671868497,0.00772912183185688
21681.7584345912,85436.2019345912,0.00828604995438616
21681.993187416,85436.436687416,0.00636495658006647
21682.2279453243,85436.6714453243,0.00622456534626505
21682.4627083163,85436.9062083163,0.00722443989042296
21682.697476392,85437.140976392,0.00584381437304094
21682.9322495518,85437.3757495518,0.00606351557442078
21683.1670277957,85437.6105277957,0.0110177316753542
21683.4018111239,85437.8453111239,0.0145485476188291
21683.6365995365,85438.0800995365,0.00893663660607747
21683.8713930339,85438.3148930339,0.0131071087496843
21684.106191616,85438.549691616,0.0109096124192633
21684.3409952831,85438.7844952831,0.00721840268348865
21684.5758040354,85439.0193040354,0.0103628538467691
21684.810617873,85439.254117873,0.0140524956242774
21685.045436796,85439.488936796,0.0218801406807267
21685.2802608047,85439.7237608047,0.0194114617174458
21685.5150898991,85439.9585898991,0.0235683493802694
21685.7499240796,85440.1934240796,0.0289869507983591
21685.9847633461,85440.4282633461,0.0311069542244556
21686.219607699,85440.663107699,0.0677383289295765
21686.4544571383,85440.8979571383,0.0555975816972614
21686.6893116643,85441.1328116643,0.0288207890185413
21686.924171277,85441.367671277,0.0399244138921446
21687.1590359767,85441.6025359767,0.0292772753213003
21687.3939057635,85441.8374057635,0.0164333259996386
21687.6287806377,85442.0722806377,0.0230630759531214
21687.8636605992,85442.3071605992,0.017581796069326
21688.0985456484,85442.5420456484,0.0126433727150047
21688.3334357854,85442.7769357854,0.00904965817717148
21688.5683310103,85443.0118310103,0.00910624827769037
21688.8032313233,85443.2467313233,0.00502514755663995
21689.0381367246,85443.4816367246,0.00236263487407246
21689.2730472144,85443.7165472144,0.00455382148278883
21689.5079627928,85443.9514627928,0.00216551782172252
21689.7428834599,85444.1863834599,0.00372312313931314
21689.977809216,85444.421309216,0.00437907316659077
21690.2127400612,85444.6562400612,0.00385965584879829
21690.4476759957,85444.8911759957,0.00254158994504035
21690.6826170196,85445.1261170196,0.00128071101732314
21690.9175631331,85445.3610631331,0.0035224822854088
21691.1525143364,85445.5960143364,0.00124635104831658
21691.3874706296,85445.8309706296,0.00254390516806519
21691.6224320129,85446.0659320129,0.00378428759099632
21691.8573984864,85446.3008984864,0.00413768858727582
21692.0923700504,85446.5358700504,0.00266041410505606
21692.327346705,85446.770846705,0.00425415844202947
21692.5623284504,85447.0058284504,0.00337292630638407
21692.7973152867,85447.2408152867,0.00680822235809051
21693.0323072141,85447.4758072141,0.00235766583593921
21693.2673042327,85447.7108042327,0.00371733494813745
21693.5023063428,85447.9458063428,0.00218638611427842
21693.7373135444,85448.1808135444,0.00250551954895851
21693.9723258378,85448.4158258378,0.00409299124042468
21694.2073432231,85448.6508432231,0.00558054414873642
21694.4423657005,85448.8858657005,0.00201208386357945
21694.6773932702,85449.1208932702,0.0050869462009482
21694.9124259322,85449.3559259322,0.00622085727877961
21695.1474636869,85449.5909636869,0.00796445243388085
21695.3825065343,85449.8260065343,0.00120814095467973
21695.6175544746,85450.0610544746,0.00633101693119217
21695.852607508,85450.296107508,0.00537909372423918
21696.0876656346,85450.5311656346,0.00372072892324934
21696.3227288546,85450.7662288546,0.00349548287536446
21696.5577971682,85451.0012971682,0.00379726196398072
21696.7928705756,85451.2363705756,0.00499914064089737
21697.0279490768,85451.4714490768,0.00276576527321349
21697.2630326722,85451.7065326722,0.00851333828190322
21697.4981213617,85451.9416213617,0.00226422208068712
21697.7332151457,85452.1767151457,0.00289350041203831
21697.9683140242,85452.4118140242,0.0049636963556938
21698.2034179975,85452.6469179975,0.00386710174866138
21698.4385270656,85452.8820270656,0.00433104886664279
21698.6736412289,85453.1171412289,0.00359051733566308
21698.9087604873,85453.3522604873,0.00448720857550588
21699.1438848412,85453.5873848412,0.00469766584729809
21699.3790142906,85453.8225142906,0.0130617013874437
21699.6141488357,85454.0576488357,0.0318896758842655
21699.8492884768,85454.2927884768,0.0197727712542105
21700.0844332139,85454.5279332139,0.00806697788437001
21700.3195830472,85454.7630830472,0.00932181785996924
21700.5547379769,85454.9982379769,0.00192688722088076
21700.7898980032,85455.2333980032,0.00411826708789534
21701.0250631261,85455.4685631261,0.0041892103629339
21701.260233346,85455.703733346,0.00221117843507329
21701.4954086629,85455.9389086629,0.00533843609943692
21701.7305890771,85456.1740890771,0.00295363647342465
21701.9657745886,85456.4092745886,0.00575048543241883
21702.2009651977,85456.6444651977,0.005055966156262
21702.4361609045,85456.8796609045,0.00316942506803397
21702.6713617091,85457.1148617091,0.00178947049300465
21702.9065676118,85457.3500676118,0.00674787781788164
21703.1417786128,85457.5852786128,0.00580880669017295
21703.3769947121,85457.8204947121,0.00185178629847535
21703.6122159099,85458.0557159099,0.00668715253554251
21703.8474422065,85458.2909422065,0.00268781369777769
21704.0826736019,85458.5261736019,0.00345274755215882
21704.3179100964,85458.7614100964,0.00475796120177787
21704.5531516901,85458.9966516901,0.00505917556407653
21704.7883983832,85459.2318983832,0.00664855380367001
21705.0236501758,85459.4671501758,0.00657429851634674
21705.2589070681,85459.7024070681,0.00352868029584474
21705.4941690602,85459.9376690602,0.00556429732567394
21705.7294361525,85460.1729361525,0.0038211824482238
21705.9647083449,85460.4082083449,0.00894693500707681
21706.1999856376,85460.6434856376,0.0157750712583917
21706.435268031,85460.878768031,0.0096055866296352
21706.670555525,85461.114055525,0.0104607457751102
21706.9058481199,85461.3493481199,0.00879172120872793
21707.1411458158,85461.5846458158,0.0155105476313276
21707.3764486129,85461.8199486129,0.0046498152615153
21707.6117565114,85462.0552565114,0.00918550428061179
21707.8470695114,85462.2905695114,0.00616126961008002
21708.082387613,85462.525887613,0.0073289471970182
21708.3177108166,85462.7612108166,0.00748488905716431
21708.5530391222,85462.9965391222,0.0130823055833288
21708.78837253,85463.23187253,0.0194492041848789
21709.0237110401,85463.4672110401,0.0128963854846273
21709.2590546528,85463.7025546528,0.0106910783692767
21709.4944033681,85463.9379033681,0.00886382945673742
21709.7297571863,85464.1732571863,0.00344877624303758
21709.9651161076,85464.4086161076,0.00694836060792278
21710.200480132,85464.643980132,0.00453639026287093
21710.4358492598,85464.8793492598,0.00432598515472749
21710.671223491,85465.114723491,0.00853795294573675
21710.906602826,85465.350102826,0.0052429554575953
21711.1419872649,85465.5854872649,0.00587603919647577
21711.3773768077,85465.8208768077,0.00887186596761491
21711.6127714548,85466.0562714548,0.00737489227996762
21711.8481712061,85466.2916712061,0.0050375244064198
21712.083576062,85466.527076062,0.0072009972413054
21712.3189860226,85466.7624860226,0.00558505731387028
21712.5544010881,85466.9979010881,0.00618388009522316
21712.7898212585,85467.2333212585,0.00993122752168493
21713.0252465341,85467.4687465341,0.00592780070365676
21713.2606769151,85467.7041769151,0.0103589793574697
21713.4961124016,85467.9396124016,0.00770713514254468
21713.7315529938,85468.1750529938,0.00557499768466362
21713.9669986918,85468.4104986918,0.00442800298790505
21714.2024494958,85468.6459494958,0.00892939748484767
21714.437905406,85468.881405406,0.00839540726835898
21714.6733664226,85469.1168664226,0.00827582526427124
21714.9088325456,85469.3523325456,0.00841734570732715
21715.1443037754,85469.5878037754,0.00457172200890643
21715.3797801119,85469.8232801119,0.00822361827906748
21715.6152615555,85470.0587615555,0.00729536387243329
21715.8507481063,85470.2942481063,0.00350706409635203
21716.0862397644,85470.5297397644,0.00848069667128808
21716.32173653,85470.76523653,0.0142936845155671
21716.5572384032,85471.0007384032,0.0109623481987098
21716.7927453843,85471.2362453843,0.025115244833448
21717.0282574735,85471.4717574735,0.0446000404592314
21717.2637746708,85471.7072746708,0.0479878563799184
21717.4992969764,85471.9427969764,0.05350277569429
21717.7348243905,85472.1783243905,0.0661989987110206
21717.9703569133,85472.4138569133,0.0574376000733317
21718.2058945449,85472.6493945449,0.0398338443505743
21718.4414372856,85472.8849372856,0.0326086996941288
21718.6769851354,85473.1204851354,0.0251658342165706
21718.9125380945,85473.3560380945,0.0202474754176769
21719.1480961632,85473.5915961632,0.0189109862702795
21719.3836593415,85473.8271593415,0.022607682792409
21719.6192276296,85474.0627276296,0.0183677553943438
21719.8548010277,85474.2983010277,0.0206323362398986
21720.0903795361,85474.5338795361,0.0185107331661145
21720.3259631547,85474.7694631547,0.0318941054668409
21720.5615518838,85475.0050518838,0.0296389575081057
21720.7971457236,85475.2406457236,0.0409881351762156
21721.0327446743,85475.4762446743,0.0541845225965015
21721.2683487359,85475.7118487359,0.0648400185219113
21721.5039579087,85475.9474579087,0.0930736210928625
21721.7395721928,85476.1830721928,0.116611192224021
21721.9751915884,85476.4186915884,0.136436804628049
21722.2108160957,85476.6543160957,0.106333348174013
21722.4464457148,85476.8899457148,0.074466969063556
21722.6820804459,85477.1255804459,0.0511869258362674
21722.9177202892,85477.3612202892,0.0442478787319567
21723.1533652448,85477.5968652448,0.0293811421151905
21723.3890153129,85477.8325153129,0.0346529028430669
21723.6246704936,85478.0681704936,0.0296364543872667
21723.8603307872,85478.3038307872,0.0510456181016007
21724.0959961938,85478.5394961938,0.0867316335698377
21724.3316667135,85478.7751667135,0.0634750821962129
21724.5673423466,85479.0108423466,0.035942942984635
21724.8030271892,85479.2465271892,0.0326413100814225
21725.0387171458,85479.4822171458,0.034475444060003
21725.2744122163,85479.7179122163,0.0311854879958347
21725.510112401,85479.953612401,0.0300172423401367
21725.7458177,85480.1893177,0.0244364827128713
21725.9815281136,85480.4250281136,0.0346083966553575
21726.2172436418,85480.6607436418,0.0275807699734482
21726.4529642848,85480.8964642848,0.031801935703536
21726.6886900428,85481.1321900428,0.0308802835396526
21726.924420916,85481.367920916,0.0346252471402679
21727.1601569046,85481.6036569046,0.0390692853124488
21727.3958980086,85481.8393980086,0.0450957083010634
21727.6316442284,85482.0751442284,0.0572909969357329
21727.8673955639,85482.3108955639,0.072341921485193
21728.1031520155,85482.5466520155,0.0735732602787609
21728.3389135832,85482.7824135832,0.0786262583181663
21728.5746802672,85483.0181802672,0.0990218530188546
21728.8104520678,85483.2539520678,0.126670847699122
21729.046228985,85483.489728985,0.127936566283932
21729.2820110191,85483.7255110191,0.137336943551454
21729.5177981701,85483.9612981701,0.164403591167239
21729.7535904383,85484.1970904383,0.160343970670788
21729.9893878239,85484.4328878239,0.151612171358631
21730.225190327,85484.668690327,0.109605942747949
21730.4609979477,85484.9044979477,0.103293665780821
21730.6968106862,85485.1403106862,0.0752011627274692
21730.9326285428,85485.3761285428,0.097218497329788
21731.1684515175,85485.6119515175,0.11592066154893
21731.4042796106,85485.8477796106,0.162058277904151
21731.6401128221,85486.0836128221,0.15751918187738
21731.8759511524,85486.3194511524,0.159561180565701
21732.1117946014,85486.5552946014,0.152281189552821
21732.3476431695,85486.7911431695,0.109600037214861
21732.5834968567,85487.0269968567,0.0902207949636115
21732.8193556633,85487.2628556633,0.0910488407356711
21733.0552195893,85487.4987195893,0.0841744594545676
21733.291088635,85487.734588635,0.0890587912048651
21733.5269628006,85487.9704628006,0.0905825922338129
21733.7628420862,85488.2063420862,0.0607235093864385
21733.9987264919,85488.4422264919,0.072692807036401
21734.2346160179,85488.6781160179,0.0649014240964066
21734.4705106645,85488.9140106645,0.0649497674221217
21734.7064104317,85489.1499104317,0.0456980415231801
21734.9423153198,85489.3858153198,0.0503111141909383
21735.1782253288,85489.6217253288,0.0492007111220482
21735.4141404591,85489.8576404591,0.0447991695812859
21735.6500607106,85490.0935607106,0.043954852209405
21735.8859860837,85490.3294860837,0.0431643225708098
21736.1219165784,85490.5654165784,0.0361342590703586
21736.357852195,85490.801352195,0.038436922023368
21736.5937929336,85491.0372929336,0.0311673016907031
21736.8297387943,85491.2732387943,0.033091184938491
21737.0656897774,85491.5091897774,0.033697657480706
21737.3016458829,85491.7451458829,0.0382952993373006
21737.5376071112,85491.9811071112,0.0328725416754649
21737.7735734622,85492.2170734622,0.0438264881032138
21738.0095449363,85492.4530449363,0.0565856112121261
21738.2455215335,85492.6890215335,0.0845600480950644
21738.4815032541,85492.9250032541,0.0710678591198145
21738.7174900982,85493.1609900982,0.0403212143169259
21738.953482066,85493.396982066,0.0233446092006577
21739.1894791575,85493.6329791575,0.0196984740512992
21739.4254813731,85493.8689813731,0.013551901141688
21739.6614887129,85494.1049887129,0.0156394781141857
21739.897501177,85494.341001177,0.0178314403469225
21740.1335187656,85494.5770187656,0.0166695510096779
21740.3695414788,85494.8130414788,0.0157648472827638
21740.605569317,85495.049069317,0.0197392216236624
21740.8416022801,85495.2851022801,0.0157890911828642
21741.0776403683,85495.5211403683,0.0151359438615744
21741.313683582,85495.757183582,0.0175336507926049
21741.5497319211,85495.9932319211,0.0121575680972332
21741.7857853859,85496.2292853859,0.015272660264049
21742.0218439765,85496.4653439765,0.0167860285599687
21742.2579076932,85496.7014076932,0.0217422293506136
21742.493976536,85496.937476536,0.0155138552824467
21742.7300505051,85497.1735505051,0.0113391288428634
21742.9661296008,85497.4096296008,0.0180487443789867
21743.2022138231,85497.6457138231,0.0182231693206478
21743.4383031723,85497.8818031723,0.0173809857667359
21743.6743976485,85498.1178976485,0.018696231135905
21743.9104972519,85498.3539972519,0.018384945317447
21744.1466019826,85498.5901019826,0.0295684446049304
21744.3827118408,85498.8262118408,0.0264079088585985
21744.6188268267,85499.0623268267,0.0314297220409601
21744.8549469404,85499.2984469404,0.0505307964371567
21745.0910721822,85499.5345721822,0.10744394136822
21745.3272025521,85499.7707025521,0.0573053244045148
21745.5633380503,85500.0068380503,0.0695210363213964
21745.7994786771,85500.2429786771,0.0592489832946398
21746.0356244326,85500.4791244326,0.0664364274466132
21746.2717753169,85500.7152753169,0.0558039290403648
21746.5079313302,85500.9514313302,0.0694631139187977
21746.7440924727,85501.1875924727,0.0567200774447257
21746.9802587445,85501.4237587445,0.0635792123785198
21747.2164301459,85501.6599301459,0.0583247429885286
21747.4526066769,85501.8961066769,0.0693996460366961
21747.6887883378,85502.1322883378,0.09094078135705
21747.9249751287,85502.3684751287,0.116295692935128
21748.1611670498,85502.6046670498,0.0850592808507644
21748.3973641012,85502.8408641012,0.101738544683547
21748.6335662831,85503.0770662831,0.0687582362639554
21748.8697735958,85503.3132735958,0.0635190180641362
21749.1059860392,85503.5494860392,0.0687336953993195
21749.3422036137,85503.7857036137,0.0530304042666106
21749.5784263194,85504.0219263194,0.0537959519495484
21749.8146541565,85504.2581541565,0.0404160983440081
21750.050887125,85504.494387125,0.0342647631006476
21750.2871252253,85504.7306252253,0.0326161332424287
21750.5233684574,85504.9668684574,0.0346263003723525
21750.7596168215,85505.2031168215,0.0309355293183949
21750.9958703178,85505.4393703178,0.0225683146314329
21751.2321289465,85505.6756289465,0.0267589421356609
21751.4683927077,85505.9118927077,0.0267580311996683
21751.7046616015,85506.1481616015,0.0230624000468108
21751.9409356283,85506.3844356283,0.0187747577364479
21752.177214788,85506.620714788,0.0191943338256745
21752.413499081,85506.856999081,0.0177582489278823
21752.6497885073,85507.0932885073,0.016432242839565
21752.8860830671,85507.3295830671,0.0181208247684718
21753.1223827607,85507.5658827607,0.0118235406277835
21753.3586875881,85507.8021875881,0.0171016876455221
21753.5949975495,85508.0384975495,0.0112954782048368
21753.8313126451,85508.2748126451,0.014376866305668
21754.0676328751,85508.5111328751,0.0137871232995536
21754.3039582396,85508.7474582396,0.012819626315067
21754.5402887388,85508.9837887388,0.013022189721363
21754.7766243729,85509.2201243729,0.0104704086695914
21755.012965142,85509.456465142,0.0144928917333356
21755.2493110463,85509.6928110463,0.0114309952998789
21755.485662086,85509.929162086,0.018638536531513
21755.7220182612,85510.1655182612,0.0191650437646379
21755.9583795721,85510.4018795721,0.0171349468038015
21756.1947460189,85510.6382460189,0.0216300880847699
21756.4311176018,85510.8746176018,0.0170549148447894
21756.6674943208,85511.1109943208,0.0177815195730479
21756.9038761762,85511.3473761762,0.0120258826917457
21757.1402631681,85511.5837631681,0.00780374886420728
21757.3766552968,85511.8201552968,0.0121547443564919
21757.6130525623,85512.0565525623,0.00989707709265214
21757.8494549648,85512.2929549648,0.00743666031203173
21758.0858625046,85512.5293625046,0.00768721560026901
21758.3222751818,85512.7657751818,0.00797156915277376
21758.5586929964,85513.0021929964,0.00713445461801957
21758.7951159489,85513.2386159489,0.00829509043755818
21759.0315440391,85513.4750440391,0.00710019268692999
21759.2679772675,85513.7114772675,0.00700417560795164
21759.504415634,85513.947915634,0.00943533643491638
21759.7408591389,85514.1843591389,0.00487106147281461
21759.9773077824,85514.4208077824,0.010088331526257
21760.2137615646,85514.6572615646,0.0076794004893592
21760.4502204857,85514.8937204857,0.0101384085123188
21760.6866845458,85515.1301845458,0.0124141645568043
21760.9231537451,85515.3666537451,0.00983637830639588
21761.1596280838,85515.6031280838,0.00804462428414746
21761.3961075621,85515.8396075621,0.00891190698307835
21761.6325921801,85516.0760921801,0.00663865949364196
21761.869081938,85516.312581938,0.00739327385441207
21762.105576836,85516.549076836,0.00593133645475017
21762.3420768742,85516.7855768742,0.0057227482070924
21762.5785820527,85517.0220820527,0.00684906486912797
21762.8150923718,85517.2585923718,0.00615326980551655
21763.0516078317,85517.4951078317,0.00857207587394502
21763.2881284324,85517.7316284324,0.00626835224380872
21763.5246541743,85517.9681541743,0.00622592499206908
21763.7611850573,85518.2046850573,0.00599202624611508
21763.9977210817,85518.4412210817,0.00738281092119225
21764.2342622477,85518.6777622477,0.00551582531099369
21764.4708085555,85518.9143085555,0.0104175317734856
21764.7073600051,85519.1508600051,0.00815358762732479
21764.9439165968,85519.3874165968,0.00690894687261948
21765.1804783308,85519.6239783308,0.0119903559975645
21765.4170452071,85519.8605452071,0.00942815603565956
21765.653617226,85520.097117226,0.00912665921242618
21765.8901943877,85520.3336943877,0.00967251078192407
21766.1267766922,85520.5702766922,0.0200735313614116
21766.3633641399,85520.8068641399,0.026321989530444
21766.5999567307,85521.0434567307,0.023818862660901
21766.836554465,85521.280054465,0.0182337636391664
21767.0731573429,85521.5166573429,0.0283096447726535
21767.3097653645,85521.7532653645,0.0311993776614501
21767.54637853,85521.98987853,0.0201629136234115
21767.7829968396,85522.2264968396,0.0206717395711486
21768.0196202935,85522.4631202935,0.0103904525463715
21768.2562488917,85522.6997488917,0.00748586493917913
21768.4928826346,85522.9363826346,0.00527372586167788
21768.7295215222,85523.1730215222,0.00327276879684789
21768.9661655547,85523.4096655547,0.00395929069625542
21769.2028147323,85523.6463147323,0.0022848991479691
21769.4394690552,85523.8829690552,0.0052534314862082
21769.6761285235,85524.1196285235,0.00418405616081263
21769.9127931374,85524.3562931374,0.00325261145047745
21770.149462897,85524.592962897,0.00469308314303881
21770.3861378026,85524.8296378026,0.00604625557362446
21770.6228178542,85525.0663178542,0.00586884049641856
21770.8595030521,85525.3030030521,0.00405405777854519
21771.0961933965,85525.5396933965,0.00708948158238538
21771.3328888874,85525.7763888874,0.00582052886028502
21771.5695895251,85526.0130895251,0.00623389904285044
21771.8062953098,85526.2497953098,0.00593835734521299
21772.0430062415,85526.4865062415,0.00708307663262213
21772.2797223206,85526.7232223206,0.00585927171904493
21772.516443547,85526.959943547,0.00684360075022383
21772.7531699211,85527.1966699211,0.0118979227624091
21772.9899014429,85527.4334014429,0.00397149234818752
21773.2266381127,85527.6701381127,0.00941938331095226
21773.4633799306,85527.9068799306,0.00840662279744942
21773.7001268967,85528.1436268967,0.00784953336682335
21773.9368790113,85528.3803790113,0.00952268346066727
21774.1736362745,85528.6171362745,0.0109117032187967
21774.4103986865,85528.8538986865,0.0191877764555716
21774.6471662475,85529.0906662475,0.0288976061384049
21774.8839389575,85529.3274389575,0.0395461560504943
21775.1207168169,85529.5642168169,0.0258113208820428
21775.3574998257,85529.8009998257,0.020172737045926
21775.5942879841,85530.0377879841,0.0159010093697483
21775.8310812923,85530.2745812923,0.0129622881859255
21776.0678797505,85530.5113797505,0.0123967985337917
21776.3046833588,85530.7481833588,0.00802720378215329
21776.5414921173,85530.9849921173,0.0103099806684591
21776.7783060264,85531.2218060264,0.0126488701292074
21777.0151250861,85531.4586250861,0.0176078765833545
21777.2519492965,85531.6954492965,0.0133257537334362
21777.4887786579,85531.9322786579,0.0167439158264628
21777.7256131705,85532.1691131705,0.0168334475622494
21777.9624528344,85532.4059528344,0.0136311479888363
21778.1992976497,85532.6427976497,0.0213246588024312
21778.4361476167,85532.8796476167,0.0163711677000508
21778.6730027355,85533.1165027355,0.0127193801329134
21778.9098630062,85533.3533630062,0.0091492914623314
21779.1467284291,85533.5902284291,0.00632142611277569
21779.3835990043,85533.8270990043,0.00501429217090441
21779.620474732,85534.063974732,0.00714181604782098
21779.8573556123,85534.3008556123,0.0088532716879515
21780.0942416454,85534.5377416454,0.00946011960994453
21780.3311328315,85534.7746328315,0.0122787419531313
21780.5680291708,85535.0115291708,0.0105585035175933
21780.8049306634,85535.2484306634,0.007809785413269
21781.0418373094,85535.4853373094,0.00688222321361439
21781.2787491092,85535.7222491092,0.00466484809515199
21781.5156660627,85535.9591660627,0.0067160945612885
21781.7525881702,85536.1960881702,0.00739595574676171
21781.9895154319,85536.4330154319,0.00912389459890995
21782.226447848,85536.669947848,0.00801658365543563
21782.4633854185,85536.9068854185,0.0100001189508343
21782.7003281437,85537.1438281437,0.00930025436364303
21782.9372760237,85537.3807760237,0.00842903344623851
21783.1742290587,85537.6177290587,0.0122555246396288
21783.4111872489,85537.8546872489,0.00945411918429514
21783.6481505944,85538.0916505944,0.0136990198192657
21783.8851190954,85538.3286190954,0.0113921706699576
21784.1220927521,85538.5655927521,0.00815272688371836
21784.3590715646,85538.8025715646,0.0112820776816193
21784.5960555332,85539.0395555332,0.00809897306002445
21784.8330446579,85539.2765446579,0.00853420451960385
21785.070038939,85539.513538939,0.0106323964083841
21785.3070383766,85539.7505383766,0.0110001344462152
21785.5440429708,85539.9875429708,0.014123445145581
21785.7810527219,85540.2245527219,0.0203757232214682
21786.0180676301,85540.4615676301,0.0177152974934402
21786.2550876954,85540.6985876954,0.0124344137095475
21786.4921129181,85540.9356129181,0.00911143629312903
21786.7291432983,85541.1726432983,0.017537154695967
21786.9661788362,85541.4096788362,0.0159442982096863
21787.2032195319,85541.6467195319,0.0157950911537057
21787.4402653857,85541.8837653857,0.00632744474308379
21787.6773163977,85542.1208163977,0.00967490646979863
21787.914372568,85542.357872568,0.0102082754094123
21788.1514338969,85542.5949338969,0.00680443118250318
21788.3885003845,85542.8320003845,0.0047767576641785
21788.625572031,85543.069072031,0.0113729842272228
21788.8626488365,85543.3061488365,0.0135883144546404
21789.0997308012,85543.5432308012,0.0172974174293335
21789.3368179252,85543.7803179252,0.0268216499354935
21789.5739102089,85544.0174102089,0.0287669485024994
21789.8110076522,85544.2545076522,0.0202726126517308
21790.0481102554,85544.4916102554,0.0174307052659325
21790.2852180187,85544.7287180187,0.0128453254141185
21790.5223309422,85544.9658309422,0.0111351870885738
21790.759449026,85545.202949026,0.00720992352990036
21790.9965722705,85545.4400722705,0.010045390890798
21791.2337006756,85545.6772006756,0.0151351502553359
21791.4708342417,85545.9143342417,0.0120242061799623
21791.7079729688,85546.1514729688,0.0169480792439825
21791.9451168571,85546.3886168571,0.0181548713558246
21792.1822659068,85546.6257659068,0.0155325236957564
21792.4194201181,85546.8629201181,0.0121383069174933
21792.6565794912,85547.1000794912,0.0123401722646691
21792.8937440261,85547.3372440261,0.0145406708171975
21793.1309137231,85547.5744137231,0.0163733610498742
21793.3680885824,85547.8115885824,0.0171224896084834
21793.605268604,85548.048768604,0.0207458640535522
21793.8424537882,85548.2859537882,0.021391023805658
21794.0796441352,85548.5231441352,0.0205485572754653
21794.3168396451,85548.7603396451,0.0339391077662818
21794.5540403181,85548.9975403181,0.038055841711266
21794.7912461543,85549.2347461543,0.0988607196763571
21795.028457154,85549.471957154,0.141886367046518
21795.2656733172,85549.7091733172,0.147549950766678
21795.5028946442,85549.9463946442,0.133158328512758
21795.7401211351,85550.1836211351,0.138078185391012
21795.9773527902,85550.4208527902,0.103652753534489
21796.2145896094,85550.6580896094,0.0704044994936077
21796.4518315931,85550.8953315931,0.059674863013318
21796.6890787415,85551.1325787415,0.0451741168706324
21796.9263310545,85551.3698310545,0.0308815815838399
21797.1635885326,85551.6070885326,0.0281001636498222
21797.4008511757,85551.8443511757,0.0178351579708736
21797.6381189841,85552.0816189841,0.0249816598131502
21797.8753919579,85552.3188919579,0.0247735539348892
21798.1126700974,85552.5561700974,0.0262770431157406
21798.3499534026,85552.7934534026,0.0285913621396459
21798.5872418738,85553.0307418738,0.0294970994459971
21798.8245355111,85553.2680355111,0.0426189202464148
21799.0618343147,85553.5053343147,0.0466891691324523
21799.2991382848,85553.7426382848,0.0410462175121509
21799.5364474215,85553.9799474215,0.0313774828621456
21799.7737617249,85554.2172617249,0.0258696841584658
21800.0110811954,85554.4545811954,0.0290702582218563
21800.2484058329,85554.6919058329,0.0291034032998123
21800.4857356378,85554.9292356378,0.0438955893349363
21800.7230706101,85555.1665706101,0.0825745365245668
21800.9604107501,85555.4039107501,0.0830583912474823
21801.1977560579,85555.6412560579,0.0813653855031895
21801.4351065336,85555.8786065336,0.0577023522150003
21801.6724621775,85556.1159621775,0.062442003615312
21801.9098229897,85556.3533229897,0.0760427207972796
21802.1471889704,85556.5906889704,0.101499812985372
21802.3845601197,85556.8280601197,0.215831716106526
21802.6219364379,85557.0654364379,0.229704013114076
21802.859317925,85557.302817925,0.0948722911515942
21803.0967045813,85557.5402045813,0.0509217515250771
21803.334096407,85557.777596407,0.0370400074611061
21803.5714934021,85558.0149934021,0.0296909702677052
21803.8088955669,85558.2523955669,0.0300494761812123
21804.0463029015,85558.4898029015,0.0312914361352106
21804.2837154061,85558.7272154061,0.0278019977111944
21804.5211330809,85558.9646330809,0.0282474653183772
21804.758555926,85559.202055926,0.0199344423718855
21804.9959839417,85559.4394839417,0.0218691973821934
21805.233417128,85559.676917128,0.0224325315331117
21805.4708554851,85559.9143554851,0.0216301202411897
21805.7082990133,85560.1517990133,0.0163408133059853
21805.9457477126,85560.3892477126,0.0207937533838306
21806.1832015834,85560.6267015834,0.0211551706176975
21806.4206606256,85560.8641606256,0.0171728821386547
21806.6581248395,85561.1016248395,0.0224948890376823
21806.8955942253,85561.3390942253,0.0167825742906212
21807.1330687831,85561.5765687831,0.0209295222999216
21807.3705485131,85561.8140485131,0.0281102924547912
21807.6080334154,85562.0515334154,0.0290884486112778
21807.8455234903,85562.2890234903,0.0307927959380398
21808.0830187379,85562.5265187379,0.0337588447268625
21808.3205191584,85562.7640191584,0.0347424856200824
21808.558024752,85563.001524752,0.0328353754497984
21808.7955355187,85563.2390355187,0.0245161159291991
21809.0330514588,85563.4765514588,0.0284157300340283
21809.2705725725,85563.7140725725,0.0296881815255576
21809.5080988598,85563.9515988598,0.0199282740499828
21809.7456303211,85564.1891303211,0.021943770711109
21809.9831669564,85564.4266669564,0.0292831679382345
21810.220708766,85564.664208766,0.026902558222771
21810.4582557499,85564.9017557499,0.0308634858206823
21810.6958079084,85565.1393079084,0.0232264809506439
21810.9333652416,85565.3768652416,0.036107764352944
21811.1709277498,85565.6144277498,0.0348401367900889
21811.408495433,85565.851995433,0.0288573653010899
21811.6460682914,85566.0895682914,0.03435699785916
21811.8836463253,85566.3271463253,0.0352591650796193
21812.1212295347,85566.5647295347,0.0286935792197041
21812.3588179199,85566.8023179199,0.0316701462322341
21812.596411481,85567.039911481,0.0397483234621018
21812.8340102182,85567.2775102182,0.0447765250883657
21813.0716141316,85567.5151141316,0.0466371480882345
21813.3092232215,85567.7527232215,0.0519005824207689
21813.546837488,85567.990337488,0.051630807284437
21813.7844569312,85568.2279569312,0.0373883955589932
21814.0220815513,85568.4655815513,0.0353109549488208
21814.2597113486,85568.7032113486,0.0307334159243571
21814.4973463231,85568.9408463231,0.0236586779458923
21814.734986475,85569.178486475,0.0330953766144266
21814.9726318046,85569.4161318046,0.0265617271254071
21815.2102823119,85569.6537823119,0.0256224780835555
21815.4479379972,85569.8914379972,0.0257622890373792
21815.6855988606,85570.1290988606,0.0226117865874352
21815.9232649023,85570.3667649023,0.0281130400013302
21816.1609361225,85570.6044361225,0.0265348390307896
21816.3986125212,85570.8421125212,0.029718206180155
21816.6362940988,85571.0797940988,0.0265117691364981
21816.8739808553,85571.3174808553,0.0262059776695855
21817.111672791,85571.555172791,0.0261496133702286
21817.3493699059,85571.7928699059,0.0209003842683907
21817.5870722003,85572.0305722003,0.0303861862418441
21817.8247796744,85572.2682796744,0.0245597526432033
21818.0624923283,85572.5059923283,0.0275775556497621
21818.3002101621,85572.7437101621,0.0167240057013825
21818.5379331761,85572.9814331761,0.0201481592042172
21818.7756613704,85573.2191613704,0.0243064161209308
21819.0133947452,85573.4568947452,0.0257688796514812
21819.2511333007,85573.6946333007,0.0299858275401685
21819.4888770369,85573.9323770369,0.0251518338422059
21819.7266259542,85574.1701259542,0.0285925200559631
21819.9643800526,85574.4078800526,0.0282643638257656
21820.2021393324,85574.6456393324,0.0310688842590887
21820.4399037936,85574.8834037936,0.037347822866872
21820.6776734366,85575.1211734366,0.0461203795027453
21820.9154482614,85575.3589482614,0.0585632893694214
21821.1532282682,85575.5967282682,0.0616139452308329
21821.3910134571,85575.8345134571,0.0719578301598699
21821.6288038284,85576.0723038284,0.0789729079711035
21821.8665993823,85576.3100993823,0.108161447599275
21822.1044001188,85576.5479001188,0.113354856757936
21822.3422060382,85576.7857060382,0.102045788858218
21822.5800171406,85577.0235171406,0.0618875035087262
21822.8178334262,85577.2613334262,0.0432443317812416
21823.0556548951,85577.4991548951,0.0241616722842416
21823.2934815476,85577.7369815476,0.0199813716457966
21823.5313133838,85577.9748133838,0.0243012794181
21823.7691504039,85578.2126504039,0.0197540537296804
21824.006992608,85578.450492608,0.0181541681369314
21824.2448399964,85578.6883399964,0.0162825650315527
21824.4826925691,85578.9261925691,0.0188177835613423
21824.7205503263,85579.1640503263,0.0142315687383175
21824.9584132683,85579.4019132683,0.0218794335895846
21825.1962813952,85579.6397813952,0.0165480958271498
21825.4341547071,85579.8776547071,0.013914617368981
21825.6720332043,85580.1155332043,0.0159286897227885
21825.9099168869,85580.3534168869,0.0127125833856107
21826.147805755,85580.591305755,0.0145837647267063
21826.3856998089,85580.8291998089,0.0119896209765618
21826.6235990487,85581.0670990487,0.0132669048734469
21826.8615034745,85581.3050034745,0.00780432428292609
21827.0994130866,85581.5429130866,0.0125355543584636
21827.3373278852,85581.7808278852,0.0185020424841689
21827.5752478703,85582.0187478703,0.0158743681692629
21827.8131730421,85582.2566730421,0.0164848926763132
21828.0511034009,85582.4946034009,0.0147928646050287
21828.2890389468,85582.7325389468,0.012876775186353
21828.52697968,85582.97047968,0.0140111192384685
21828.7649256005,85583.2084256005,0.0124676127634479
21829.0028767087,85583.4463767087,0.0118960992144299
21829.2408330047,85583.6843330047,0.0163160448076847
21829.4787944886,85583.9222944886,0.0165007871599009
21829.7167611606,85584.1602611606,0.0174053838650679
21829.9547330209,85584.3982330209,0.0149740081650974
21830.1927100697,85584.6362100697,0.018295828414991
21830.4306923071,85584.8741923071,0.0195757212211281
21830.6686797332,85585.1121797332,0.0276814217443025
21830.9066723484,85585.3501723484,0.0235415046581184
21831.1446701526,85585.5881701526,0.0126627474907401
21831.3826731462,85585.8261731462,0.0100522637526236
21831.6206813292,85586.0641813292,0.00897947507410263
21831.8586947019,85586.3021947019,0.00923988994441988
21832.0967132644,85586.5402132644,0.0127576285478578
21832.3347370169,85586.7782370169,0.0197790947582109
21832.5727659595,85587.0162659595,0.0168073594442134
21832.8108000924,85587.2543000924,0.0171881519855228
21833.0488394158,85587.4923394158,0.0140568333354789
21833.2868839299,85587.7303839299,0.0114128783562667
21833.5249336348,85587.9684336348,0.0169833781861947
21833.7629885307,85588.2064885307,0.0118020314946767
21834.0010486178,85588.4445486178,0.00869603401568738
21834.2391138962,85588.6826138962,0.0105276000109145
21834.4771843662,85588.9206843662,0.0114881518744756
21834.7152600278,85589.1587600278,0.0172937419308349
21834.9533408812,85589.3968408812,0.011289178684875
21835.1914269267,85589.6349269267,0.023412802458988
21835.4295181643,85589.8730181643,0.036944975084891
21835.6676145943,85590.1111145943,0.0408767387605461
21835.9057162169,85590.3492162169,0.0395910782468294
21836.1438230321,85590.5873230321,0.0417220621944584
21836.3819350402,85590.8254350402,0.0496752668475821
21836.6200522414,85591.0635522414,0.0291866618533399
21836.8581746357,85591.3016746357,0.027430620714406
21837.0963022234,85591.5398022234,0.0259070373047188
21837.3344350047,85591.7779350047,0.0254028327427621
21837.5725729797,85592.0160729797,0.0322105614543242
21837.8107161485,85592.2542161485,0.0384021372310695
21838.0488645115,85592.4923645115,0.0309248795379117
21838.2870180686,85592.7305180686,0.0228960144269318
21838.5251768202,85592.9686768202,0.0200787310958884
21838.7633407663,85593.2068407663,0.0131421312529968
21839.0015099071,85593.4450099071,0.0177486635503077
21839.2396842429,85593.6831842429,0.0111341741901887
21839.4778637737,85593.9213637737,0.0107168795439949
21839.7160484998,85594.1595484998,0.00826655442664222
21839.9542384213,85594.3977384213,0.00615788724841794
21840.1924335384,85594.6359335384,0.0118144740701717
21840.4306338512,85594.8741338512,0.00997463897850076
21840.66883936,85595.11233936,0.00989619527376762
21840.9070500648,85595.3505500648,0.0052225069374077
21841.1452659659,85595.5887659659,0.00724147817512062
21841.3834870635,85595.8269870635,0.00551369801009496
21841.6217133576,85596.0652133576,0.00473801258828673
21841.8599448486,85596.3034448486,0.00846231020669624
21842.0981815365,85596.5416815365,0.00751860794417719
21842.3364234215,85596.7799234215,0.00772580167560477
21842.5746705037,85597.0181705037,0.0126933518269983
21842.8129227835,85597.2564227835,0.0136257835260879
21843.0511802609,85597.4946802609,0.0178428394302497
21843.289442936,85597.732942936,0.0147261842061601
21843.5277108091,85597.9712108091,0.0109235022866896
21843.7659838804,85598.2094838804,0.0155353606532536
21844.00426215,85598.44776215,0.0304406102856623
21844.242545618,85598.686045618,0.0265343174974121
21844.4808342847,85598.9243342847,0.0353659450666678
21844.7191281502,85599.1626281502,0.0415681987238962
21844.9574272147,85599.4009272147,0.0714848370251374
21845.1957314784,85599.6392314784,0.0806299468385129
21845.4340409414,85599.8775409414,0.0747635220863888
21845.6723556039,85600.1158556039,0.0532360146413093
21845.910675466,85600.354175466,0.0281468298157477
21846.149000528,85600.592500528,0.0208356775252044
21846.38733079,85600.83083079,0.0169546888373937
21846.6256662522,85601.0691662522,0.0212052318367899
21846.8640069147,85601.3075069147,0.0250553499940457
21847.1023527777,85601.5458527777,0.131820436744158
21847.3407038415,85601.7842038415,0.257687562400436
21847.579060106,85602.022560106,0.128051218897761
21847.8174215717,85602.2609215717,0.0959956206271564
21848.0557882385,85602.4992882385,0.12822459024873
21848.2941601067,85602.7376601067,0.147405101724372
21848.5325371764,85602.9760371764,0.231127611803302
21848.7709194478,85603.2144194478,0.429460340298714
21849.0093069211,85603.4528069211,0.229548104874141
21849.2476995965,85603.6911995965,0.063729889712688
21849.4860974741,85603.9295974741,0.0255843499314244
21849.7245005541,85604.1680005541,0.0187605451995166
21849.9629088366,85604.4064088366,0.0416820045470032
21850.2013223219,85604.6448223219,0.0605909465181485
21850.4397410101,85604.8832410101,0.143305332889612
21850.6781649013,85605.1216649013,0.153830852412612
21850.9165939958,85605.3600939958,0.17850800104821
21851.1550282937,85605.5985282937,0.150311221820044
21851.3934677952,85605.8369677952,0.177693293169966
21851.6319125004,85606.0754125004,0.0435609176167119
21851.8703624096,85606.3138624096,0.0095482940505536
21852.1088175229,85606.5523175229,0.0175201507221663
21852.3472778404,85606.7907778404,0.0143644619646355
21852.5857433623,85607.0292433623,0.018175399351722
21852.8242140889,85607.2677140889,0.0183462215865945
21853.0626900202,85607.5061900202,0.0083526913004819
21853.3011711565,85607.7446711565,0.0175678317119385
21853.5396574979,85607.9831574979,0.0225044356156439
21853.7781490446,85608.2216490446,0.0217260341321058
21854.0166457968,85608.4601457968,0.0279759118927608
21854.2551477546,85608.6986477546,0.0239689871751973
21854.4936549181,85608.9371549181,0.0124381313055358
21854.7321672877,85609.1756672877,0.015358680938251
21854.9706848634,85609.4141848634,0.0144066633568579
21855.2092076454,85609.6527076454,0.0128134130469625
21855.4477356338,85609.8912356338,0.0174728689749862
21855.686268829,85610.129768829,0.0302499642607013
21855.9248072309,85610.3683072309,0.0135583291564644
21856.1633508399,85610.6068508399,0.011967869447486
21856.401899656,85610.845399656,0.00738402963764649
21856.6404536794,85611.0839536794,0.01057343992801
21856.8790129103,85611.3225129103,0.00196012338901097
21857.1175773489,85611.5610773489,0.0049311228255793
21857.3561469954,85611.7996469954,0.00427589107816596
21857.5947218499,85612.0382218499,0.00756333526944101
21857.8333019125,85612.2768019125,0.00650487849250958
21858.0718871835,85612.5153871835,0.00815702349467623
21858.3104776631,85612.7539776631,0.00520001290294088
21858.5490733513,85612.9925733513,0.00401553112905578
21858.7876742484,85613.2311742484,0.0104812973058184
21859.0262803546,85613.4697803546,0.0120018663486931
21859.2648916699,85613.7083916699,0.011492259325233
21859.5035081947,85613.9470081947,0.00930248928410599
21859.7421299289,85614.1856299289,0.0105094415470924
21859.9807568729,85614.4242568729,0.0116743990283202
21860.2193890268,85614.6628890268,0.0133042155182547
21860.4580263908,85614.9015263908,0.0113580513982549
21860.696668965,85615.140168965,0.0160066255356887
21860.9353167496,85615.3788167496,0.0155306327845202
21861.1739697447,85615.6174697447,0.0129067754499111
21861.4126279506,85615.8561279506,0.0146962547754162
21861.6512913675,85616.0947913675,0.0235678742329504
21861.8899599954,85616.3334599954,0.0120976303588405
21862.1286338345,85616.5721338345,0.0225375368364522
21862.3673128851,85616.8108128851,0.0380462668529477
21862.6059971473,85617.0494971473,0.0422274617996576
21862.8446866213,85617.2881866213,0.0368872428676686
21863.0833813072,85617.5268813072,0.0352547616465701
21863.3220812052,85617.7655812052,0.0225324643809009
21863.5607863155,85618.0042863155,0.0148676916564869
21863.7994966382,85618.2429966382,0.0173882019293959
21864.0382121736,85618.4817121736,0.014484175083688
21864.2769329217,85618.7204329217,0.0145262586178852
21864.5156588829,85618.9591588829,0.0179849874418745
21864.7543900571,85619.1978900571,0.0183883630471628
21864.9931264447,85619.4366264447,0.0162096301885039
21865.2318680457,85619.6753680457,0.0103733252534786
21865.4706148604,85619.9141148604,0.00963962980841061
21865.7093668889,85620.1528668889,0.0122694545329107
21865.9481241314,85620.3916241314,0.00904601027999416
21866.186886588,85620.630386588,0.00550605645637891
21866.425654259,85620.869154259,0.00798747109656842
21866.6644271445,85621.1079271445,0.00980515720119958
21866.9032052446,85621.3467052446,0.00809119566288846
21867.1419885596,85621.5854885596,0.00599911765676979
21867.3807770896,85621.8242770896,0.0115137867404893
21867.6195708348,85622.0630708348,0.00191010794165292
21867.8583697954,85622.3018697954,0.00845830516170968
21868.0971739714,85622.5406739714,0.00457647790647381
21868.3359833632,85622.7794833632,0.00655667538539018
21868.5747979708,85623.0182979708,0.00720090923396549
21868.8136177945,85623.2571177945,0.012939880534864
21869.0524428344,85623.4959428344,0.00684810208681487
21869.2912730907,85623.7347730907,0.00780885292230713
21869.5301085635,85623.9736085635,0.0121867165007163
21869.768949253,85624.212449253,0.0155142998713794
21870.0077951594,85624.4512951594,0.0169849096322482
21870.2466462829,85624.6901462829,0.0149795483193338
21870.4855026236,85624.9290026236,0.0142261978490282
21870.7243641818,85625.1678641818,0.0205425753731994
21870.9632309575,85625.4067309575,0.0169854308800098
21871.2021029509,85625.6456029509,0.0160696218873897
21871.4409801623,85625.8844801623,0.0190556931953584
21871.6798625918,85626.1233625918,0.0127701907988957
21871.9187502395,85626.3622502395,0.0135490059825239
21872.1576431056,85626.6011431056,0.0215043579924181
21872.3965411904,85626.8400411904,0.0189302679844085
21872.6354444939,85627.0789444939,0.022280648923785
21872.8743530164,85627.3178530164,0.0325892993079263
21873.113266758,85627.556766758,0.0211129166775219
21873.3521857189,85627.7956857189,0.0165414438803616
21873.5911098992,85628.0346098992,0.0116981676141413
21873.8300392992,85628.2735392992,0.0138608836179985
21874.068973919,85628.512473919,0.0126788449961403
21874.3079137587,85628.7514137587,0.00812674867106995
21874.5468588186,85628.9903588186,0.00772062237550442
21874.7858090988,85629.2293090988,0.00516580553101191
21875.0247645994,85629.4682645994,0.00465319065854151
21875.2637253208,85629.7072253208,0.00797857477397631
21875.5026912629,85629.9461912629,0.00114581051296801
21875.7416624261,85630.1851624261,0.0050203234710871
21875.9806388104,85630.4241388104,0.00704589109221854
21876.219620416,85630.663120416,0.00625031332610035
21876.4586072432,85630.9021072432,0.00714128518422152
21876.6975992921,85631.1410992921,0.00751397383119071
21876.9365965628,85631.3800965628,0.00324151971821171
21877.1755990555,85631.6190990555,0.00651952773116512
21877.4146067704,85631.8581067704,0.010750187485541
21877.6536197077,85632.0971197077,0.0118541874667903
21877.8926378675,85632.3361378675,0.0135353774301368
21878.1316612501,85632.5751612501,0.0116078790520856
21878.3706898555,85632.8141898555,0.0159620552393065
21878.6097236839,85633.0532236839,0.0220646906131798
21878.8487627356,85633.2922627356,0.0242560136300872
21879.0878070107,85633.5313070107,0.0451054173039477
21879.3268565094,85633.7703565094,0.0518278139680178
21879.5659112317,85634.0094112317,0.0771079392320127
21879.804971178,85634.248471178,0.123426210780667
21880.0440363484,85634.4875363484,0.126680796490927
21880.283106743,85634.726606743,0.0875231148034723
21880.5221823621,85634.9656823621,0.077842811602959
21880.7612632057,85635.2047632057,0.0853730945356745
21881.0003492741,85635.4438492741,0.0531265797736402
21881.2394405674,85635.6829405674,0.0283864456814921
21881.4785370858,85635.9220370858,0.0279244132746603
21881.7176388296,85636.1611388296,0.01564234315948
21881.9567457987,85636.4002457987,0.00824161391661578
21882.1958579935,85636.6393579935,0.00918330457280308
21882.4349754141,85636.8784754141,0.00821939698484027
21882.6740980606,85637.1175980606,0.011481516275307
21882.9132259333,85637.3567259333,0.0108791318992793
21883.1523590322,85637.5958590322,0.0102543135113987
21883.3914973577,85637.8349973577,0.0182080132384209
21883.6306409098,85638.0741409098,0.0219945074817316
21883.8697896887,85638.3132896887,0.0314451520127528
21884.1089436946,85638.5524436946,0.0456745359021694
21884.3481029277,85638.7916029277,0.0544138618860197
21884.5872673881,85639.0307673881,0.051272742602135
21884.826437076,85639.269937076,0.0408640265926102
21885.0656119915,85639.5091119915,0.038501826643334
21885.304792135,85639.748292135,0.0383341754467303
21885.5439775064,85639.9874775064,0.0317087375341147
21885.783168106,85640.226668106,0.0209404411553947
21886.022363934,85640.465863934,0.0310929602221744
21886.2615649906,85640.7050649906,0.0290163867420744
21886.5007712758,85640.9442712758,0.0321253324999924
21886.7399827899,85641.1834827899,0.0270382431411746
21886.9791995331,85641.4226995331,0.034130447717679
21887.2184215055,85641.6619215055,0.034955053841546
21887.4576487072,85641.9011487072,0.034694859300268
21887.6968811385,85642.1403811385,0.0384600735560043
21887.9361187996,85642.3796187996,0.0342893910700598
21888.1753616906,85642.6188616906,0.0282992526578586
21888.4146098116,85642.8581098116,0.0294630528033239
21888.6538631629,85643.0973631629,0.0284823069588313
21888.8931217446,85643.3366217446,0.0427605412086101
21889.1323855569,85643.5758855569,0.0250461156423907
21889.3716546,85643.8151546,0.0178835440027894
21889.610928874,85644.054428874,0.0253720850626239
21889.8502083791,85644.2937083791,0.0207605702439132
21890.0894931155,85644.5329931155,0.00949589907370719
21890.3287830833,85644.7722830833,0.0130819458714237
21890.5680782827,85645.0115782827,0.0108952492884099
21890.807378714,85645.250878714,0.0117337448850316
21891.0466843772,85645.4901843772,0.0122049693286517
21891.2859952725,85645.7294952725,0.0171371366125309
21891.5253114001,85645.9688114001,0.00962296979398852
21891.7646327603,85646.2081327603,0.0121971417940144
21892.003959353,85646.447459353,0.0140760093674559
21892.2432911786,85646.6867911786,0.00975522555438429
21892.4826282372,85646.9261282372,0.0109975912636795
21892.721970529,85647.165470529,0.0109697308603281
21892.961318054,85647.404818054,0.0116877797715165
21893.2006708126,85647.6441708126,0.00943338418728349
21893.4400288049,85647.8835288049,0.0115984333908693
21893.679392031,85648.122892031,0.0107517268173646
21893.9187604912,85648.3622604912,0.00947873027566319
21894.1581341855,85648.6016341855,0.00874413734594056
21894.3975131142,85648.8410131142,0.0189637168944992
21894.6368972775,85649.0803972775,0.0349188561860766
21894.8762866754,85649.3197866754,0.0872635955644606
21895.1156813082,85649.5591813082,0.051413919243744
21895.3550811761,85649.7985811761,0.0311596469453103
21895.5944862792,85650.0379862792,0.0317547917659073
21895.8338966177,85650.2773966177,0.022258478254437
21896.0733121918,85650.5168121918,0.0349337555312202
21896.3127330016,85650.7562330016,0.0346679205436938
21896.5521590474,85650.9956590474,0.0468305843970612
21896.7915903292,85651.2350903292,0.0411149456792129
21897.0310268472,85651.4745268472,0.0407089689976675
21897.2704686017,85651.7139686017,0.0411360818100657
21897.5099155928,85651.9534155928,0.050654553844029
21897.7493678207,85652.1928678207,0.0543218284903515
21897.9888252855,85652.4323252855,0.060443800842297
21898.2282879874,85652.6717879874,0.0723757002420127
21898.4677559266,85652.9112559266,0.0706293506837251
21898.7072291032,85653.1507291032,0.0676177224560774
21898.9467075175,85653.3902075175,0.0669232626233597
21899.1861911696,85653.6296911696,0.0652328402863565
21899.4256800597,85653.8691800597,0.0500590014363049
21899.6651741879,85654.1086741879,0.0459133193611187
21899.9046735544,85654.3481735544,0.0506529261035015
21900.1441781594,85654.5876781594,0.0430589122917454
21900.3836880031,85654.8271880031,0.0563758172132033
21900.6232030856,85655.0667030856,0.047056061243921
21900.8627234071,85655.3062234071,0.0515407481051928
21901.1022489678,85655.5457489678,0.0507645354528761
21901.3417797678,85655.7852797678,0.0532656659911719
21901.5813158074,85656.0248158074,0.0510527832681453
21901.8208570866,85656.2643570866,0.0680951351540941
21902.0604036058,85656.5039036058,0.0533614928133582
21902.2999553649,85656.7434553649,0.0617166188602474
21902.5395123643,85656.9830123643,0.0634156645088381
21902.779074604,85657.222574604,0.0659117779282221
21903.0186420843,85657.4621420843,0.0615295954475066
21903.2582148053,85657.7017148053,0.07371917855546
21903.4977927672,85657.9412927672,0.104712718355676
21903.7373759702,85658.1808759702,0.129322680946524
21903.9769644144,85658.4204644144,0.174017733963689
21904.2165581,85658.6600581,0.197064107532565
21904.4561570272,85658.8996570272,0.178075218937752
21904.6957611962,85659.1392611962,0.149480733787221
21904.9353706071,85659.3788706071,0.0983769784582627
21905.17498526,85659.61848526,0.080967889014621
21905.4146051553,85659.8581051553,0.0742918798172178
21905.654230293,85660.097730293,0.0911552890957001
21905.8938606733,85660.3373606733,0.080664398788046
21906.1334962964,85660.5769962964,0.0383428185829411
21906.3731371625,85660.8166371625,0.0316765441084769
21906.6127832717,85661.0562832717,0.0414268989256355
21906.8524346242,85661.2959346242,0.0662783386873869
21907.0920912202,85661.5355912202,0.105013470029073
21907.3317530598,85661.7752530598,0.126835405797373
21907.5714201433,85662.0149201433,0.0636858494375354
21907.8110924707,85662.2545924707,0.0603911871397489
21908.0507700423,85662.4942700423,0.0591291201091427
21908.2904528582,85662.7339528582,0.0571763035534925
21908.5301409187,85662.9736409187,0.0307985310892434
21908.7698342238,85663.2133342238,0.0234146120057581
21909.0095327738,85663.4530327738,0.017212483417528
21909.2492365688,85663.6927365688,0.0169882462443771
21909.488945609,85663.932445609,0.0114680363969058
21909.7286598946,85664.1721598946,0.0153434923196567
21909.9683794257,85664.4118794257,0.0113955637935142
21910.2081042025,85664.6516042025,0.0123731009203589
21910.4478342253,85664.8913342253,0.0122835295123588
21910.687569494,85665.131069494,0.00874246479557171
21910.927310009,85665.370810009,0.00645098730658972
21911.1670557704,85665.6105557704,0.00613658986234722
21911.4068067784,85665.8503067784,0.00635019012519372
21911.6465630332,85666.0900630332,0.00820404957619542
21911.8863245348,85666.3298245348,0.00235370123462263
21912.1260912835,85666.5695912835,0.00664276828054821
21912.3658632795,85666.8093632795,0.00393239087567572
21912.605640523,85667.049140523,0.00744082914675794
21912.845423014,85667.288923014,0.00547752994098218
21913.0852107529,85667.5287107529,0.00427257978856119
21913.3250037396,85667.7685037396,0.00284564864498683
21913.5648019745,85668.0083019745,0.00853716035011223
21913.8046054577,85668.2481054577,0.00732096114792182
21914.0444141894,85668.4879141894,0.00393588882407475
21914.2842281697,85668.7277281697,0.00508222976230147
21914.5240473989,85668.9675473989,0.00763618192045268
21914.763871877,85669.207371877,0.00745937549267992
21915.0037016042,85669.4472016042,0.00384638335630425
21915.2435365809,85669.6870365809,0.00712259583727298
21915.483376807,85669.926876807,0.00674627067163523
21915.7232222827,85670.1667222827,0.00474302433171342
21915.9630730084,85670.4065730084,0.00983753689755455
21916.202928984,85670.646428984,0.0127180407167978
21916.4427902099,85670.8862902099,0.00802274921411664
21916.6826566861,85671.1261566861,0.0226862933730537
21916.9225284128,85671.3660284128,0.0238390854680596
21917.1624053903,85671.6059053903,0.0348841749650712
21917.4022876187,85671.8457876187,0.0391428172906211
21917.642175098,85672.085675098,0.0273990219090598
21917.8820678287,85672.3255678287,0.023102475503164
21918.1219658107,85672.5654658107,0.0204864358275703
21918.3618690443,85672.8053690443,0.0168246861434467
21918.6017775296,85673.0452775296,0.0140425033155531
21918.8416912669,85673.2851912669,0.0262868468575522
21919.0816102562,85673.5251102562,0.0148921666442906
21919.3215344979,85673.7650344979,0.0111061860550518
21919.5614639919,85674.0049639919,0.0101985216000854
21919.8013987386,85674.2448987386,0.0140866075756137
21920.041338738,85674.484838738,0.0202098278439582
21920.2812839904,85674.7247839904,0.0227236908058351
21920.5212344959,85674.9647344959,0.0177481989852132
21920.7611902547,85675.2046902547,0.0195902011106273
21921.001151267,85675.444651267,0.0271790810566586
21921.2411175329,85675.6846175329,0.0253523057046186
21921.4810890526,85675.9245890526,0.0271525119317689
21921.7210658263,85676.1645658263,0.0293858368675177
21921.9610478542,85676.4045478542,0.0195592531676779
21922.2010351364,85676.6445351364,0.0143577381885611
21922.4410276732,85676.8845276732,0.0157866578914636
21922.6810254646,85677.1245254646,0.0185092270420502
21922.9210285108,85677.3645285108,0.0102391462113497
21923.1610368121,85677.6045368121,0.00969949149362113
21923.4010503685,85677.8445503685,0.00945510232531671
21923.6410691804,85678.0845691804,0.0128921672411057
21923.8810932477,85678.3245932477,0.0160678729459022
21924.1211225708,85678.5646225708,0.012434478295918
21924.3611571498,85678.8046571498,0.0215563627985316
21924.6011969848,85679.0446969848,0.0211660331814513
21924.8412420761,85679.2847420761,0.0229500125505282
21925.0812924237,85679.5247924237,0.0211391758147659
21925.321348028,85679.764848028,0.018706555578082
21925.561408889,85680.004908889,0.0218859268583459
21925.8014750069,85680.2449750069,0.0126255819109265
21926.0415463819,85680.4850463819,0.0223486372300778
21926.2816230142,85680.7251230142,0.0231286220618602
21926.5217049039,85680.9652049039,0.0289672316192619
21926.7617920512,85681.2052920512,0.0227839817009655
21927.0018844563,85681.4453844563,0.0158378613997779
21927.2419821194,85681.6854821194,0.00986766824605791
21927.4820850406,85681.9255850406,0.0115562521059909
21927.7221932201,85682.1656932201,0.0132590119908468
21927.962306658,85682.405806658,0.0183245743873093
21928.2024253547,85682.6459253547,0.0132654733569525
21928.4425493101,85682.8860493101,0.00938236845608956
21928.6826785246,85683.1261785246,0.00722696030738262
21928.9228129982,85683.3663129982,0.0139365441084216
21929.1629527311,85683.6064527311,0.010843945357017
21929.4030977236,85683.8465977236,0.0165633690594064
21929.6432479757,85684.0867479757,0.0256071998258095
21929.8834034877,85684.3269034877,0.017099225237573
21930.1235642598,85684.5670642598,0.0116391081537197
21930.363730292,85684.807230292,0.0206358087830486
21930.6039015846,85685.0474015846,0.0209264212834144
21930.8440781378,85685.2875781378,0.0373276036314387
21931.0842599517,85685.5277599517,0.0252602985083805
21931.3244470265,85685.7679470265,0.0209228471846994
21931.5646393623,85686.0081393623,0.0117145906087995
21931.8048369594,85686.2483369594,0.0127538694332877
21932.0450398179,85686.4885398179,0.00886606347838252
21932.285247938,85686.728747938,0.0116172104594602
21932.5254613198,85686.9689613198,0.0135942233008024
21932.7656799636,85687.2091799636,0.0222983142734421
21933.0059038695,85687.4494038695,0.033379606294487
21933.2461330377,85687.6896330377,0.0154654107940509
21933.4863674683,85687.9298674683,0.0106785909722486
21933.7266071615,85688.1701071615,0.0127629263356553
21933.9668521176,85688.4103521176,0.00853049867531253
21934.2071023366,85688.6506023366,0.00618475235043104
21934.4473578187,85688.8908578187,0.0119333759105954
21934.6876185642,85689.1311185642,0.00725828808995834
21934.9278845732,85689.3713845732,0.00833731993200379
21935.1681558458,85689.6116558458,0.0131655341537145
21935.4084323822,85689.8519323822,0.012915290612981
21935.6487141827,85690.0922141827,0.0161411539157124
21935.8890012473,85690.3325012473,0.0205250528842891
21936.1292935763,85690.5727935763,0.0162915917414721
21936.3695911698,85690.8130911698,0.0204363406215639
21936.6098940281,85691.0533940281,0.0184846368021717
21936.8502021512,85691.2937021512,0.0181274739739125
21937.0905155393,85691.5340155393,0.0228982287965191
21937.3308341927,85691.7743341927,0.0285766082516501
21937.5711581114,85692.0146581114,0.0267939914254914
21937.8114872957,85692.2549872957,0.0320136111461413
21938.0518217458,85692.4953217458,0.0303437141767222
21938.2921614617,85692.7356614617,0.0388158771263397
21938.5325064438,85692.9760064438,0.0453497639516193
21938.7728566921,85693.2163566921,0.0387623193883049
21939.0132122068,85693.4567122068,0.0414355330550307
21939.2535729882,85693.6970729882,0.0406676024122137
21939.4939390363,85693.9374390363,0.0457143217569302
21939.7343103513,85694.1778103513,0.0500511108188048
21939.9746869335,85694.4181869335,0.0663144519917611
21940.215068783,85694.658568783,0.0860123900364579
21940.4554559,85694.8989559,0.122295858294076
21940.6958482846,85695.1393482846,0.129074657730744
21940.936245937,85695.379745937,0.154085680332821
21941.1766488574,85695.6201488574,0.161066367724083
21941.4170570459,85695.8605570459,0.171552110170956
21941.6574705028,85696.1009705028,0.163957158182805
21941.8978892282,85696.3413892282,0.143650836491733
21942.1383132223,85696.5818132223,0.116220387319555
21942.3787424852,85696.8222424852,0.111301371078303
21942.6191770172,85697.0626770172,0.0979785918626838
21942.8596168183,85697.3031168183,0.087810435790896
21943.1000618889,85697.5435618889,0.105752755771995
21943.340512229,85697.784012229,0.115887169155497
21943.5809678388,85698.0244678388,0.105301150580154
21943.8214287185,85698.2649287185,0.108658751130503
21944.0618948682,85698.5053948682,0.118210622373512
21944.3023662882,85698.7458662882,0.15358950212119
21944.5428429787,85698.9863429787,0.180398728457186
21944.7833249397,85699.2268249397,0.136873451614251
21945.0238121714,85699.4673121714,0.104473723357156
21945.2643046741,85699.7078046741,0.0916473081182454
21945.5048024479,85699.9483024479,0.0758632329830951
21945.745305493,85700.188805493,0.0525308001248096
21945.9858138095,85700.4293138095,0.0478831006595755
21946.2263273977,85700.6698273977,0.0462569484314678
21946.4668462577,85700.9103462577,0.0560669821246722
21946.7073703896,85701.1508703896,0.0552621817832502
21946.9478997937,85701.3913997937,0.0798968905529473
21947.1884344701,85701.6319344701,0.0752296364382141
21947.428974419,85701.872474419,0.0533187283898882
21947.6695196405,85702.1130196405,0.0605345636066935
21947.9100701349,85702.3535701349,0.0891191502422303
21948.1506259024,85702.5941259024,0.0600963348918542
21948.391186943,85702.834686943,0.0315820601974322
21948.6317532569,85703.0752532569,0.0323906438179243
21948.8723248444,85703.3158248444,0.0287985059451322
21949.1129017056,85703.5564017056,0.0308576133680953
21949.3534838407,85703.7969838407,0.0255515266561338
21949.5940712498,85704.0375712498,0.0320345953250753
21949.8346639332,85704.2781639332,0.0186563280307732
21950.0752618909,85704.5187618909,0.012262074798351
21950.3158651233,85704.7593651233,0.0153628186246833
21950.5564736304,85704.9999736304,0.0124805160034789
21950.7970874124,85705.2405874124,0.0205400602323436
21951.0377064695,85705.4812064695,0.0281230449845872
21951.2783308018,85705.7218308018,0.0236848966748139
21951.5189604096,85705.9624604096,0.014007635087615
21951.759595293,85706.203095293,0.0117064716734475
21952.0002354523,85706.4437354523,0.0150961979980422
21952.2408808874,85706.6843808874,0.0148115666148439
21952.4815315987,85706.9250315987,0.0177723769424297
21952.7221875863,85707.1656875863,0.013408943835998
21952.9628488504,85707.4063488504,0.0144321099963296
21953.2035153912,85707.6470153912,0.0154525405145059
21953.4441872088,85707.8876872088,0.0107635672053577
21953.6848643034,85708.1283643034,0.0144226722225072
21953.9255466751,85708.3690466751,0.0127817809087867
21954.1662343242,85708.6097343242,0.0113187522247934
21954.4069272509,85708.8504272509,0.0118165452238809
21954.6476254552,85709.0911254552,0.0111473704802257
21954.8883289374,85709.3318289374,0.0119927777934633
21955.1290376976,85709.5725376976,0.0130954213093239
21955.3697517361,85709.8132517361,0.0144016399432136
21955.610471053,85710.053971053,0.0331173178895753
21955.8511956484,85710.2946956484,0.132469470424449
21956.0919255225,85710.5354255225,0.111918624389272
21956.3326606756,85710.7761606756,0.0463330946833091
21956.5734011078,85711.0169011078,0.024812714182023
21956.8141468192,85711.2576468192,0.0244463350990092
21957.05489781,85711.49839781,0.0243173894996409
21957.2956540805,85711.7391540805,0.0252203166810878
21957.5364156307,85711.9799156307,0.018399417489443
21957.7771824609,85712.2206824609,0.017789544454367
21958.0179545713,85712.4614545713,0.0141061744594603
21958.2587319619,85712.7022319619,0.0119126090649256
21958.499514633,85712.943014633,0.0172801476328534
21958.7403025847,85713.1838025847,0.0205923363774376
21958.9810958173,85713.4245958173,0.0459912746248159
21959.2218943309,85713.6653943309,0.070911764260056
21959.4626981256,85713.9061981256,0.041982234508318
21959.7035072017,85714.1470072017,0.0223581808486773
21959.9443215593,85714.3878215593,0.0201558187719571
21960.1851411986,85714.6286411986,0.0151444351718734
21960.4259661197,85714.8694661197,0.0116770876373427
21960.6667963229,85715.1102963229,0.0140397480470312
21960.9076318083,85715.3511318083,0.0148155524869072
21961.1484725761,85715.5919725761,0.0187968549651757
21961.3893186265,85715.8328186265,0.0168540200656617
21961.6301699596,85716.0736699596,0.012551274695408
21961.8710265756,85716.3145265756,0.0154097067980593
21962.1118884747,85716.5553884747,0.013160838810007
21962.352755657,85716.796255657,0.0133567184698705
21962.5936281228,85717.0371281228,0.015553391048319
21962.8345058721,85717.2780058721,0.0113429684679228
21963.0753889053,85717.5188889053,0.0129001282626907
21963.3162772224,85717.7597772224,0.0110072390223891
21963.5571708236,85718.0006708236,0.0118710648604629
21963.7980697091,85718.2415697091,0.0113592919090297
21964.0389738791,85718.4824738791,0.016109853301842
21964.2798833337,85718.7233833337,0.014134664904881
21964.5207980732,85718.9642980732,0.0119214805440163
21964.7617180977,85719.2052180977,0.0190735948540528
21965.0026434073,85719.4461434073,0.0130947993328014
21965.2435740023,85719.6870740023,0.0166517332675491
21965.4845098827,85719.9280098827,0.0108364725552609
21965.7254510489,85720.1689510489,0.00948343952453348
21965.9663975009,85720.4098975009,0.0148531146644115
21966.207349239,85720.650849239,0.0146499411729613
21966.4483062633,85720.8918062633,0.0130221826317078
21966.689268574,85721.132768574,0.0127679209863599
21966.9302361712,85721.3737361712,0.0170058552527977
21967.1712090552,85721.6147090552,0.0187203995512018
21967.4121872261,85721.8556872261,0.0185938598420289
21967.653170684,85722.096670684,0.0218327282920374
21967.8941594292,85722.3376594292,0.0170404086243527
21968.1351534619,85722.5786534619,0.010088767662709
21968.3761527821,85722.8196527821,0.012568385993211
21968.6171573901,85723.0606573901,0.0100529485785288
21968.8581672861,85723.3016672861,0.0105181593656138
21969.0991824702,85723.5426824702,0.0097337570369876
21969.3402029426,85723.7837029426,0.00960672793389142
21969.5812287035,85724.0247287035,0.00978008968924039
21969.822259753,85724.265759753,0.0154545197146031
21970.0632960913,85724.5067960913,0.0577738906163553
21970.3043377187,85724.7478377187,0.089202081414551
21970.5453846352,85724.9888846352,0.107911968575326
21970.7864368411,85725.2299368411,0.0340477369243922
21971.0274943364,85725.4709943364,0.01734083323322
21971.2685571215,85725.7120571215,0.0165365880361575
21971.5096251964,85725.9531251964,0.0141814330885885
21971.7506985614,85726.1941985614,0.0165184566276553
21971.9917772166,85726.4352772166,0.0230209973611091
21972.2328611622,85726.6763611622,0.0259513684721575
21972.4739503983,85726.9174503983,0.0290493576677444
21972.7150449252,85727.1585449252,0.0242440429628089
21972.956144743,85727.399644743,0.0127820379394882
21973.1972498519,85727.6407498519,0.0205396923149025
21973.438360252,85727.881860252,0.0134442529872328
21973.6794759436,85728.1229759436,0.00970079695693262
21973.9205969268,85728.3640969268,0.00784047499360984
21974.1617232017,85728.6052232017,0.0110237717121562
21974.4028547686,85728.8463547686,0.00798599338372383
21974.6439916277,85729.0874916277,0.010707192915839
21974.885133779,85729.328633779,0.00705339318394534
21975.1262812229,85729.5697812229,0.00806672254739543
21975.3674339594,85729.8109339594,0.00575455246853033
21975.6085919887,85730.0520919887,0.00731843705849985
21975.849755311,85730.293255311,0.0159714570553855
21976.0909239265,85730.5344239265,0.014751977008702
21976.3320978353,85730.7755978353,0.0111142507376435
21976.5732770377,85731.0167770377,0.0214605255717631
21976.8144615338,85731.2579615338,0.0249955938015019
21977.0556513237,85731.4991513237,0.0177641344257311
21977.2968464077,85731.7403464077,0.0207969273399605
21977.5380467859,85731.9815467859,0.0231118034882022
21977.7792524585,85732.2227524585,0.0198282409035469
21978.0204634257,85732.4639634257,0.023369880175779
21978.2616796876,85732.7051796876,0.0192029191173922
21978.5029012445,85732.9464012445,0.0140388121225881
21978.7441280964,85733.1876280964,0.0197957094497491
21978.9853602436,85733.4288602436,0.0146623051865788
21979.2265976863,85733.6700976863,0.0201955183088071
21979.4678404245,85733.9113404245,0.0248801319872291
21979.7090884586,85734.1525884586,0.0348369743443979
21979.9503417886,85734.3938417886,0.0247977042405961
21980.1916004148,85734.6351004148,0.0110757941913199
21980.4328643373,85734.8763643373,0.0162524206086858
21980.6741335562,85735.1176335562,0.0158726446702537
21980.9154080719,85735.3589080719,0.0126914471712178
21981.1566878843,85735.6001878843,0.0161330027202159
21981.3979729938,85735.8414729938,0.0179723566198609
21981.6392634005,85736.0827634005,0.0234747973980652
21981.8805591045,85736.3240591045,0.0182074338752129
21982.121860106,85736.565360106,0.0126268543660965
21982.3631664053,85736.8066664053,0.0108739847318457
21982.6044780025,85737.0479780025,0.0102123553804066
21982.8457948977,85737.2892948977,0.0106165720531078
21983.0871170911,85737.5306170911,0.0126013331700403
21983.328444583,85737.771944583,0.0130426933539585
21983.5697773734,85738.0132773734,0.0182943756156983
21983.8111154626,85738.2546154626,0.013996649796432
21984.0524588507,85738.4959588507,0.00967567972677504
21984.293807538,85738.737307538,0.01254812371321
21984.5351615245,85738.9786615245,0.0165611928394189
21984.7765208105,85739.2200208105,0.0219624972773468
21985.017885396,85739.461385396,0.0200782510145832
21985.2592552814,85739.7027552814,0.0275935765752085
21985.5006304668,85739.9441304668,0.0274273907563705
21985.7420109524,85740.1855109524,0.0438670755225987
21985.9833967382,85740.4268967382,0.0351651467316838
21986.2247878246,85740.6682878246,0.0454966476734584
21986.4661842116,85740.9096842116,0.0395989176845333
21986.7075858995,85741.1510858995,0.0420395481064995
21986.9489928884,85741.3924928884,0.0319839453549204
21987.1904051785,85741.6339051785,0.0303753265792051
21987.43182277,85741.87532277,0.038879903721367
21987.6732456631,85742.1167456631,0.0344883163252244
21987.9146738578,85742.3581738578,0.0405523236622023
21988.1561073545,85742.5996073545,0.0391971578112744
21988.3975461532,85742.8410461532,0.0367488459398695
21988.6389902542,85743.0824902542,0.0416783523768715
21988.8804396576,85743.3239396576,0.0547812400388691
21989.1218943636,85743.5653943636,0.0743366651033213
21989.3633543724,85743.8068543724,0.0756650589366461
21989.6048196842,85744.0483196842,0.0903867908221808
21989.846290299,85744.289790299,0.0766481134341293
21990.0877662172,85744.5312662172,0.0617744419676085
21990.3292474388,85744.7727474388,0.053078483556326
21990.570733964,85745.014233964,0.0524409796140633
21990.8122257931,85745.2557257931,0.0408668446516784
21991.0537229262,85745.4972229262,0.0319173597999658
21991.2952253634,85745.7387253634,0.0359526943524991
21991.536733105,85745.980233105,0.0331661564900663
21991.7782461512,85746.2217461512,0.047711188748221
21992.019764502,85746.463264502,0.065118382777238
21992.2612881576,85746.7047881576,0.0490134999846567
21992.5028171184,85746.9463171184,0.0422751179396838
21992.7443513843,85747.1878513843,0.0501879349893774
21992.9858909556,85747.4293909556,0.0713897253493717
21993.2274358325,85747.6709358325,0.0761449104999627
21993.4689860152,85747.9124860152,0.0765088223863195
21993.7105415038,85748.1540415038,0.0811908454336999
21993.9521022984,85748.3956022984,0.062545941980533
21994.1936683993,85748.6371683993,0.0514612242403154
21994.4352398067,85748.8787398067,0.0663767486395375
21994.6768165207,85749.1203165207,0.0826911371071702
21994.9183985415,85749.3618985415,0.0753947331807279
21995.1599858692,85749.6034858692,0.0669597392878006
21995.4015785041,85749.8450785041,0.0454325504075667
21995.6431764463,85750.0866764463,0.0391874893627135
21995.884779696,85750.328279696,0.0422700047504571
21996.1263882534,85750.5698882534,0.0433051683200509
21996.3680021186,85750.8115021186,0.033131282228324
21996.6096212918,85751.0531212918,0.0244792615338262
21996.8512457732,85751.2947457732,0.0360994154670748
21997.092875563,85751.536375563,0.0325871569189903
21997.3345106613,85751.7780106613,0.0475615805236687
21997.5761510683,85752.0196510683,0.0314958075857618
21997.8177967843,85752.2612967843,0.0283991580490171
21998.0594478093,85752.5029478093,0.0404685313804602
21998.3011041435,85752.7446041435,0.0287681634076315
21998.5427657872,85752.9862657872,0.0293436908146557
21998.7844327404,85753.2279327404,0.0314119805793143
21999.0261050034,85753.4696050034,0.0496528225422997
21999.2677825763,85753.7112825763,0.0649046170749002
21999.5094654594,85753.9529654594,0.0665703316751806
21999.7511536528,85754.1946536528,0.0510872798769394
21999.9928471566,85754.4363471566,0.0517073721317585
22000.2345459711,85754.6780459711,0.0454893101237619
22000.4762500963,85754.9197500963,0.0786150848935001
22000.7179595326,85755.1614595326,0.0817957847570777
22000.95967428,85755.40317428,0.0810130840847694
22001.2013943388,85755.6448943388,0.0953241612489616
22001.4431197091,85755.8866197091,0.109808550709425
22001.6848503911,85756.1283503911,0.0861480986966042
22001.926586385,85756.370086385,0.0602106311010838
22002.1683276908,85756.6118276908,0.0717388745216049
22002.410074309,85756.853574309,0.0789432699119282
22002.6518262395,85757.0953262395,0.0788000776905455
22002.8935834825,85757.3370834825,0.0740937028949916
22003.1353460383,85757.5788460383,0.0728557432886906
22003.3771139071,85757.8206139071,0.0644561469399134
22003.6188870889,85758.0623870889,0.0657952260362475
22003.860665584,85758.304165584,0.0716589095744547
22004.1024493925,85758.5459493925,0.0547282919268085
22004.3442385147,85758.7877385147,0.0678155160295305
22004.5860329506,85759.0295329506,0.0577260787645286
22004.8278327005,85759.2713327005,0.0742603315190319
22005.0696377646,85759.5131377646,0.0865539638636819
22005.3114481429,85759.7549481429,0.0626161002719217
22005.5532638358,85759.9967638358,0.0683566500119385
22005.7950848433,85760.2385848433,0.0806438920807415
22006.0369111657,85760.4804111657,0.0822568094972335
22006.2787428031,85760.7222428031,0.0804178068805765
22006.5205797557,85760.9640797557,0.0942187554265943
22006.7624220237,85761.2059220237,0.0990510806594952
22007.0042696072,85761.4477696072,0.0962602875776057
22007.2461225064,85761.6896225064,0.0778570731323876
22007.4879807215,85761.9314807215,0.0631535568261275
22007.7298442527,85762.1733442527,0.0480445169587023
22007.9717131002,85762.4152131002,0.0448344358352073
22008.213587264,85762.657087264,0.047988397409189
22008.4554667445,85762.8989667445,0.0404992711612668
22008.6973515417,85763.1408515417,0.0441399492003737
22008.9392416559,85763.3827416559,0.0349664278212706
22009.1811370872,85763.6246370872,0.0396320351825453
22009.4230378358,85763.8665378358,0.0488815938272071
22009.6649439019,85764.1084439019,0.0287183951095061
22009.9068552856,85764.3503552856,0.0294019029114274
22010.1487719871,85764.5922719871,0.020493196828371
22010.3906940067,85764.8341940067,0.0119296974002453
22010.6326213444,85765.0761213444,0.0141729137292737
22010.8745540004,85765.3180540004,0.0205062524252422
22011.116491975,85765.559991975,0.0132040101259781
22011.3584352683,85765.8019352683,0.0117584422595877
22011.6003838805,85766.0438838805,0.0185971719377614
22011.8423378117,85766.2858378117,0.0161061248691104
22012.0842970622,85766.5277970622,0.0200897259786268
22012.326261632,85766.769761632,0.0208848807934767
22012.5682315214,85767.0117315214,0.0142385266340625
22012.8102067306,85767.2537067306,0.0239427799448797
22013.0521872597,85767.4956872597,0.0183761174485605
22013.2941731089,85767.7376731089,0.0153967278277506
22013.5361642784,85767.9796642784,0.0143401989321175
22013.7781607684,85768.2216607684,0.0187757925293043
22014.0201625789,85768.4636625789,0.0265346087460339
22014.2621697103,85768.7056697103,0.0196616177252468
22014.5041821627,85768.9476821627,0.0301168097408514
22014.7461999362,85769.1896999362,0.0334767806633255
22014.9882230311,85769.4317230311,0.0310561674648989
22015.2302514474,85769.6737514474,0.031669349397524
22015.4722851855,85769.9157851855,0.0325321471378838
22015.7143242454,85770.1578242454,0.0222117576890371
22015.9563686273,85770.3998686273,0.0214963200245996
22016.1984183315,85770.6419183315,0.0228691818727054
22016.440473358,85770.883973358,0.0164330931229078
22016.6825337071,85771.1260337071,0.0219717525068452
22016.9245993789,85771.3680993789,0.025017799302319
22017.1666703737,85771.6101703737,0.0274186626924456
22017.4087466915,85771.8522466915,0.0308530178970446
22017.6508283326,85772.0943283326,0.0465657677086415
22017.8929152971,85772.3364152971,0.0390895450075917
22018.1350075853,85772.5785075853,0.0313968956191636
22018.3771051972,85772.8206051972,0.0377750573798413
22018.6192081331,85773.0627081331,0.0272246003472717
22018.8613163932,85773.3048163932,0.0272697719278482
22019.1034299775,85773.5469299775,0.028928641161616
22019.3455488864,85773.7890488864,0.029996231833501
22019.5876731199,85774.0311731199,0.0273220693150492
22019.8298026783,85774.2733026783,0.0291019645556536
22020.0719375617,85774.5154375617,0.0294747519976398
22020.3140777703,85774.7575777703,0.0266074809146371
22020.5562233042,85774.9997233042,0.0239236157994169
22020.7983741637,85775.2418741637,0.0220897109343647
22021.0405303489,85775.4840303489,0.019678023222472
22021.28269186,85775.72619186,0.0292449539253815
22021.5248586972,85775.9683586972,0.0311294532011972
22021.7670308607,85776.2105308607,0.0346523222552252
22022.0092083506,85776.4527083506,0.0436479082503151
22022.251391167,85776.694891167,0.0424872948310731
22022.4935793103,85776.9370793103,0.0354165572000503
22022.7357727805,85777.1792727805,0.0336140543099339
22022.9779715778,85777.4214715778,0.043385798265475
22023.2201757024,85777.6636757024,0.0308851282656306
22023.4623851545,85777.9058851545,0.0286620362251764
22023.7045999343,85778.1480999343,0.0219641032953598
22023.9468200419,85778.3903200419,0.0291555329697836
22024.1890454775,85778.6325454775,0.0243864323970026
22024.4312762413,85778.8747762413,0.0258380678089069
22024.6735123334,85779.1170123334,0.0166380329449053
22024.9157537541,85779.3592537541,0.0194730210744862
22025.1580005035,85779.6015005035,0.0166781281623194
22025.4002525818,85779.8437525818,0.0194042480355193
22025.6425099891,85780.0860099891,0.0146378167297845
22025.8847727257,85780.3282727257,0.0108950832237215
22026.1270407917,85780.5705407917,0.0135264315076453
22026.3693141872,85780.8128141872,0.0132109353003336
22026.6115929126,85781.0550929126,0.01506860779614
22026.8538769679,85781.2973769679,0.0137283831570154
22027.0961663533,85781.5396663533,0.0135711714327051
22027.338461069,85781.781961069,0.0132987699306123
22027.5807611151,85782.0242611151,0.0120732498474036
22027.8230664919,85782.2665664919,0.0179861074676271
22028.0653771996,85782.5088771996,0.0269612350411646
22028.3076932382,85782.7511932382,0.0162120673481841
22028.550014608,85782.993514608,0.0240306469135625
22028.7923413091,85783.2358413091,0.0241104218043952
22029.0346733418,85783.4781733418,0.0232856370609248
22029.2770107062,85783.7205107062,0.025678858271266
22029.5193534024,85783.9628534024,0.0319132528298446
22029.7617014307,85784.2052014307,0.0129237026996714
22030.0040547912,85784.4475547912,0.0115415325618312
22030.2464134842,85784.6899134842,0.0118076490843566
22030.4887775097,85784.9322775097,0.0149935474504417
22030.731146868,85785.174646868,0.0109218270843231
22030.9735215592,85785.4170215592,0.00991955222591865
22031.2159015835,85785.6594015835,0.0108400680626142
22031.4582869411,85785.9017869411,0.0122912578411829
22031.7006776321,85786.1441776321,0.0119866525698497
22031.9430736568,85786.3865736568,0.00874924202167156
22032.1854750153,85786.6289750153,0.00912202105691691
22032.4278817078,85786.8713817078,0.0050272022140451
22032.6702937345,85787.1137937345,0.0129080060556552
22032.9127110955,85787.3562110955,0.0243499031816471
22033.155133791,85787.598633791,0.017650218788052
22033.3975618212,85787.8410618212,0.0160648691908411
22033.6399951862,85788.0834951862,0.0141012534043895
22033.8824338864,85788.3259338864,0.0126509575690891
22034.1248779217,85788.5683779217,0.0105250982160932
22034.3673272924,85788.8108272924,0.0126848950447632
22034.6097819987,85789.0532819987,0.0136298680414983
22034.8522420408,85789.2957420408,0.0300073674644732
22035.0947074188,85789.5382074188,0.0214847778726638
22035.3371781329,85789.7806781329,0.0187235867383834
22035.5796541832,85790.0231541832,0.0112668953583441
22035.8221355701,85790.2656355701,0.0157207443962147
22036.0646222935,85790.5081222935,0.0103158376735883
22036.3071143538,85790.7506143538,0.015876578347842
22036.549611751,85790.993111751,0.0220650986618619
22036.7921144854,85791.2356144854,0.0185890060993997
22037.0346225571,85791.4781225571,0.0240248353330209
22037.2771359664,85791.7206359664,0.0198693357779035
22037.5196547133,85791.9631547133,0.00802414292534547
22037.7621787981,85792.2056787981,0.00908250558647197
22038.0047082209,85792.4482082209,0.0172996209482309
22038.247242982,85792.690742982,0.0213591005975265
22038.4897830814,85792.9332830814,0.0122124823668804
22038.7323285194,85793.1758285194,0.0138671027707818
22038.9748792962,85793.4183792962,0.0324230703612229
22039.2174354119,85793.6609354119,0.171263506973004
22039.4599968667,85793.9034968667,0.261038795377105
22039.7025636607,85794.1460636607,0.251730349093378
22039.9451357942,85794.3886357942,0.137721039393292
22040.1877132673,85794.6312132673,0.0850927862122514
22040.4302960803,85794.8737960803,0.16852902405319
22040.6728842332,85795.1163842332,0.287137403643459
22040.9154777262,85795.3589777262,0.230970166713827
22041.1580765596,85795.6015765596,0.113759535667411
22041.4006807335,85795.8441807335,0.0678330908433797
22041.6432902481,85796.0867902481,0.0227491049337618
22041.8859051035,85796.3294051035,0.0129312146750895
22042.1285253,85796.5720253,0.0152421670841169
22042.3711508377,85796.8146508377,0.0646679069563677
22042.6137817168,85797.0572817168,0.0420264157290421
22042.8564179375,85797.2999179375,0.0299107803240499
22043.0990594999,85797.5425594999,0.031639258574555
22043.3417064042,85797.7852064042,0.0331711469459627
22043.5843586506,85798.0278586506,0.0278744456897191
22043.8270162393,85798.2705162393,0.0177254429857641
22044.0696791704,85798.5131791704,0.016635073834346
22044.3123474441,85798.7558474441,0.0284818434201989
22044.5550210607,85798.9985210607,0.0211924384502408
22044.7977000202,85799.2412000202,0.026963116666007
22045.0403843229,85799.4838843229,0.024746023629648
22045.2830739689,85799.7265739689,0.0264349320158897
22045.5257689585,85799.9692689585,0.0282342918748341
22045.7684692917,85800.2119692917,0.0315325043114866
22046.0111749687,85800.4546749687,0.0359212690793467
22046.2538859898,85800.6973859898,0.0296192807186128
22046.4966023551,85800.9401023551,0.0313819418429527
22046.7393240649,85801.1828240649,0.0215118808478321
22046.9820511191,85801.4255511191,0.0271918013876238
22047.2247835181,85801.6682835181,0.026454846749078
22047.4675212621,85801.9110212621,0.0286471500310008
22047.7102643511,85802.1537643511,0.030184323378518
22047.9530127854,85802.3965127854,0.0316434680774769
22048.1957665651,85802.6392665651,0.036816454198976
22048.4385256905,85802.8820256905,0.0400812491315
22048.6812901617,85803.1247901617,0.0424645351421695
22048.9240599788,85803.3675599788,0.0337624519174593
22049.1668351422,85803.6103351422,0.0317514750203908
22049.4096156518,85803.8531156518,0.0377338977417231
22049.6524015079,85804.0959015079,0.0401324115244385
22049.8951927108,85804.3386927108,0.0391695262750588
22050.1379892605,85804.5814892605,0.0400617637503021
22050.3807911572,85804.8242911572,0.0215253356414147
22050.6235984011,85805.0670984011,0.0224044320027431
22050.8664109925,85805.3099109925,0.0246806662465792
22051.1092289314,85805.5527289314,0.0228270428855399
22051.352052218,85805.795552218,0.0193579621737785
22051.5948808526,85806.0383808526,0.0254461173922975
22051.8377148353,85806.2812148353,0.0275608457862455
22052.0805541662,85806.5240541662,0.0285166144696065
22052.3233988456,85806.7668988456,0.0262556410612662
22052.5662488736,85807.0097488736,0.0281734552753109
22052.8091042505,85807.2526042505,0.0237756883500585
22053.0519649763,85807.4954649763,0.0177230620475265
22053.2948310513,85807.7383310513,0.0120384515727867
22053.5377024756,85807.9812024756,0.0138974846292367
22053.7805792494,85808.2240792494,0.0162948140267001
22054.0234613729,85808.4669613729,0.0123328258682683
22054.2663488462,85808.7098488462,0.0159199696504208
22054.5092416696,85808.9527416696,0.013705216778808
22054.7521398433,85809.1956398433,0.00983778859511075
22054.9950433673,85809.4385433673,0.0139232269324987
22055.2379522419,85809.6814522419,0.0157052004065541
22055.4808664672,85809.9243664672,0.0203478063432558
22055.7237860435,85810.1672860435,0.0160109900880239
22055.9667109709,85810.4102109709,0.0111232549290012
22056.2096412495,85810.6531412495,0.0105102336822547
22056.4525768797,85810.8960768797,0.006677625259901
22056.6955178614,85811.1390178614,0.0103143911866759
22056.9384641949,85811.3819641949,0.0121758800680743
22057.1814158805,85811.6249158805,0.0106950105922897
22057.4243729182,85811.8678729182,0.0171114221567071
22057.6673353082,85812.1108353082,0.0162976926511933
22057.9103030508,85812.3538030508,0.0191741642040226
22058.153276146,85812.596776146,0.0123422770688272
22058.3962545942,85812.8397545942,0.0200054436171618
22058.6392383953,85813.0827383953,0.0164267100943575
22058.8822275497,85813.3257275497,0.0162652149299551
22059.1252220575,85813.5687220575,0.0132682042669287
22059.3682219189,85813.8117219189,0.0132316787147944
22059.6112271341,85814.0547271341,0.0146671047386736
22059.8542377031,85814.2977377031,0.0161261490791044
22060.0972536263,85814.5407536263,0.00969942767824466
22060.3402749038,85814.7837749038,0.0122020739151725
22060.5833015357,85815.0268015357,0.00985014869813495
22060.8263335223,85815.2698335223,0.0159024362414914
22061.0693708636,85815.5128708636,0.0220872281720605
22061.31241356,85815.75591356,0.022171198008881
22061.5554616116,85815.9989616116,0.0195130367755134
22061.7985150185,85816.2420150185,0.0316576549649768
22062.0415737809,85816.4850737809,0.0297527271830258
22062.284637899,85816.728137899,0.0337040274400787
22062.527707373,85816.971207373,0.0330742672296816
22062.7707822031,85817.2142822031,0.030789471443767
22063.0138623894,85817.4573623894,0.0327513698380795
22063.2569479321,85817.7004479321,0.0255995555765078
22063.5000388314,85817.9435388314,0.032291134113555
22063.7431350874,85818.1866350874,0.0216075625677196
22063.9862367004,85818.4297367004,0.0261420772461796
22064.2293436706,85818.6728436706,0.0332856162178604
22064.472455998,85818.915955998,0.0296293005582942
22064.7155736829,85819.1590736829,0.0254931389619606
22064.9586967254,85819.4021967254,0.0304068808304065
22065.2018251258,85819.6453251258,0.0289521447146222
22065.4449588841,85819.8884588841,0.0228100299909919
22065.6880980007,85820.1315980007,0.021053169322244
22065.9312424756,85820.3747424756,0.023539755482476
22066.174392309,85820.617892309,0.0271697931559563
22066.4175475012,85820.8610475012,0.0297891294158302
22066.6607080522,85821.1042080522,0.0304209291151872
22066.9038739623,85821.3473739623,0.0288686424953076
22067.1470452317,85821.5905452317,0.0299888491144914
22067.3902218605,85821.8337218605,0.0262456408862706
22067.6334038489,85822.0769038489,0.027740208334053
22067.876591197,85822.320091197,0.0253532768809745
22068.1197839051,85822.5632839051,0.0244461761877411
22068.3629819733,85822.8064819733,0.0288142833932875
22068.6061854019,85823.0496854019,0.0244017575677785
22068.8493941909,85823.2928941909,0.0252209272167692
22069.0926083406,85823.5361083406,0.0179416562823885
22069.3358278511,85823.7793278511,0.0220475299933379
22069.5790527227,85824.0225527227,0.0291169400714845
22069.8222829554,85824.2657829554,0.0242892297143271
22070.0655185495,85824.5090185495,0.0280194333960907
22070.3087595052,85824.7522595052,0.031141341704616
22070.5520058226,85824.9955058226,0.0414980613469188
22070.7952575018,85825.2387575018,0.0363474050934754
22071.0385145432,85825.4820145432,0.0272291518528261
22071.2817769468,85825.7252769468,0.0364550743834377
22071.5250447129,85825.9685447129,0.0347450208043002
22071.7683178416,85826.2118178416,0.0343210456564724
22072.011596333,85826.455096333,0.0313149963811143
22072.2548801874,85826.6983801874,0.0325788517460594
22072.498169405,85826.941669405,0.0310435091873817
22072.7414639859,85827.1849639859,0.030440117140167
22072.9847639303,85827.4282639303,0.0299245564241689
22073.2280692383,85827.6715692383,0.0407982664563675
22073.4713799103,85827.9148799103,0.0251011023159703
22073.7146959462,85828.1581959462,0.0307647061331291
22073.9580173464,85828.4015173464,0.02627424548591
22074.2013441109,85828.6448441109,0.0331890281288658
22074.44467624,85828.88817624,0.021254179021551
22074.6880137339,85829.1315137339,0.0180287791982076
22074.9313565926,85829.3748565926,0.0194835045581094
22075.1747048165,85829.6182048165,0.0152504592789035
22075.4180584056,85829.8615584056,0.0152668726185923
22075.6614173602,85830.1049173602,0.0174792012272285
22075.9047816804,85830.3482816804,0.0159896879586521
22076.1481513664,85830.5916513664,0.0161794452268827
22076.3915264184,85830.8350264184,0.0159786654949418
22076.6349068365,85831.0784068365,0.0175136399357553
22076.878292621,85831.321792621,0.00883860447372394
22077.121683772,85831.565183772,0.0105523167972857
22077.3650802897,85831.8085802897,0.0148401714671492
22077.6084821743,85832.0519821743,0.0183444636866205
22077.8518894259,85832.2953894259,0.0187403765151633
22078.0953020448,85832.5388020448,0.0213759669875323
22078.338720031,85832.782220031,0.0142797320143795
22078.5821433848,85833.0256433848,0.0178914251467328
22078.8255721064,85833.2690721064,0.0171819999352545
22079.0690061959,85833.5125061959,0.0141053484547674
22079.3124456535,85833.7559456535,0.015186266138864
22079.5558904794,85833.9993904794,0.0153498034635341
22079.7993406738,85834.2428406738,0.00813908357699868
22080.0427962369,85834.4862962369,0.0129352169918276
22080.2862571687,85834.7297571687,0.0123247635078578
22080.5297234696,85834.9732234696,0.0118877772344371
22080.7731951396,85835.2166951396,0.00997337154422822
22081.016672179,85835.460172179,0.00816741514495017
22081.2601545879,85835.7036545879,0.00734123936284414
22081.5036423665,85835.9471423665,0.0102065307116109
22081.747135515,85836.190635515,0.0116739799803092
22081.9906340336,85836.4341340336,0.0102207294342829
22082.2341379224,85836.6776379224,0.0101542099494471
22082.4776471817,85836.9211471817,0.0200104154625637
22082.7211618115,85837.1646618115,0.0123099047957473
22082.9646818122,85837.4081818122,0.0116249539720142
22083.2082071838,85837.6517071838,0.0101325382856281
22083.4517379265,85837.8952379265,0.0188884404811166
22083.6952740405,85838.1387740405,0.0110102457723149
22083.938815526,85838.382315526,0.011736633785067
22084.1823623832,85838.6258623832,0.00970997526215614
22084.4259146122,85838.8694146122,0.0100236467994521
22084.6694722132,85839.1129722132,0.0164643517528801
22084.9130351864,85839.3565351864,0.0170767514962759
22085.1566035321,85839.6001035321,0.0164771809535283
22085.4001772502,85839.8436772502,0.0158833670713602
22085.6437563411,85840.0872563411,0.0181419800626938
22085.8873408049,85840.3308408049,0.0273342886907483
22086.1309306418,85840.5744306418,0.0331238076584728
22086.374525852,85840.818025852,0.0253785385930687
22086.6181264356,85841.0616264356,0.0191719901321722
22086.8617323928,85841.3052323928,0.0183508062275128
22087.1053437238,85841.5488437238,0.0218807837386498
22087.3489604288,85841.7924604288,0.0312810761122583
22087.592582508,85842.036082508,0.0342318129515106
22087.8362099615,85842.2797099615,0.0330488521966543
22088.0798427895,85842.5233427895,0.037539331644933
22088.3234809921,85842.7669809921,0.0316420877150654
22088.5671245697,85843.0106245697,0.0314569251705087
22088.8107735223,85843.2542735223,0.0460980167356184
22089.0544278501,85843.4979278501,0.0501284241982778
22089.2980875533,85843.7415875533,0.0509237260185196
22089.5417526321,85843.9852526321,0.0376145258226766
22089.7854230866,85844.2289230866,0.0343763771613501
22090.0290989171,85844.4725989171,0.0357731553548306
22090.2727801237,85844.7162801237,0.0405706407279725
22090.5164667066,85844.9599667066,0.0316183612422144
22090.7601586659,85845.2036586659,0.0320896167794134
22091.0038560019,85845.4473560019,0.0360957334021258
22091.2475587147,85845.6910587147,0.0335768281722488
22091.4912668045,85845.9347668045,0.0229682560789401
22091.7349802715,85846.1784802715,0.0186982731899575
22091.9786991158,85846.4221991158,0.0204289389223041
22092.2224233377,85846.6659233377,0.0243887768991842
22092.4661529373,85846.9096529373,0.0187497647186569
22092.7098879148,85847.1533879148,0.0188350363950704
22092.9536282703,85847.3971282703,0.022523782891306
22093.1973740041,85847.6408740041,0.018244599067893
22093.4411251163,85847.8846251163,0.0185519747726218
22093.6848816071,85848.1283816071,0.0240489600056926
22093.9286434767,85848.3721434767,0.0190099617335366
22094.1724107253,85848.6159107253,0.0205115774715674
22094.416183353,85848.859683353,0.0248819545300723
22094.65996136,85849.10346136,0.0291971481259324
22094.9037447465,85849.3472447465,0.020190470650458
22095.1475335127,85849.5910335127,0.0178482765461715
22095.3913276587,85849.8348276587,0.020948707388664
22095.6351271847,85850.0786271847,0.0199936818918596
22095.878932091,85850.322432091,0.021028253661442
22096.1227423776,85850.5662423776,0.0173266044406219
22096.3665580448,85850.8100580448,0.021161248255278
22096.6103790928,85851.0538790928,0.0234542386151082
22096.8542055216,85851.2977055216,0.0238904720161337
22097.0980373316,85851.5415373316,0.0174661722994674
22097.3418745228,85851.7853745228,0.0203056620277106
22097.5857170955,85852.0292170955,0.0300587957968355
22097.8295650498,85852.2730650498,0.0252061419019766
22098.0734183859,85852.5169183859,0.0301052572281119
22098.317277104,85852.760777104,0.0261451225869824
22098.5611412042,85853.0046412042,0.0354260212820426
22098.8050106868,85853.2485106868,0.0399423068007023
22099.0488855519,85853.4923855519,0.0406218748407584
22099.2927657998,85853.7362657998,0.0386604877010695
22099.5366514305,85853.9801514305,0.0626796816565044
22099.7805424442,85854.2240424442,0.0796623116271547
22100.0244388412,85854.4679388412,0.0976807674542528
22100.2683406216,85854.7118406216,0.123988336195994
22100.5122477856,85854.9557477856,0.176169948505827
22100.7561603334,85855.1996603334,0.266155810328192
22101.0000782651,85855.4435782651,0.389806839385272
22101.2440015809,85855.6875015809,0.443939327867797
22101.487930281,85855.931430281,0.388042981059118
22101.7318643656,85856.1753643656,0.259765192297726
22101.9758038349,85856.4193038349,0.188233017735171
22102.219748689,85856.663248689,0.165042159792345
22102.4636989281,85856.9071989281,0.124161336613694
22102.7076545525,85857.1511545525,0.105685282590237
22102.9516155622,85857.3951155622,0.095375762698286
22103.1955819574,85857.6390819574,0.0890083561353366
22103.4395537384,85857.8830537384,0.0756327900201399
22103.6835309053,85858.1270309053,0.0808844366822996
22103.9275134582,85858.3710134582,0.0825216513082665
22104.1715013975,85858.6150013975,0.0726906360272398
22104.4154947231,85858.8589947231,0.0826423957202888
22104.6594934354,85859.1029934354,0.0778176112988017
22104.9034975345,85859.3469975345,0.0763053940355156
22105.1475070206,85859.5910070206,0.0713801001285834
22105.3915218938,85859.8350218938,0.0534090014437575
22105.6355421544,85860.0790421544,0.0579658118424545
22105.8795678025,85860.3230678025,0.0722085387828154
22106.1235988383,85860.5670988383,0.0778994326571725
22106.3676352619,85860.8111352619,0.088119414952505
22106.6116770736,85861.0551770736,0.091904999467021
22106.8557242735,85861.2992242735,0.0927440733190627
22107.0997768618,85861.5432768618,0.104706941720467
22107.3438348387,85861.7873348387,0.132289438651088
22107.5878982044,85862.0313982044,0.165556327210682
22107.831966959,85862.275466959,0.200396625282532
22108.0760411027,85862.5195411027,0.208726980548759
22108.3201206358,85862.7636206358,0.193334089681994
22108.5642055583,85863.0077055583,0.185862508826755
22108.8082958704,85863.2517958704,0.144884215890926
22109.0523915724,85863.4958915724,0.115798115108761
22109.2964926644,85863.7399926644,0.0863812455350994
22109.5405991466,85863.9840991466,0.0602608137352078
22109.7847110192,85864.2282110192,0.0629587984076596
22110.0288282823,85864.4723282823,0.0621875773078998
22110.2729509361,85864.7164509361,0.0585226027353827
22110.5170789809,85864.9605789809,0.0509581367468522
22110.7612124167,85865.2047124167,0.0348489844127296
22111.0053512438,85865.4488512438,0.0333198014416142
22111.2494954623,85865.6929954623,0.0343264682829946
22111.4936450724,85865.9371450724,0.0288542358871964
22111.7378000744,85866.1813000744,0.0182496198784267
22111.9819604683,85866.4254604683,0.0230187362454837
22112.2261262544,85866.6696262544,0.0236235255285441
22112.4702974328,85866.9137974328,0.0175151491809619
22112.7144740037,85867.1579740037,0.0170746206201707
22112.9586559673,85867.4021559673,0.0154903090424438
22113.2028433238,85867.6463433238,0.019735456232263
22113.4470360733,85867.8905360733,0.0189416880111791
22113.6912342161,85868.1347342161,0.0157455743076634
22113.9354377522,85868.3789377522,0.0125814961256435
22114.179646682,85868.623146682,0.0187940701640856
22114.4238610055,85868.8673610055,0.0203669254822665
22114.6680807229,85869.1115807229,0.0113132633913525
22114.9123058345,85869.3558058345,0.0201809861579827
22115.1565363404,85869.6000363404,0.0215418947923483
22115.4007722407,85869.8442722407,0.0166039970168648
22115.6450135357,85870.0885135357,0.0205556044557944
22115.8892602255,85870.3327602255,0.0200367579900916
22116.1335123104,85870.5770123104,0.0190858357662003
22116.3777697904,85870.8212697904,0.0277554486546435
22116.6220326658,85871.0655326658,0.0321130542060441
22116.8663009368,85871.3098009368,0.0330570096033501
22117.1105746035,85871.5540746035,0.0531492713689629
22117.3548536661,85871.7983536661,0.0816341811665833
22117.5991381248,85872.0426381248,0.118698581132602
22117.8434279797,85872.2869279797,0.137545236705104
22118.0877232311,85872.5312232311,0.20474615034056
22118.3320238791,85872.7755238791,0.227257319477949
22118.5763299239,85873.0198299239,0.185374338463461
22118.8206413657,85873.2641413657,0.138533832524045
22119.0649582047,85873.5084582047,0.0839361039543926
22119.309280441,85873.752780441,0.0574783497459807
22119.5536080748,85873.9971080748,0.0421969310504666
22119.7979411063,85874.2414411063,0.0330795748071098
22120.0422795357,85874.4857795357,0.0273539473133374
22120.2866233631,85874.7301233631,0.025854511886697
22120.5309725888,85874.9744725888,0.0202855028170268
22120.7753272129,85875.2188272129,0.0180476261602156
22121.0196872356,85875.4631872356,0.014217644752823
22121.264052657,85875.707552657,0.0139098687599611
22121.5084234774,85875.9519234774,0.0114954980502062
22121.7527996969,85876.1962996969,0.0175167203521689
22121.9971813157,85876.4406813157,0.0150810997831728
22122.241568334,85876.685068334,0.0114525280516123
22122.485960752,85876.929460752,0.0109815155414134
22122.7303585698,85877.1738585698,0.0133171413606633
22122.9747617877,85877.4182617877,0.0136203628355529
22123.2191704057,85877.6626704057,0.0108117879158642
22123.4635844241,85877.9070844241,0.0134859073446727
22123.7080038431,85878.1515038431,0.0132709964014125
22123.9524286628,85878.3959286628,0.0132639785433127
22124.1968588834,85878.6403588834,0.0133353333069034
22124.4412945051,85878.8847945051,0.0211667479418312
22124.6857355281,85879.1292355281,0.0171144936319567
22124.9301819526,85879.3736819526,0.0183837126002873
22125.1746337787,85879.6181337787,0.0177833030176987
22125.4190910066,85879.8625910066,0.0187242091540112
22125.6635536365,85880.1070536365,0.0131364204944787
22125.9080216685,85880.3515216685,0.012800479966522
22126.1524951029,85880.5959951029,0.0132732685917396
22126.3969739399,85880.8404739399,0.00838234824301693
22126.6414581795,85881.0849581795,0.0154178187024697
22126.8859478221,85881.3294478221,0.0155711812414286
22127.1304428676,85881.5739428676,0.0136680457716342
22127.3749433165,85881.8184433165,0.0144433850121613
22127.6194491688,85882.0629491688,0.0184512622482624
22127.8639604246,85882.3074604246,0.0168377411264299
22128.1084770843,85882.5519770843,0.0116852170684659
22128.3529991479,85882.7964991479,0.0270007907491917
22128.5975266156,85883.0410266156,0.0302665395235062
22128.8420594877,85883.2855594877,0.0228432880621539
22129.0865977643,85883.5300977643,0.0327796431384059
22129.3311414455,85883.7746414455,0.0363714397939863
22129.5756905316,85884.0191905316,0.0463100383168634
22129.8202450227,85884.2637450227,0.0642047735261369
22130.0648049191,85884.5083049191,0.0610834394732935
22130.3093702208,85884.7528702208,0.063181082068931
22130.5539409282,85884.9974409282,0.0469446331504509
22130.7985170412,85885.2420170412,0.0462558653911821
22131.0430985603,85885.4865985603,0.0454034031338712
22131.2876854854,85885.7311854854,0.0428217018833766
22131.5322778168,85885.9757778168,0.0358024889186152
22131.7768755547,85886.2203755547,0.038294964572335
22132.0214786992,85886.4649786992,0.0362471282406991
22132.2660872505,85886.7095872505,0.0318989392899403
22132.5107012089,85886.9542012089,0.0286584908297204
22132.7553205744,85887.1988205744,0.0278417178271273
22132.9999453474,85887.4434453474,0.0278098136630539
22133.2445755278,85887.6880755278,0.0245641327746877
22133.489211116,85887.932711116,0.0249683596806842
22133.7338521121,85888.1773521121,0.0239988463235951
22133.9784985163,85888.4219985163,0.0259167528035585
22134.2231503287,85888.6666503287,0.032707597036148
22134.4678075496,85888.9113075496,0.0354619799936414
22134.7124701791,85889.1559701791,0.0387574578616835
22134.9571382174,85889.4006382174,0.044734179022314
22135.2018116647,85889.6453116647,0.0510103596723873
22135.4464905211,85889.8899905211,0.0511310113815476
22135.6911747869,85890.1346747869,0.0631376641963249
22135.9358644622,85890.3793644622,0.072949262951821
22136.1805595472,85890.6240595472,0.080941421393743
22136.4252600421,85890.8687600421,0.103653588292968
22136.669965947,85891.113465947,0.124473992899684
22136.9146772622,85891.3581772622,0.169126069380555
22137.1593939877,85891.6028939877,0.181124489572729
22137.4041161239,85891.8476161239,0.212323144116576
22137.6488436709,85892.0923436709,0.254776890449713
22137.8935766288,85892.3370766288,0.234749626676088
22138.1383149978,85892.5818149978,0.287408105691253
22138.3830587782,85892.8265587782,0.22342793095326
22138.62780797,85893.07130797,0.222975102746718
22138.8725625735,85893.3160625735,0.214353984735557
22139.1173225889,85893.5608225889,0.17250094382155
22139.3620880163,85893.8055880163,0.135708854208902
22139.6068588559,85894.0503588559,0.123798883652195
22139.8516351079,85894.2951351079,0.104192490419186
22140.0964167724,85894.5399167724,0.111696559634654
22140.3412038498,85894.7847038498,0.0836402265993115
22140.58599634,85895.02949634,0.0887851467651902
22140.8307942433,85895.2742942433,0.0603346727080585
22141.07559756,85895.51909756,0.0613170915310821
22141.3204062901,85895.7639062901,0.0539320355634296
22141.5652204338,85896.0087204338,0.0590785273262516
22141.8100399914,85896.2535399914,0.0475830641200681
22142.054864963,85896.498364963,0.0460447969297686
22142.2996953488,85896.7431953488,0.0377248753095337
22142.5445311489,85896.9880311489,0.0430002882267163
22142.7893723636,85897.2328723636,0.0441335878539676
22143.034218993,85897.477718993,0.0409487001248799
22143.2790710373,85897.7225710373,0.0480924676616337
22143.5239284966,85897.9674284966,0.0524756776235441
22143.7687913713,85898.2122913713,0.0674074008230872
22144.0136596614,85898.4571596614,0.0654093400441741
22144.2585333671,85898.7020333671,0.0744652355391651
22144.5034124886,85898.9469124886,0.0679552983953894
22144.7482970261,85899.1917970261,0.0488324465789427
22144.9931869798,85899.4366869798,0.0435811545068613
22145.2380823498,85899.6815823498,0.039489613233314
22145.4829831363,85899.9264831363,0.0349686570755423
22145.7278893395,85900.1713893395,0.0494929546666841
22145.9728009596,85900.4163009596,0.0497706421443228
22146.2177179968,85900.6612179968,0.0574018428285397
22146.4626404512,85900.9061404512,0.055995315708867
22146.707568323,85901.151068323,0.062620504981945
22146.9525016124,85901.3960016124,0.078230327759402
22147.1974403196,85901.6409403196,0.0616719766821802
22147.4423844447,85901.8858844447,0.0596835815939379
22147.687333988,85902.130833988,0.0564605127268208
22147.9322889496,85902.3757889496,0.052424753348588
22148.1772493298,85902.6207493298,0.0558523369475747
22148.4222151285,85902.8657151285,0.0519927707814073
22148.6671863462,85903.1106863462,0.0464802778066927
22148.9121629829,85903.3556629829,0.0462647256274531
22149.1571450388,85903.6006450388,0.0360012491641386
22149.402132514,85903.845632514,0.0378010772177194
22149.6471254089,85904.0906254089,0.0372527456813932
22149.8921237235,85904.3356237235,0.0329197181332882
22150.1371274581,85904.5806274581,0.0314102462345225
22150.3821366128,85904.8256366128,0.0391470492136748
22150.6271511878,85905.0706511878,0.0310224856308473
22150.8721711832,85905.3156711832,0.033980416576898
22151.1171965993,85905.5606965993,0.0357453378182325
22151.3622274362,85905.8057274362,0.0393192042681768
22151.6072636942,85906.0507636942,0.0489435971838082
22151.8523053734,85906.2958053734,0.0301471995123959
22152.0973524739,85906.5408524739,0.0278456879009429
22152.342404996,85906.785904996,0.0357281342397492
22152.5874629398,85907.0309629398,0.0389795094852746
22152.8325263055,85907.2760263055,0.0420169205694815
22153.0775950934,85907.5210950934,0.045279834277785
22153.3226693035,85907.7661693035,0.0377123238794047
22153.567748936,85908.011248936,0.0420550144964903
22153.8128339912,85908.2563339912,0.0361143031088987
22154.0579244692,85908.5014244692,0.0415349643412148
22154.3030203702,85908.7465203702,0.038902625181767
22154.5481216944,85908.9916216944,0.0433256435162485
22154.7932284419,85909.2367284419,0.0437305622330066
22155.038340613,85909.481840613,0.0527152583694382
22155.2834582078,85909.7269582078,0.0557669182953484
22155.5285812265,85909.9720812265,0.0551303835181348
22155.7737096692,85910.2172096692,0.058941333389824
22156.0188435362,85910.4623435362,0.0608960324805331
22156.2639828277,85910.7074828277,0.0771638948018161
22156.5091275437,85910.9526275437,0.0740592466550467
22156.7542776846,85911.1977776846,0.088982358392239
22156.9994332504,85911.4429332504,0.108116126004309
22157.2445942414,85911.6880942414,0.109841228258604
22157.4897606577,85911.9332606577,0.159006477644899
22157.7349324995,85912.1784324995,0.196579250200938
22157.9801097671,85912.4236097671,0.212566252917712
22158.2252924605,85912.6687924605,0.255325471426978
22158.4704805799,85912.9139805799,0.311581881846767
22158.7156741256,85913.1591741256,0.374165878102671
22158.9608730978,85913.4043730978,0.469806618358923
22159.2060774965,85913.6495774965,0.43767290220454
22159.451287322,85913.894787322,0.477224668460879
22159.6965025744,85914.1400025744,0.375992571968923
22159.941723254,85914.385223254,0.302574425617122
22160.1869493609,85914.6304493609,0.241342152066169
22160.4321808953,85914.8756808953,0.214486558471936
22160.6774178573,85915.1209178573,0.156114788587159
22160.9226602473,85915.3661602473,0.154013650647552
22161.1679080652,85915.6114080652,0.130847178852283
22161.4131613114,85915.8566613114,0.116874609679198
22161.658419986,85916.101919986,0.114399899414012
22161.9036840891,85916.3471840891,0.0907425577431647
22162.1489536211,85916.5924536211,0.0878565625740307
22162.3942285819,85916.8377285819,0.0946155493528043
22162.6395089719,85917.0830089719,0.0919831265280555
22162.8847947912,85917.3282947912,0.0603726906638005
22163.1300860399,85917.5735860399,0.0575934071549713
22163.3753827183,85917.8188827183,0.0594848756600795
22163.6206848266,85918.0641848266,0.0516226845995782
22163.8659923649,85918.3094923649,0.0508639505753865
22164.1113053334,85918.5548053334,0.0544539371917212
22164.3566237322,85918.8001237322,0.0477086447950991
22164.6019475616,85919.0454475616,0.0592441231226957
22164.8472768218,85919.2907768218,0.0447680707886758
22165.0926115129,85919.5361115129,0.0619937143776189
22165.3379516351,85919.7814516351,0.0478074059228364
22165.5832971885,85920.0267971885,0.0500665688390402
22165.8286481735,85920.2721481735,0.0451099005303802
22166.07400459,85920.51750459,0.0445660155352665
22166.3193664384,85920.7628664384,0.0478785454329551
22166.5647337188,85921.0082337188,0.036644954273464
22166.8101064314,85921.2536064314,0.0405505687147821
22167.0554845764,85921.4989845764,0.0384985321306177
22167.3008681539,85921.7443681539,0.037865869648138
22167.5462571641,85921.9897571641,0.0449443804296102
22167.7916516072,85922.2351516072,0.043016380410776
22168.0370514834,85922.4805514834,0.0456957700223124
22168.2824567929,85922.7259567929,0.0426320288940511
22168.5278675358,85922.9713675358,0.0476858167362006
22168.7732837124,85923.2167837124,0.0432741213061852
22169.0187053228,85923.4622053228,0.0633789165672022
22169.2641323671,85923.7076323671,0.0523110527287799
22169.5095648456,85923.9530648456,0.0543635417107875
22169.7550027585,85924.1985027585,0.0520327851527541
22170.0004461059,85924.4439461059,0.0605918277113497
22170.245894888,85924.689394888,0.0614946906427083
22170.491349105,85924.934849105,0.0698783238947809
22170.7368087571,85925.1803087571,0.0629774532107465
22170.9822738444,85925.4257738444,0.0816719077279411
22171.2277443672,85925.6712443672,0.0897029835147583
22171.4732203256,85925.9167203256,0.0824184751236599
22171.7187017197,85926.1622017197,0.0969958419623119
22171.9641885499,85926.4076885499,0.112174834023896
22172.2096808162,85926.6531808162,0.0904111327061856
22172.4551785188,85926.8986785188,0.0803156810540906
22172.700681658,85927.144181658,0.0530249806536692
22172.9461902338,85927.3896902338,0.0683260337369896
22173.1917042466,85927.6352042466,0.0970251948720292
22173.4372236963,85927.8807236963,0.126154423239956
22173.6827485834,85928.1262485834,0.101290628946872
22173.9282789078,85928.3717789078,0.100654996596797
22174.1738146698,85928.6173146698,0.0922193446491255
22174.4193558697,85928.8628558697,0.0837302891441319
22174.6649025075,85929.1084025075,0.0798489283285296
22174.9104545834,85929.3539545834,0.0832483659512871
22175.1560120976,85929.5995120976,0.0617828287145327
22175.4015750504,85929.8450750504,0.0754057333258311
22175.6471434418,85930.0906434418,0.0674741461476213
22175.8927172721,85930.3362172721,0.0718940773067137
22176.1382965415,85930.5817965415,0.0667286207555083
22176.38388125,85930.82738125,0.0553216834147932
22176.629471398,85931.072971398,0.0489044907084628
22176.8750669856,85931.3185669856,0.0529954433792666
22177.1206680129,85931.5641680129,0.054748054885057
22177.3662744802,85931.8097744802,0.0479696359511679
22177.6118863876,85932.0553863876,0.0560116327202985
22177.8575037353,85932.3010037353,0.0523370079136385
22178.1031265235,85932.5466265235,0.0620386205866471
22178.3487547524,85932.7922547524,0.0619636626171636
22178.5943884222,85933.0378884222,0.0713796253798766
22178.8400275329,85933.2835275329,0.0655750974245439
22179.0856720849,85933.5291720849,0.0695925194516142
22179.3313220783,85933.7748220783,0.072387646069365
22179.5769775133,85934.0204775133,0.0751933717701659
22179.82263839,85934.26613839,0.0895670474255732
22180.0683047086,85934.5118047086,0.0850447711903983
22180.3139764694,85934.7574764694,0.0770906049988251
22180.5596536725,85935.0031536725,0.066547505365963
22180.805336318,85935.248836318,0.0561853982239709
22181.0510244062,85935.4945244062,0.0509169310538804
22181.2967179373,85935.7402179373,0.0471363652513094
22181.5424169113,85935.9859169113,0.0466243364430864
22181.7881213286,85936.2316213286,0.0514491809526895
22182.0338311893,85936.4773311893,0.0322651596714613
22182.2795464935,85936.7230464935,0.0470880903599956
22182.5252672415,85936.9687672415,0.0431328408547605
22182.7709934334,85937.2144934334,0.0444954900815922
22183.0167250694,85937.4602250694,0.044750512779768
22183.2624621497,85937.7059621497,0.062246485939484
22183.5082046744,85937.9517046744,0.0722347844241376
22183.7539526438,85938.1974526438,0.0501756692788742
22183.9997060581,85938.4432060581,0.0557132847626678
22184.2454649173,85938.6889649173,0.0425952196281819
22184.4912292218,85938.9347292218,0.0564085896866032
22184.7369989716,85939.1804989716,0.0554022509213
22184.982774167,85939.426274167,0.0654020030312276
22185.2285548081,85939.6720548081,0.0744439752805839
22185.4743408952,85939.9178408952,0.124786763780609
22185.7201324283,85940.1636324283,0.227963009049844
22185.9659294077,85940.4094294077,0.206895598407121
22186.2117318336,85940.6552318336,0.142181299121801
22186.4575397061,85940.9010397061,0.186544605818177
22186.7033530255,85941.1468530255,0.316711955445404
22186.9491717918,85941.3926717918,0.31564971490864
22187.1949960053,85941.6384960053,0.160606667976909
22187.4408256662,85941.8843256662,0.101864747920075
22187.6866607747,85942.1301607747,0.0838330745411054
22187.9325013308,85942.3760013308,0.128671807143758
22188.1783473349,85942.6218473349,0.142289732455455
22188.4241987871,85942.8676987871,0.125492014036597
22188.6700556875,85943.1135556875,0.11755885837506
22188.9159180364,85943.3594180364,0.130465006375828
22189.1617858339,85943.6052858339,0.122760595699461
22189.4076590803,85943.8511590803,0.144152431988198
22189.6535377756,85944.0970377756,0.126991657967274
22189.8994219201,85944.3429219201,0.110178107637574
22190.145311514,85944.588811514,0.103178560793468
22190.3912065574,85944.8347065574,0.184743374164595
22190.6371070505,85945.0806070505,0.235285471750616
22190.8830129935,85945.3265129935,0.220545040281083
22191.1289243866,85945.5724243866,0.173285822278421
22191.37484123,85945.81834123,0.13686556942456
22191.6207635238,85946.0642635238,0.108147624382093
22191.8666912683,85946.3101912683,0.100388071372958
22192.1126244635,85946.5561244635,0.0797107623479622
22192.3585631098,85946.8020631098,0.082026952491652
22192.6045072072,85947.0480072072,0.0855952488239684
22192.850456756,85947.293956756,0.0765343602787313
22193.0964117563,85947.5399117563,0.0923650360328889
22193.3423722083,85947.7858722083,0.106099416191729
22193.5883381122,85948.0318381122,0.126425037587788
22193.8343094682,85948.2778094682,0.150758806749934
22194.0802862764,85948.5237862764,0.180197214688873
22194.3262685371,85948.7697685371,0.168575935695753
22194.5722562504,85949.0157562504,0.190658263307614
22194.8182494165,85949.2617494165,0.198560266472549
22195.0642480356,85949.5077480356,0.180538723358504
22195.3102521078,85949.7537521078,0.156301910054613
22195.5562616334,85949.9997616334,0.170063130258566
22195.8022766125,85950.2457766125,0.128472871899156
22196.0482970453,85950.4917970453,0.114282914398843
22196.2943229321,85950.7378229321,0.123198096825492
22196.5403542728,85950.9838542728,0.0947715515587764
22196.7863910679,85951.2298910679,0.0954339501948673
22197.0324333173,85951.4759333173,0.0916969087257735
22197.2784810214,85951.7219810214,0.0855664473317408
22197.5245341803,85951.9680341803,0.0769069441391167
22197.7705927942,85952.2140927942,0.0710606311203041
22198.0166568632,85952.4601568632,0.0811387908722719
22198.2627263876,85952.7062263876,0.0826162316308461
22198.5088013674,85952.9523013674,0.0744876955008839
22198.754881803,85953.198381803,0.0681373269758553
22199.0009676945,85953.4444676945,0.0693700886412504
22199.247059042,85953.690559042,0.0611657932526156
22199.4931558458,85953.9366558458,0.0621738492789617
22199.739258106,85954.182758106,0.0538106715077093
22199.9853658228,85954.4288658228,0.0484840548721113
22200.2314789965,85954.6749789965,0.0609893664680992
22200.477597627,85954.921097627,0.0545200682179735
22200.7237217148,85955.1672217148,0.0493850834955512
22200.9698512599,85955.4133512599,0.0485166319580897
22201.2159862625,85955.6594862625,0.0623012561988521
22201.4621267228,85955.9056267228,0.0525222098327872
22201.7082726409,85956.1517726409,0.0606781480178145
22201.9544240172,85956.3979240172,0.0622939987067119
22202.2005808517,85956.6440808517,0.0736247356251002
22202.4467431446,85956.8902431446,0.0755745157375414
22202.6929108961,85957.1364108961,0.0866573555555751
22202.9390841064,85957.3825841064,0.0821219659061189
22203.1852627757,85957.6287627757,0.0841810333086604
22203.4314469041,85957.8749469041,0.0788378251990754
22203.6776364919,85958.1211364919,0.0861429023540002
22203.9238315391,85958.3673315391,0.0742059950151782
22204.1700320461,85958.6135320461,0.0850861668960273
22204.416238013,85958.859738013,0.0915343436865377
22204.6624494399,85959.1059494399,0.0982040080120397
22204.908666327,85959.352166327,0.112110887520911
22205.1548886746,85959.5983886746,0.111054980944387
22205.4011164828,85959.8446164828,0.143923427964405
22205.6473497517,85960.0908497517,0.150139647424639
22205.8935884817,85960.3370884817,0.157307424331251
22206.1398326728,85960.5833326728,0.195211918920543
22206.3860823252,85960.8295823252,0.214962520553017
22206.6304464569,85961.0739464569,0.214682663966508
22206.8748159667,85961.3183159667,0.247108503174081
22207.1191908549,85961.5626908549,0.163532788170683
22207.3635711215,85961.8070711215,0.131439911367336
22207.6079567668,85962.0514567668,0.134019233127779
22207.852347791,85962.295847791,0.138606856023075
22208.0967441941,85962.5402441941,0.143174176547601
22208.3411459765,85962.7846459765,0.153619459187369
22208.5855531383,85963.0290531383,0.144932875986193
22208.8299656796,85963.2734656796,0.187182156153492
22209.0743836006,85963.5178836006,0.186872858555407
22209.3188069016,85963.7623069016,0.13075928257928
22209.5632355827,85964.0067355827,0.161270365074024
22209.807669644,85964.251169644,0.170534801545977
22210.0521090857,85964.4956090857,0.135323424896289
22210.2965539081,85964.7400539081,0.139997170017252
22210.5410041113,85964.9845041113,0.127175363917511
22210.7854596955,85965.2289596955,0.121403744236177
22211.0299206608,85965.4734206608,0.119151946322792
22211.2743870075,85965.7178870075,0.107786485794551
22211.5188587356,85965.9623587356,0.0887976694678265
22211.7633358455,85966.2068358455,0.0937322540480752
22212.0078183372,85966.4513183372,0.0706125531839659
22212.252306211,85966.695806211,0.0647635979624089
22212.496799467,85966.940299467,0.0512476035285053
22212.7412981053,85967.1847981053,0.0478092901059584
22212.9858021263,85967.4293021263,0.0480672627459231
22213.23031153,85967.67381153,0.0427575935667372
22213.4748263167,85967.9183263167,0.0498503830213007
22213.7193464864,85968.1628464864,0.0476397736710889
22213.9638720395,85968.4073720395,0.0491232580564588
22214.208402976,85968.651902976,0.0553605619822825
22214.4529392962,85968.8964392962,0.0575861537502786
22214.6974810002,85969.1409810002,0.0682954767868521
22214.9420280882,85969.3855280882,0.06293300772205
22215.1865805603,85969.6300805603,0.082304711600854
22215.4311384168,85969.8746384168,0.0748038152808522
22215.6757016579,85970.1192016579,0.101539711611493
22215.9202702836,85970.3637702836,0.0942348048427695
22216.1648442943,85970.6083442943,0.0883849135266364
22216.40942369,85970.85292369,0.0890571855717427
22216.654008471,85971.097508471,0.0895120473605924
22216.8985986374,85971.3420986374,0.103459637990129
22217.1431941893,85971.5866941893,0.115163938224898
22217.3877951271,85971.8312951271,0.13103787097261
22217.6324014508,85972.0759014508,0.109704329349651
22217.8770131607,85972.3205131607,0.108310087307284
22218.1216302568,85972.5651302568,0.0842091600945804
22218.3662527395,85972.8097527395,0.0876203704873461
22218.6108806088,85973.0543806088,0.0775200282008562
22218.855513865,85973.299013865,0.0681117088589127
22219.1001525082,85973.5436525082,0.0557103714886043
22219.3447965385,85973.7882965385,0.0549652265181051
22219.5894459563,85974.0329459563,0.0690380294459719
22219.8341007616,85974.2776007616,0.0763869942070735
22220.0787609547,85974.5222609547,0.0900811733506936
22220.3234265357,85974.7669265357,0.0945191336821187
22220.5680975047,85975.0115975047,0.100127829872055
22220.8127738621,85975.2562738621,0.0840855589680062
22221.0574556079,85975.5009556079,0.0649720277500751
22221.3021427423,85975.7456427423,0.087529417428035
22221.5468352655,85975.9903352655,0.0736604117804518
22221.7915331777,85976.2350331777,0.0758168540585915
22222.036236479,85976.479736479,0.0726331895583608
22222.2809451697,85976.7244451697,0.0709977085668282
22222.5256592499,85976.9691592499,0.0820968346764097
22222.7703787198,85977.2138787198,0.10223082126247
22223.0151035796,85977.4586035796,0.137185570149712
22223.2598338294,85977.7033338294,0.185614437487758
22223.5045694695,85977.9480694695,0.233286337749224
22223.7493104999,85978.1928104999,0.318955011940071
22223.994056921,85978.437556921,0.331906026176266
22224.2388087327,85978.6823087327,0.311675743710077
22224.4835659355,85978.9270659355,0.229409659457131
22224.7283285293,85979.1718285293,0.199496997641658
22224.9730965145,85979.4165965145,0.140551271909245
22225.2178698911,85979.6613698911,0.115594764051296
22225.4626486594,85979.9061486594,0.100799100964777
22225.7074328195,85980.1509328195,0.0635712359079654
22225.9522223716,85980.3957223716,0.0568456191113688
22226.1970173159,85980.6405173159,0.059481041860571
22226.4418176526,85980.8853176526,0.0538083530286059
22226.6866233818,85981.1301233818,0.0413649674050195
22226.9314345038,85981.3749345038,0.0354872505947336
22227.1762510186,85981.6197510186,0.0384682581827454
22227.4210729265,85981.8645729265,0.0425523327348732
22227.6659002277,85982.1094002277,0.0340194514168742
22227.9107329223,85982.3542329223,0.0344891728585473
22228.1555710105,85982.5990710105,0.0292401236160807
22228.4004144925,85982.8439144925,0.033737589214793
22228.6452633685,85983.0887633685,0.0326371876633712
22228.8901176386,85983.3336176386,0.0320203081465912
22229.1349773031,85983.5784773031,0.0231249120299813
22229.379842362,85983.823342362,0.0251049212837985
22229.6247128156,85984.0682128156,0.0289218511308977
22229.8695886641,85984.3130886641,0.0310001379106347
22230.1144699077,85984.5579699077,0.0283044479531134
22230.3593565464,85984.8028565464,0.0298163520435547
22230.6042485806,85985.0477485806,0.0245782410149417
22230.8491460103,85985.2926460103,0.0287666247241789
22231.0940488358,85985.5375488358,0.0233471008321935
22231.3389570572,85985.7824570572,0.0264146939758129
22231.5838706747,85986.0273706747,0.0242319602897745
22231.8287896885,85986.2722896885,0.0282761975266856
22232.0737140987,85986.5172140987,0.0291796380123843
22232.3186439056,85986.7621439056,0.0295083607418288
22232.5635791094,85987.0070791094,0.0214049287862324
22232.8085197101,85987.2520197101,0.0250063390259699
22233.053465708,85987.496965708,0.0250132667525765
22233.2984171033,85987.7419171033,0.0230675705688656
22233.5433738961,85987.9868738961,0.0222231874108734
22233.7883360866,85988.2318360866,0.0181497349306405
22234.033303675,85988.476803675,0.0127755930124496
22234.2782766614,85988.7217766614,0.014700833691139
22234.5232550462,85988.9667550462,0.0207996841044788
22234.7682388293,85989.2117388293,0.0143311311522197
22235.0132280111,85989.4567280111,0.0190339410772898
22235.2582225916,85989.7017225916,0.019885099639562
22235.5032225711,85989.9467225711,0.0178004191629648
22235.7482279498,85990.1917279498,0.0209217876261492
22235.9932387277,85990.4367387277,0.0185972159755235
22236.2382549052,85990.6817549052,0.0234141261489904
22236.4832764823,85990.9267764823,0.0239953754352745
22236.7283034593,85991.1718034593,0.0241483503245235
22236.9733358364,85991.4168358364,0.0227925507776137
22237.2183736136,85991.6618736136,0.028696567194404
22237.4634167913,85991.9069167913,0.030231062026425
22237.7084653695,85992.1519653695,0.0382793888456369
22237.9535193484,85992.3970193484,0.0472073783631333
22238.1985787283,85992.6420787283,0.0461458131474484
22238.4436435093,85992.8871435093,0.034969629771607
22238.6887136915,85993.1322136915,0.0455727442280097
22238.9337892753,85993.3772892753,0.0422447118644633
22239.1788702606,85993.6223702606,0.0337401428569155
22239.4239566478,85993.8674566478,0.0382493527809044
22239.669048437,85994.112548437,0.0619513437918021
22239.9141456284,85994.3576456284,0.0614055633172884
22240.1592482221,85994.6027482221,0.0461116362583086
22240.4043562183,85994.8478562183,0.047976872156653
22240.6494696173,85995.0929696173,0.0454239670024744
22240.8945884192,85995.3380884192,0.0549291790951099
22241.1397126241,85995.5832126241,0.0580677224608764
22241.3848422323,85995.8283422323,0.0423131659289277
22241.6299772439,85996.0734772439,0.044540970252348
22241.8751176591,85996.3186176591,0.0375544511214734
22242.1202634781,85996.5637634781,0.0428349021901605
22242.365414701,85996.808914701,0.0396633500806357
22242.6105713281,85997.0540713281,0.0358275398891017
22242.8557333595,85997.2992333595,0.0292921948004146
22243.1009007954,85997.5444007954,0.0281090536328905
22243.346073636,85997.789573636,0.031361980519771
22243.5912518815,85998.0347518815,0.0291739281705857
22243.836435532,85998.279935532,0.0412642572811904
22244.0816245877,85998.5251245877,0.0358303005590822
22244.3268190488,85998.7703190488,0.0332058454569614
22244.5720189154,85999.0155189154,0.0450968155027636
22244.8172241878,85999.2607241878,0.0326250153505085
22245.0624348662,85999.5059348662,0.033419831401031
22245.3076509506,85999.7511509506,0.0317985213691483
22245.5528724414,85999.9963724414,0.0428168493624119
22245.7980993386,86000.2415993386,0.0496840438671382
22246.0433316424,86000.4868316424,0.042892695985173
22246.2885693531,86000.7320693531,0.0433154378977705
22246.5338124707,86000.9773124707,0.0359736275459755
22246.7790609956,86001.2225609956,0.0301842355760784
22247.0243149278,86001.4678149278,0.0309870241920365
22247.2695742676,86001.7130742676,0.0349864917667297
22247.514839015,86001.958339015,0.0280776822152076
22247.7601091704,86002.2036091704,0.0308129188988234
22248.0053847338,86002.4488847338,0.0312027029995082
22248.2506657055,86002.6941657055,0.0354024530845008
22248.4959520856,86002.9394520856,0.0326198345712202
22248.7412438744,86003.1847438744,0.0402705738448218
22248.9865410719,86003.4300410719,0.0398613075322539
22249.2318436784,86003.6753436784,0.0392696897823175
22249.477151694,86003.920651694,0.0549314795104633
22249.722465119,86004.165965119,0.0490426494053832
22249.9677839535,86004.4112839535,0.0659794207967371
22250.2131081976,86004.6566081976,0.0681774203568042
22250.4584378516,86004.9019378516,0.0825025549605847
22250.7037729157,86005.1472729157,0.100880737031445
22250.94911339,86005.39261339,0.114670381758018
22251.1944592747,86005.6379592747,0.150034299515361
22251.43981057,86005.88331057,0.128359052962219
22251.685167276,86006.128667276,0.194722054767212
22251.9305293929,86006.3740293929,0.202199293141476
22252.175896921,86006.619396921,0.241079552495545
22252.4212698604,86006.8647698604,0.223577361851825
22252.6666482113,86007.1101482113,0.239612585388543
22252.9120319738,86007.3555319738,0.201764301157203
22253.1574211481,86007.6009211481,0.173324504152984
22253.4028157345,86007.8463157345,0.170733872424471
22253.648215733,86008.091715733,0.126925238308158
22253.8936211439,86008.3371211439,0.143610355391503
22254.1390319674,86008.5825319674,0.124703471677948
22254.3844482036,86008.8279482036,0.129440074108854
22254.6298698526,86009.0733698526,0.140950110471576
22254.8752969148,86009.3187969148,0.144061120714284
22255.1207293903,86009.5642293903,0.179566154288886
22255.3661672792,86009.8096672792,0.184778025132874
22255.6116105817,86010.0551105817,0.209211481461064
22255.857059298,86010.300559298,0.290258582401787
22256.1025134283,86010.5460134283,0.246813664439756
22256.3479729728,86010.7914729728,0.180817943928759
22256.5934379316,86011.0369379316,0.139527320388049
22256.8389083049,86011.2824083049,0.105286306613372
22257.0843840929,86011.5278840929,0.0967634885094996
22257.3298652958,86011.7733652958,0.0729609976731077
22257.5753519137,86012.0188519137,0.0604690466064442
22257.8208439469,86012.2643439469,0.0629395357683508
22258.0663413955,86012.5098413955,0.125697386625224
22258.3118442597,86012.7553442597,0.093642054179374
22258.5573525397,86013.0008525397,0.0914161697568952
22258.8028662356,86013.2463662356,0.0703317956851023
22259.0483853477,86013.4918853477,0.0649623579881842
22259.293909876,86013.737409876,0.0593162406118858
22259.5394398209,86013.9829398209,0.0489374769779911
22259.7849751824,86014.2284751824,0.0518106536738382
22260.0305159608,86014.4740159608,0.0479328945967156
22260.2760621562,86014.7195621562,0.046525490309651
22260.5216137688,86014.9651137688,0.0391674872187621
22260.7671707988,86015.2106707988,0.0421371069658788
22261.0127332463,86015.4562332463,0.0396857587500536
22261.2583011116,86015.7018011116,0.0451540642966851
22261.5038743949,86015.9473743949,0.0551958916660657
22261.7494530962,86016.1929530962,0.0478357277362243
22261.9950372158,86016.4385372158,0.0384414356135646
22262.2406267539,86016.6841267539,0.0444651453753378
22262.4862217106,86016.9297217106,0.0471105960642234
22262.7318220861,86017.1753220861,0.0334555145413348
22262.9774278807,86017.4209278807,0.0353851769068539
22263.2230390944,86017.6665390944,0.0367976418320124
22263.4686557275,86017.9121557275,0.0267391435058316
22263.7142777801,86018.1577777801,0.0407179761679252
22263.9599052524,86018.4034052524,0.0333968796793133
22264.2055381447,86018.6490381447,0.031774765201648
22264.451176457,86018.894676457,0.0329442366716355
22264.6968201896,86019.1403201896,0.0374997919163057
22264.9424693425,86019.3859693425,0.0410362441726493
22265.1881239162,86019.6316239162,0.0369186588183694
22265.4337839106,86019.8772839106,0.0402127762589503
22265.679449326,86020.122949326,0.0309834320056836
22265.9251201625,86020.3686201625,0.0331785023210911
22266.1707964204,86020.6142964204,0.0534831193506788
22266.4164780997,86020.8599780997,0.0446076561791976
22266.6621652008,86021.1056652008,0.0538084894753306
22266.9078577238,86021.3513577238,0.0434607338759099
22267.1535556688,86021.5970556688,0.0379661993378274
22267.399259036,86021.842759036,0.0442425329140206
22267.6449678256,86022.0884678256,0.0548372514524842
22267.8906820378,86022.3341820378,0.0412833976287333
22268.1364016728,86022.5799016728,0.0425657669229983
22268.3821267308,86022.8256267308,0.0473999462226738
22268.6278572118,86023.0713572118,0.0319484093784717
22268.8735931162,86023.3170931162,0.031198002620192
22269.1193344441,86023.5628344441,0.0401138899834092
22269.3650811956,86023.8085811956,0.0331579484897797
22269.610833371,86024.054333371,0.0304122928672759
22269.8565909704,86024.3000909704,0.0399779556691985
22270.1023539939,86024.5458539939,0.0323668329460016
22270.3481224419,86024.7916224419,0.0319410011874118
22270.5938963145,86025.0373963145,0.0346951652762078
22270.8396756118,86025.2831756118,0.0368059262987009
22271.085460334,86025.528960334,0.0348750127996632
22271.3312504813,86025.7747504813,0.034675161441657
22271.5770460539,86026.0205460539,0.0394344445020676
22271.822847052,86026.266347052,0.0369118966330704
22272.0686534757,86026.5121534757,0.0390896485844278
22272.3144653252,86026.7579653252,0.0425204315851264
22272.5602826007,86027.0037826007,0.0403058956872898
22272.8061053024,86027.2496053024,0.0445674533332865
22273.0519334305,86027.4954334305,0.0388233621835727
22273.2977669851,86027.7412669851,0.0361422942626505
22273.5436059664,86027.9871059664,0.0472394411135038
22273.7894503747,86028.2329503747,0.041709828112259
22274.03530021,86028.47880021,0.0713456623603382
22274.2811554725,86028.7246554725,0.0635999870500288
22274.5270161625,86028.9705161625,0.0763751349609877
22274.7728822801,86029.2163822801,0.0931430800416647
22275.0187538256,86029.4622538256,0.0888029551389637
22275.264630799,86029.708130799,0.0927787434986128
22275.5105132005,86029.9540132005,0.10795321805653
22275.7564010304,86030.1999010304,0.116060757819068
22276.0022942888,86030.4457942888,0.129733950912789
22276.2481929759,86030.6916929759,0.151422262771652
22276.4940970919,86030.9375970919,0.163295619264702
22276.7400066369,86031.1835066369,0.139897034538774
22276.9859216112,86031.4294216112,0.177909328592889
22277.2318420149,86031.6753420149,0.21078488879078
22277.4777678482,86031.9212678482,0.201018797222667
22277.7236991112,86032.1671991112,0.265199448851162
22277.9696358042,86032.4131358042,0.300695876704195
22278.2155779274,86032.6590779274,0.315993021663832
22278.4615254808,86032.9050254808,0.292843582172864
22278.7074784648,86033.1509784648,0.256525408151824
22278.9534368794,86033.3969368794,0.202739308013623
22279.1994007249,86033.6429007249,0.150859834713337
22279.4453700014,86033.8888700014,0.203814905562521
22279.6913447092,86034.1348447092,0.149053097856652
22279.9373248483,86034.3808248483,0.134110134972825
22280.183310419,86034.626810419,0.0951191721742989
22280.4293014215,86034.8728014215,0.0896773494164959
22280.6752978559,86035.1187978559,0.0915884099314242
22280.9212997224,86035.3647997224,0.0975061511345799
22281.1673070212,86035.6108070212,0.0942845770088264
22281.4133197524,86035.8568197524,0.0913460002546222
22281.6593379164,86036.1028379164,0.10354180547674
22281.9053615131,86036.3488615131,0.0949368621979652
22282.1513905429,86036.5948905429,0.0981799361133013
22282.3974250059,86036.8409250059,0.0925191553728056
22282.6434649022,86037.0869649022,0.0692893634560301
22282.8895102321,86037.3330102321,0.0596853349672374
22283.1355609957,86037.5790609957,0.0582982183130387
22283.3816171933,86037.8251171933,0.0587716717589304
22283.6276788249,86038.0711788249,0.0512134638262235
22283.8737458908,86038.3172458908,0.0615260505735756
22284.1198183912,86038.5633183912,0.0589848430457068
22284.3658963262,86038.8093963262,0.0628235508755517
22284.611979696,86039.055479696,0.0529130835508415
22284.8580685008,86039.3015685008,0.0562284806951999
22285.1041627408,86039.5476627408,0.0516878137398495
22285.3502624161,86039.7937624161,0.0477106567957175
22285.596367527,86040.039867527,0.0597357037301709
22285.8424780736,86040.2859780736,0.0561202530276015
22286.088594056,86040.532094056,0.066164118431592
22286.3347154746,86040.7782154746,0.0742711431004225
22286.5808423294,86041.0243423294,0.0635939071740318
22286.8269746206,86041.2704746206,0.0564949324509864
22287.0731123485,86041.5166123485,0.0477105834258412
22287.3192555131,86041.7627555131,0.0544690898127175
22287.5654041147,86042.0089041147,0.0444013296764
22287.8115581535,86042.2550581535,0.0539160364093111
22288.0577176296,86042.5012176296,0.0481129140934839
22288.3038825432,86042.7473825432,0.0474192579372616
22288.5500528946,86042.9935528946,0.0566432787729201
22288.7962286837,86043.2397286837,0.0453893900887131
22289.042409911,86043.485909911,0.0551291027767484
22289.2885965765,86043.7320965765,0.043470577204446
22289.5347886804,86043.9782886804,0.0584188638766011
22289.7809862229,86044.2244862229,0.0512254861055298
22290.0271892042,86044.4706892042,0.0487187118796438
22290.2733976244,86044.7168976244,0.0496617070982162
22290.5196114838,86044.9631114838,0.0489450143909778
22290.7658307824,86045.2093307824,0.0567831288501162
22291.0120555206,86045.4555555206,0.0625438758508137
22291.2582856985,86045.7017856985,0.0502522639330088
22291.5045213162,86045.9480213162,0.0553748108028678
22291.750762374,86046.194262374,0.0733092171261212
22291.997008872,86046.440508872,0.0787881597088455
22292.2432608103,86046.6867608103,0.0739670140286064
22292.4895181893,86046.9330181893,0.0629027731643189
22292.735781009,86047.179281009,0.0515792174232668
22292.9820492696,86047.4255492696,0.0535921046273084
22293.2283229714,86047.6718229714,0.0488005267066863
22293.4746021145,86047.9181021145,0.0413291457574308
22293.7208866991,86048.1643866991,0.0449481867670141
22293.9671767253,86048.4106767253,0.0605285731061519
22294.2134721933,86048.6569721933,0.0505965454851577
22294.4597731034,86048.9032731034,0.052240198840352
22294.7060794557,86049.1495794557,0.0503951254222641
22294.9523912504,86049.3958912504,0.0437088715058241
22295.1987084876,86049.6422084876,0.0475136549381923
22295.4450311675,86049.8885311675,0.0456466387574114
22295.6913592904,86050.1348592904,0.0398039076579812
22295.9376928564,86050.3811928564,0.0446092419552124
22296.1840318657,86050.6275318657,0.0423426450715905
22296.4303763185,86050.8738763185,0.0553990286710415
22296.6767262149,86051.1202262149,0.0523525284300539
22296.9230815551,86051.3665815551,0.0544038997239362
22297.1694423393,86051.6129423393,0.0593075422607446
22297.4158085677,86051.8593085677,0.058771476781362
22297.6621802405,86052.1056802405,0.0536884469065477
22297.9085573578,86052.3520573578,0.0544611781593792
22298.1549399199,86052.5984399199,0.0690332417420144
22298.4013279268,86052.8448279268,0.0913288947862388
22298.6477213789,86053.0912213789,0.146661873010438
22298.8941202762,86053.3376202762,0.601416723695731
22299.140524619,86053.584024619,0.290274695276917
22299.3869344074,86053.8304344074,0.327614434270094
22299.6333496416,86054.0768496416,0.647224105325912
22299.8797703218,86054.3232703218,0.269697281808771
22300.1261964482,86054.5696964482,0.0918459371176727
22300.3726280209,86054.8161280209,0.144364059190262
22300.6190650402,86055.0625650402,0.298819443873181
22300.8655075062,86055.3090075062,0.154307049484075
22301.111955419,86055.555455419,0.109254787164191
22301.358408779,86055.801908779,0.0884418886856365
22301.6048675862,86056.0483675862,0.0849631687255556
22301.8513318408,86056.2948318408,0.0946401694358459
22302.0978015431,86056.5413015431,0.110057650916505
22302.3442766932,86056.7877766932,0.116990863327154
22302.5907572912,86057.0342572912,0.142259127048433
22302.8372433374,86057.2807433374,0.124217034008854
22303.0837348319,86057.5272348319,0.0911313958114435
22303.330231775,86057.773731775,0.0601655619211299
22303.5767341667,86058.0202341667,0.0761757766575581
22303.8232420074,86058.2667420074,0.112732838477338
22304.069755297,86058.513255297,0.10658621319005
22304.316274036,86058.759774036,0.0827937242350585
22304.5627982243,86059.0062982243,0.0973860619266348
22304.8093278623,86059.2528278623,0.141075108344473
22305.0558629501,86059.4993629501,0.155908333760694
22305.3024034878,86059.7459034878,0.174659424396608
22305.5489494756,86059.9924494756,0.226077194776678
22305.7955009138,86060.2390009138,0.232059747644943
22306.0420578025,86060.4855578025,0.257365026651051
22306.2886201419,86060.7321201419,0.235864361769405
22306.5351879322,86060.9786879322,0.280921997702352
22306.7817611735,86061.2252611735,0.36576408361148
22307.028339866,86061.471839866,0.553118627046662
22307.27492401,86061.71842401,0.644962865246092
22307.5215136055,86061.9650136055,0.618738622744921
22307.7681086528,86062.2116086528,0.575174829082223
22308.0147091521,86062.4582091521,0.487703562085789
22308.2613151035,86062.7048151035,0.414047635319603
22308.5079265072,86062.9514265072,0.30019047993487
22308.7545433634,86063.1980433634,0.251384310573989
22309.0011656723,86063.4446656723,0.211622660710373
22309.2477934341,86063.6912934341,0.141223674303086
22309.4944266488,86063.9379266488,0.366778758441767
22309.7410653169,86064.1845653169,0.449523785104677
22309.9877094383,86064.4312094383,0.278129270887025
22310.2343590133,86064.6778590133,0.264529371295486
22310.481014042,86064.924514042,0.199840122686699
22310.7276745247,86065.1711745247,0.179009394147453
22310.9743404615,86065.4178404615,0.148623439927161
22311.2210118526,86065.6645118526,0.136500534157556
22311.4676886982,86065.9111886982,0.137700950444939
22311.7143709985,86066.1578709985,0.12861324687302
22311.9610587537,86066.4045587537,0.139609416476412
22312.2077519638,86066.6512519638,0.15179181250938
22312.4544506292,86066.8979506292,0.141021641955669
22312.7011547499,86067.1446547499,0.13909369198277
22312.9478643262,86067.3913643262,0.159061489813502
22313.1945793583,86067.6380793583,0.186145033114301
22313.4412998463,86067.8847998463,0.19428392889476
22313.6880257905,86068.1315257905,0.192876834375459
22313.9347571909,86068.3782571909,0.208449018399527
22314.1814940478,86068.6249940478,0.252151052482227
22314.4282363613,86068.8717363613,0.347058923651184
22314.6749841317,86069.1184841317,0.341167482085347
22314.9217373591,86069.3652373591,0.397946134103829
22315.1684960438,86069.6119960438,0.485677672567447
22315.4152601858,86069.8587601858,0.529999136312678
22315.6620297853,86070.1055297853,0.544174147314959
22315.9088048426,86070.3523048426,0.54234991005951
22316.1555853578,86070.5990853578,0.423491437932455
22316.4023713312,86070.8458713312,0.530320830847678
22316.6491627628,86071.0926627628,0.69168422539523
22316.8959596529,86071.3394596529,1
22317.1427620016,86071.5862620016,0.801980882375297
22317.3895698092,86071.8330698092,0.527883847133025
22317.6363830758,86072.0798830758,0.361397901483757
22317.8832018015,86072.3267018015,0.293078816049519
22318.1300259867,86072.5735259867,0.212710421716709
22318.3768556314,86072.8203556314,0.196568859699054
22318.6236907358,86073.0671907358,0.177983916632011
22318.8705313002,86073.3140313002,0.177748959797848
22319.1173773246,86073.5608773246,0.160907299324188
22319.3642288093,86073.8077288093,0.148626683296593
22319.6110857545,86074.0545857545,0.116545315288596
22319.8579481604,86074.3014481604,0.108082557932581
22320.104816027,86074.548316027,0.0955216101210968
22320.3516893547,86074.7951893547,0.0797955551587799
22320.5985681435,86075.0420681435,0.0695019018765628
22320.8454523937,86075.2889523937,0.0750537610165072
22321.0923421055,86075.5358421055,0.048593490767125
22321.339237279,86075.782737279,0.0479949061029656
22321.5861379144,86076.0296379144,0.0439714104479675
22321.8330440119,86076.2765440119,0.045493556222629
22322.0799555716,86076.5234555716,0.0432129522388309
22322.3268725938,86076.7703725938,0.0362426357504721
22322.5737950787,86077.0172950787,0.0274262443483019
22322.8207230264,86077.2642230264,0.03272287950245
22323.067656437,86077.511156437,0.0332435036948999
22323.3145953109,86077.7580953109,0.0363920996420083
22323.5615396481,86078.0050396481,0.0303129859479386
22323.8084894488,86078.2519894488,0.0275799006225036
22324.0554447133,86078.4989447133,0.0291538833676813
22324.3024054417,86078.7459054417,0.0258050739520593
22324.5493716341,86078.9928716341,0.0215677691439602
22324.7963432909,86079.2398432909,0.0248484821717647
22325.043320412,86079.486820412,0.0300259078122042
22325.2903029978,86079.7338029978,0.0325520037072896
22325.5372910484,86079.9807910484,0.0329917067263127
22325.7842845641,86080.2277845641,0.0317555013617824
22326.0312835448,86080.4747835448,0.0209677165855519
22326.278287991,86080.721787991,0.0348182524382156
22326.5252979026,86080.9687979026,0.0471283968811847
22326.77231328,86081.21581328,0.0333613525943008
22327.0193341233,86081.4628341233,0.0311341190294644
22327.2663604327,86081.7098604327,0.0287488756497249
22327.5133922083,86081.9568922083,0.0368291031160977
22327.7604294504,86082.2039294504,0.0472315136819369
22328.0074721591,86082.4509721591,0.0600584278725145
22328.2545203346,86082.6980203346,0.0741434902439922
22328.5015739771,86082.9450739771,0.106723636845547
22328.7486330868,86083.1921330868,0.0997792189197232
22328.9956976638,86083.4391976638,0.0566425265765396
22329.2427677084,86083.6862677084,0.046136488494233
22329.4898432206,86083.9333432206,0.0357770816099534
22329.7369242008,86084.1804242008,0.0357176965131431
22329.984010649,86084.427510649,0.0457513169574808
22330.2311025655,86084.6746025655,0.0461021176203092
22330.4781999505,86084.9216999505,0.0423662747818889
22330.725302804,86085.168802804,0.0447717973106798
22330.9724111264,86085.4159111264,0.0379176206538948
22331.2195249177,86085.6630249177,0.0321107581658716
22331.4666441783,86085.9101441783,0.0465655576174137
22331.7137689081,86086.1572689081,0.0533968634579021
22331.9608991075,86086.4043991075,0.0938887392751671
22332.2080347766,86086.6515347766,0.0659389521743906
22332.4551759156,86086.8986759156,0.0619526082504555
22332.7023225247,86087.1458225247,0.072628874796665
22332.949474604,86087.392974604,0.0840692083188412
22333.1966321538,86087.6401321538,0.116676134230709
22333.4437951741,86087.8872951741,0.216776535365414
22333.6909636653,86088.1344636653,0.249187346823176
22333.9381376275,86088.3816376275,0.141828233167398
22334.1853170608,86088.6288170608,0.140775873559289
22334.4325019655,86088.8760019655,0.114442911701421
22334.6796923417,86089.1231923417,0.0836084076067353
22334.9268881896,86089.3703881896,0.0687563174977684
22335.1740895094,86089.6175895094,0.0431063198175932
22335.4212963013,86089.8647963013,0.0404728935006519
22335.6685085654,86090.1120085654,0.0474865146798852
22335.915726302,86090.359226302,0.051772446862342
22336.1629495112,86090.6064495112,0.0387218055770251
22336.4101781931,86090.8536781931,0.0511229277705598
22336.6574123481,86091.1009123481,0.0457134951529173
22336.9046519762,86091.3481519762,0.0398801445012768
22337.1518970777,86091.5953970777,0.0533628417702293
22337.3991476527,86091.8426476527,0.0572068440423239
22337.6464037014,86092.0899037014,0.0755207545225107
22337.893665224,86092.337165224,0.106431195558623
22338.1409322207,86092.5844322207,0.13783885183433
22338.3882046916,86092.8317046916,0.161581292417763
22338.6354826369,86093.0789826369,0.172163246495866
22338.8827660569,86093.3262660569,0.107037916251013
22339.1300549517,86093.5735549517,0.0830751801761568
22339.3773493214,86093.8208493214,0.071295505940273
22339.6246491663,86094.0681491663,0.0559264888429463
22339.8719544866,86094.3154544866,0.0677882823806289
22340.1192652824,86094.5627652824,0.0458093261507077
22340.3665815539,86094.8100815539,0.0531740438457697
22340.6139033012,86095.0574033012,0.0479567034669178
22340.8612305247,86095.3047305247,0.0491062961417547
22341.1085632244,86095.5520632244,0.051226497732368
22341.3559014005,86095.7994014005,0.0538025538194732
22341.6032450533,86096.0467450533,0.0602002776901517
22341.8505941829,86096.2940941829,0.0483062279569068
22342.0979487894,86096.5414487894,0.0595882352924204
22342.3453088731,86096.7888088731,0.0763566040385175
22342.5926744341,86097.0361744341,0.0868883189282621
22342.8400454727,86097.2835454727,0.098305736142502
22343.087421989,86097.530921989,0.123311519985604
22343.3348039832,86097.7783039832,0.187287426083616
22343.5821914554,86098.0256914554,0.282404403669929
22343.8295844059,86098.2730844059,0.385218760449754
22344.0769828348,86098.5204828348,0.403267027015162
22344.3243867424,86098.7678867424,0.415431483467428
22344.5717961288,86099.0152961288,0.330166732561317
22344.8192109941,86099.2627109941,0.231931978280599
22345.0666313386,86099.5101313386,0.395262927506228
22345.3140571625,86099.7575571625,0.44373240336505
22345.5614884658,86100.0049884658,0.244341086033229
22345.8089252489,86100.2524252489,0.211424530166413
22346.0563675119,86100.4998675119,0.186894053438296
22346.303815255,86100.747315255,0.137806032366363
22346.5512684783,86100.9947684783,0.13012924207994
22346.798727182,86101.242227182,0.122594749948613
22347.0461913664,86101.4896913664,0.0974159401705814
22347.2936610316,86101.7371610316,0.149078099130155
22347.5411361777,86101.9846361777,0.100997763708104
22347.7886168051,86102.2321168051,0.106494157615857
22348.0361029137,86102.4796029137,0.0833081855927666
22348.2835945039,86102.7270945039,0.086154188548971
22348.5310915759,86102.9745915759,0.0929420255464002
22348.7785941297,86103.2220941297,0.0871716816894958
22349.0261021656,86103.4696021656,0.0770627273720725
22349.2736156837,86103.7171156837,0.0664458896634118
22349.5211346843,86103.9646346843,0.066728191415878
22349.7686591676,86104.2121591676,0.0697538473262463
22350.0161891336,86104.4596891336,0.0676204377052451
22350.2637245826,86104.7072245826,0.0816656547011171
22350.5112655148,86104.9547655148,0.0857650522308745
22350.7588119303,86105.2023119303,0.0819452922097546
22351.0063638294,86105.4498638294,0.099841364039372
22351.2539212122,86105.6974212122,0.107951442052115
22351.5014840789,86105.9449840789,0.121297430491535
22351.7490524297,86106.1925524297,0.116613211194828
22351.9966262647,86106.4401262647,0.128318297271956
22352.2442055842,86106.6877055842,0.128228084681488
22352.4917903883,86106.9352903883,0.131425890892543
22352.7393806772,86107.1828806772,0.163923323167575
22352.9869764511,86107.4304764511,0.177123475907082
22353.2345777102,86107.6780777102,0.171909299769973
22353.4821844547,86107.9256844547,0.160492320618339
22353.7297966847,86108.1732966847,0.155098807184221
22353.9774144004,86108.4209144004,0.160584553457722
22354.225037602,86108.668537602,0.0963314857638535
22354.4726662897,86108.9161662897,0.0825309620385647
22354.7203004637,86109.1638004637,0.075022070984558
22354.9679401241,86109.4114401241,0.0562816066782649
22355.2155852712,86109.6590852712,0.0557406698794421
22355.463235905,86109.906735905,0.0487689353151674
22355.7108920259,86110.1543920259,0.0475254413402072
22355.9585536339,86110.4020536339,0.0493479327471027
22356.2062207294,86110.6497207294,0.0434917650552312
22356.4538933123,86110.8973933123,0.0646074259755156
22356.701571383,86111.145071383,0.0609080857628222
22356.9492549416,86111.3927549416,0.0802935906428065
22357.1969439883,86111.6404439883,0.0903435646354903
22357.4446385233,86111.8881385233,0.0924717878372202
22357.6923385467,86112.1358385467,0.159176696142457
22357.9400440587,86112.3835440587,0.193049526709324
22358.1877550596,86112.6312550596,0.136733776706769
22358.4354715495,86112.8789715495,0.116838194889573
22358.6831935286,86113.1266935286,0.110065643236811
22358.9309209971,86113.3744209971,0.132789217919747
22359.178653955,86113.622153955,0.102063491426671
22359.4263924028,86113.8698924028,0.0872247817086757
22359.6741363404,86114.1176363404,0.113466619507212
22359.9218857682,86114.3653857682,0.0809792395929245
22360.1696406862,86114.6131406862,0.105707278155656
22360.4174010947,86114.8609010947,0.13399049731242
22360.6651669939,86115.1086669939,0.16911503908898
22360.9129383838,86115.3564383838,0.200308288958005
22361.1607152648,86115.6042152648,0.237165649491541
22361.408497637,86115.851997637,0.228581424632078
22361.6562855006,86116.0997855006,0.164671626803085
22361.9040788557,86116.3475788557,0.122482702189547
22362.1518777025,86116.5953777025,0.0902991999074476
22362.3996820413,86116.8431820413,0.0772276723999869
22362.6474918722,86117.0909918722,0.0730223964500155
22362.8953071954,86117.3388071954,0.0792694419169622
22363.1431280111,86117.5866280111,0.0846498137398046
22363.3909543194,86117.8344543194,0.05912930926581
22363.6387861205,86118.0822861205,0.0626556737986014
22363.8866234147,86118.3301234147,0.0720682272842942
22364.134466202,86118.577966202,0.0494281317165677
22364.3823144828,86118.8258144828,0.0557040948150717
22364.6301682571,86119.0736682571,0.0592039150710381
22364.8780275252,86119.3215275252,0.0565194999605166
22365.1258922872,86119.5693922872,0.0602960746147754
22365.3737625433,86119.8172625433,0.0783371300829335
22365.6216382938,86120.0651382938,0.0852019203543816
22365.8695195387,86120.3130195387,0.0795821062317596
22366.1174062783,86120.5609062783,0.0973196654224277
22366.3652985127,86120.8087985127,0.0844315827013672
22366.6131962421,86121.0566962421,0.0810934463192984
22366.8610994668,86121.3045994668,0.0805539390931022
22367.1090081868,86121.5525081868,0.0678359245780043
22367.3569224025,86121.8004224025,0.0654228594559801
22367.6048421139,86122.0483421139,0.0607675074965283
22367.8527673212,86122.2962673212,0.0501934435877579
22368.1006980247,86122.5441980247,0.0448051205325183
22368.3486342245,86122.7921342245,0.051379688374781
22368.5965759207,86123.0400759207,0.056295213059712
22368.8445231137,86123.2880231137,0.0580928460564968
22369.0924758035,86123.5359758035,0.0523259778877557
22369.3404339903,86123.7839339903,0.059091843929406
22369.5883976744,86124.0318976744,0.0616571230882358
22369.8363668558,86124.2798668558,0.0646300098486914
22370.0843415349,86124.5278415349,0.0676274085820809
22370.3323217117,86124.7758217117,0.0812156727053749
22370.5803073865,86125.0238073865,0.0658050206384145
22370.8282985594,86125.2717985594,0.0774610327676822
22371.0762952306,86125.5197952306,0.0908084933267931
22371.3242974004,86125.7677974004,0.0935508954348916
22371.5723050688,86126.0158050688,0.0872306881656626
22371.8203182361,86126.2638182361,0.0988406524784162
22372.0683369025,86126.5118369025,0.0869439388547188
22372.316361068,86126.759861068,0.0890993894743631
22372.564390733,86127.007890733,0.103011596726822
22372.8124258976,86127.2559258976,0.131915741266021
22373.060466562,86127.503966562,0.116311606428077
22373.3085127264,86127.7520127264,0.180511988515261
22373.5565643908,86128.0000643908,0.191595198364275
22373.8046215557,86128.2481215557,0.191550235679176
22374.052684221,86128.496184221,0.18271588815092
22374.3007523871,86128.7442523871,0.189478880756714
22374.548826054,86128.992326054,0.18407074612789
22374.796905222,86129.240405222,0.159634098516579
22375.0449898912,86129.4884898912,0.148468581085624
22375.2930800619,86129.7365800619,0.0981071367697049
22375.5411757341,86129.9846757341,0.117116646321385
22375.7892769082,86130.2327769082,0.0834819693454711
22376.0373835842,86130.4808835842,0.0928892369323932
22376.2854957625,86130.7289957625,0.0724133997944054
22376.533613443,86130.977113443,0.0787091853635836
22376.7817366261,86131.2252366261,0.0743550855880959
22377.0298653119,86131.4733653119,0.0791997366925183
22377.2779995006,86131.7214995006,0.0614714254846352
22377.5261391923,86131.9696391923,0.0520395860934734
22377.7742843874,86132.2177843874,0.0455349928785209
22378.0224350858,86132.4659350858,0.0484328783821444
22378.2705912879,86132.7140912879,0.0339191885980471
22378.5187529938,86132.9622529938,0.0248292238883957
22378.7669202037,86133.2104202037,0.0424449054608684
22379.0150929178,86133.4585929178,0.0406287514263374
22379.2632711362,86133.7067711362,0.0320166681494013
22379.5114548592,86133.9549548592,0.0422920152002867
22379.7596440869,86134.2031440869,0.0461374193854414
22380.0078388195,86134.4513388195,0.0315996325711458
22380.2560390572,86134.6995390572,0.0467195288429799
22380.5042448001,86134.9477448001,0.041185129367369
22380.7524560486,86135.1959560486,0.046163014400683
22381.0006728026,86135.4441728026,0.0416891731474352
22381.2488950625,86135.6923950625,0.0552884795302071
22381.4971228284,86135.9406228284,0.0695326703449453
22381.7453561005,86136.1888561005,0.0595770577512191
22381.993594879,86136.437094879,0.0398114637971041
22382.241839164,86136.685339164,0.0425445239619275
22382.4900889557,86136.9335889557,0.0465085129588347
22382.7383442544,86137.1818442544,0.0537613489088611
22382.9866050602,86137.4301050602,0.0521496388685753
22383.2348713733,86137.6783713733,0.0571764258762555
22383.4831431938,86137.9266431938,0.0384839573844042
22383.7314205221,86138.1749205221,0.0382675265755718
22383.9797033581,86138.4232033581,0.0529494991655608
22384.2279917022,86138.6714917022,0.0477022627848031
22384.4762855544,86138.9197855544,0.0468422308995847
22384.7245849151,86139.1680849151,0.0496807079718803
22384.9728897843,86139.4163897843,0.0512962012036188
22385.2212001623,86139.6647001623,0.0593253277654053
22385.4695160493,86139.9130160493,0.0580194614584364
22385.7178374453,86140.1613374453,0.0522074189421347
22385.9661643507,86140.4096643507,0.0588929421869391
22386.2144967655,86140.6579967655,0.0716595412850523
22386.46283469,86140.90633469,0.07668720683704
22386.7111781244,86141.1546781244,0.0731196596987113
22386.9595270688,86141.4030270688,0.0800249741001932
22387.2078815235,86141.6513815235,0.100673681147292
22387.4562414885,86141.8997414885,0.114214799525509
22387.7046069642,86142.1481069642,0.108352980568421
22387.9529779506,86142.3964779506,0.252668175993277
22388.2013544479,86142.6448544479,0.311897329774798
22388.4497364564,86142.8932364564,0.212730082909802
22388.6981239763,86143.1416239763,0.482839597167813
22388.9465170076,86143.3900170076,0.614546720895226
22389.1949155506,86143.6384155506,0.350650956351342
22389.4433196055,86143.8868196055,0.223859992075199
22389.6917291725,86144.1352291725,0.136653432996972
22389.9401442517,86144.3836442517,0.126926420133906
22390.1885648433,86144.6320648433,0.184206658370765
22390.4369909475,86144.8804909475,0.249909568657014
22390.6854225645,86145.1289225645,0.30453653002922
22390.9338596945,86145.3773596945,0.322127622841774
22391.1823023377,86145.6258023377,0.327078983922817
22391.4307504942,86145.8742504942,0.376927780713459
22391.6792041642,86146.1227041642,0.383258313059772
22391.9276633479,86146.3711633479,0.399664120314357
22392.1761280455,86146.6196280455,0.380036508163864
22392.4245982572,86146.8680982572,0.463273185234984
22392.6730739832,86147.1165739832,0.693797524372585
22392.9215552236,86147.3650552236,0.843514285503568
22393.1700419786,86147.6135419786,0.838175982726886
22393.4185342484,86147.8620342484,0.472328488940327
22393.6670320332,86148.1105320332,0.366481360508038
22393.9155353332,86148.3590353332,0.256698344502962
22394.1640441486,86148.6075441486,0.223790511620478
22394.4125584795,86148.8560584795,0.175140344479643
22394.6610783261,86149.1045783261,0.14424322902558
22394.9096036887,86149.3531036887,0.130450766070309
22395.1581345673,86149.6016345673,0.114475736710081
22395.4066709622,86149.8501709622,0.134359483521654
22395.6552128736,86150.0987128736,0.115805468853899
22395.9037603017,86150.3472603017,0.110914322564507
22396.1523132465,86150.5958132465,0.111450308063915
22396.4008717084,86150.8443717084,0.105246697067479
22396.6494356875,86151.0929356875,0.0939237165537126
22396.8980051839,86151.3415051839,0.0973936055260905
22397.1465801979,86151.5900801979,0.06097507656308
22397.3951607297,86151.8386607297,0.0616028356832898
22397.6437467794,86152.0872467794,0.0444029777998188
22397.8923383472,86152.3358383472,0.0467773048380129
22398.1409354333,86152.5844354333,0.0514763503275365
22398.3895380379,86152.8330380379,0.038589310075514
22398.6381461611,86153.0816461611,0.0408160128625337
22398.8867598033,86153.3302598033,0.0451514176896189
22399.1353789644,86153.5788789644,0.0325292678571708
22399.3840036448,86153.8275036448,0.0385942543393
22399.6326338445,86154.0761338445,0.0391061320419657
22399.8812695639,86154.3247695639,0.0324745673002493
22400.129910803,86154.573410803,0.0362678838022462
22400.3785575621,86154.8220575621,0.0365528373892504
22400.6272098413,86155.0707098413,0.0332853808460768
22400.8758676408,86155.3193676408,0.0442396142360583
22401.1245309609,86155.5680309609,0.0363347779130721
22401.3731998016,86155.8166998016,0.0412170557132257
22401.6218741632,86156.0653741632,0.0271985571394395
22401.8705540459,86156.3140540459,0.0238483661545546
22402.1192394497,86156.5627394497,0.029629074210557
22402.3679303751,86156.8114303751,0.0391675885218726
22402.616626822,86157.060126822,0.0331063854496325
22402.8653287907,86157.3088287907,0.0403305798030456
22403.1140362814,86157.5575362814,0.0370280023321952
22403.3627492943,86157.8062492943,0.0452850324074799
22403.6114678295,86158.0549678295,0.0683287276721213
22403.8601918872,86158.3036918872,0.0842183340672275
22404.1089214677,86158.5524214677,0.0550509043800224
22404.357656571,86158.801156571,0.0527966461288534
22404.6063971974,86159.0498971974,0.0576160124422912
22404.8551433471,86159.2986433471,0.0882662761194976
22405.1038950202,86159.5473950202,0.105270080863397
22405.352652217,86159.796152217,0.184355579951879
22405.6014149376,86160.0449149376,0.218090310862071
22405.8501831821,86160.2936831821,0.184173561328114
22406.0989569509,86160.5424569509,0.182518241696149
22406.347736244,86160.791236244,0.129717678852545
22406.5965210617,86161.0400210617,0.111266462720853
22406.8453114041,86161.2888114041,0.0701015869266943
22407.0941072714,86161.5376072714,0.0658621272443304
22407.3429086639,86161.7864086639,0.0580683902312712
22407.5917155816,86162.0352155816,0.0578450266749078
22407.8405280248,86162.2840280248,0.047109791080608
22408.0893459936,86162.5328459936,0.0628496682017107
22408.3381694883,86162.7816694883,0.0659935840531121
22408.586998509,86163.030498509,0.0621585651768332
22408.835833056,86163.279333056,0.0823946724678054
22409.0846731293,86163.5281731293,0.0692137713761719
22409.3335187292,86163.7770187292,0.11051168673496
22409.5823698558,86164.0258698558,0.116440078966813
22409.8312265094,86164.2747265094,0.153132053122046
22410.0800886901,86164.5235886901,0.168145448351164
22410.3289563982,86164.7724563982,0.0928520544438429
22410.5778296337,86165.0213296337,0.114290297321118
22410.8267083969,86165.2702083969,0.203905905248913
22411.075592688,86165.519092688,0.209974806596339
22411.3244825071,86165.7679825071,0.301566236575254
22411.5733778545,86166.0168778545,0.320347447791326
22411.8222787303,86166.2657787303,0.298515784805578
22412.0711851347,86166.5146851347,0.15618575210797
22412.3200970678,86166.7635970678,0.0952556245328432
22412.56901453,86167.01251453,0.0713286916356422
22412.8179375213,86167.2614375213,0.0474244660312285
22413.0668660419,86167.5103660419,0.0409952556713987
22413.315800092,86167.759300092,0.0356871138844015
22413.5647396719,86168.0082396719,0.030927141614568
22413.8136847817,86168.2571847817,0.029016239247998
22414.0626354215,86168.5061354215,0.0382834112663606
22414.3115915916,86168.7550915916,0.036049090677135
22414.5605532921,86169.0040532921,0.0308338042842414
22414.8095205233,86169.2530205233,0.0357100199928505
22415.0584932853,86169.5019932853,0.05726433289983
22415.3074715782,86169.7509715782,0.0639923670598106
22415.5564554024,86169.9999554024,0.0671697491805881
22415.8054447579,86170.2489447579,0.0932376142319498
22416.054439645,86170.497939645,0.149064312841913
22416.3034400638,86170.7469400638,0.142598488099769
22416.5524460145,86170.9959460145,0.120627351406466
22416.8014574973,86171.2449574973,0.113736465336133
22417.0504745125,86171.4939745125,0.100052397495941
22417.29949706,86171.74299706,0.103550795451267
22417.5485251403,86171.9920251403,0.126650471678353
22417.7975587534,86172.2410587534,0.139463784086385
22418.0465978995,86172.4900978995,0.127235538580125
22418.2956425788,86172.7391425788,0.110870153933473
22418.5446927915,86172.9881927915,0.114435818154464
22418.7937485378,86173.2372485378,0.130484234339571
22419.0428098179,86173.4863098179,0.175819808825623
22419.2918766319,86173.7353766319,0.236494599430296
22419.54094898,86173.98444898,0.276100854701895
22419.7900268624,86174.2335268624,0.254157927133949
22420.0391102794,86174.4826102794,0.236685538148708
22420.288199231,86174.731699231,0.209413126500614
22420.5372937175,86174.9807937175,0.171644406963058
22420.7863937391,86175.2298937391,0.134222315551963
22421.0354992959,86175.4789992959,0.122301651293292
22421.2846103881,86175.7281103881,0.0922875988347399
22421.5337270159,86175.9772270159,0.103094782603159
22421.7828491795,86176.2263491795,0.100132751066144
22422.0319768791,86176.4754768791,0.0758327438913889
22422.2811101149,86176.7246101149,0.0758057398786718
22422.530248887,86176.973748887,0.0701482204865647
22422.7793931956,86177.2228931956,0.0555558416702952
22423.028543041,86177.472043041,0.0501438801202332
22423.2776984232,86177.7211984232,0.0523859599918548
22423.5268593426,86177.9703593426,0.0431708244392321
22423.7760257992,86178.2195257992,0.0450982781312596
22424.0251977932,86178.4686977932,0.0490819474918747
22424.2743753249,86178.7178753249,0.048435057149538
22424.5235583944,86178.9670583944,0.0488838265662591
22424.7727470019,86179.2162470019,0.0468341622390784
22425.0219411476,86179.4654411476,0.0417988112756525
22425.2711408317,86179.7146408317,0.0328371542605607
22425.5203460544,86179.9638460544,0.0390423077907448
22425.7695568158,86180.2130568158,0.0339819470746302
22426.0187731161,86180.4622731161,0.0391704110165489
22426.2679949555,86180.7114949555,0.0418654337279126
22426.5172223342,86180.9607223342,0.0350684026530247
22426.7664552525,86181.2099552525,0.0369552493081549
22427.0156937104,86181.4591937104,0.0415277221484072
22427.2649377081,86181.7084377081,0.0307669414608354
22427.5141872459,86181.9576872459,0.0363516067177316
22427.7634423239,86182.2069423239,0.0464683211233156
22428.0127029423,86182.4562029423,0.0355145815328783
22428.2619691013,86182.7054691013,0.0446167262774452
22428.5112408011,86182.9547408011,0.0461914966751019
22428.7605180418,86183.2040180418,0.0469191433101913
22429.0098008237,86183.4533008237,0.0481755220965453
22429.2590891469,86183.7025891469,0.0456944051359011
22429.5083830116,86183.9518830116,0.0504260806790593
22429.7576824181,86184.2011824181,0.0628292264767975
22430.0069873664,86184.4504873664,0.0505178726543768
22430.2562978568,86184.6997978568,0.0829804668230392
22430.5056138895,86184.9491138895,0.0885690452200164
22430.7549354645,86185.1984354645,0.0965863404924856
22431.0042625822,86185.4477625822,0.12086622204498
22431.2535952428,86185.6970952428,0.137987450230819
22431.5029334463,86185.9464334463,0.214788410553989
22431.752277193,86186.195777193,0.29901815491647
22432.001626483,86186.445126483,0.39828295041996
22432.2509813166,86186.6944813166,0.387826796010986
22432.500341694,86186.943841694,0.298891844914887
22432.7497076153,86187.1932076153,0.199738932275595
22432.9990790806,86187.4425790806,0.122268304322399
22433.2484560903,86187.6919560903,0.1016020441114
22433.4978386444,86187.9413386444,0.0918332997834407
22433.7472267432,86188.1907267432,0.120029184275839
22433.9966203868,86188.4401203868,0.271283063811724
22434.2460195755,86188.6895195755,0.187242526352564
22434.4954243093,86188.9389243093,0.0960779480392671
22434.7448345886,86189.1883345886,0.104660734101626
22434.9942504135,86189.4377504135,0.093517562401444
22435.2436717841,86189.6871717841,0.114767240466277
22435.4930987006,86189.9365987006,0.109850877717385
22435.7425311634,86190.1860311634,0.114964797425361
22435.9919691724,86190.4354691724,0.125756473289166
22436.2414127279,86190.6849127279,0.126223945711147
22436.4908618302,86190.9343618302,0.135333330891955
22436.7403164793,86191.1838164793,0.142929118218348
22436.9897766755,86191.4332766755,0.208112565805533
22437.2392424189,86191.6827424189,0.36270110351066
22437.4887137097,86191.9322137097,0.493593600409337
22437.7381905482,86192.1816905482,0.44183066265752
22437.9876729345,86192.4311729345,0.282368896771802
22438.2371608687,86192.6806608687,0.184060468211255
22438.4866543512,86192.9301543512,0.154888382429078
22438.736153382,86193.179653382,0.124648301264924
22438.9856579613,86193.4291579613,0.0839201596618737
22439.2351680894,86193.6786680894,0.110092987531542
22439.4846837664,86193.9281837664,0.0823243525253908
22439.7342049925,86194.1777049925,0.0899895564534294
22439.9837317678,86194.4272317678,0.0954451500910574
22440.2332640927,86194.6767640927,0.07067960969079
22440.4828019671,86194.9263019671,0.0682966677479645
22440.7323453915,86195.1758453915,0.0722076917898546
22440.9818943658,86195.4253943658,0.0559989545875249
22441.2314488904,86195.6749488904,0.0744925267686392
22441.4810089653,86195.9245089653,0.0577010796535907
22441.7305745909,86196.1740745909,0.0639880479596552
22441.9801457672,86196.4236457672,0.106615302116508
22442.2297224944,86196.6732224944,0.104534603763536
22442.4793047728,86196.9228047728,0.0944260624774439
22442.7288926025,86197.1723926025,0.0796575790644442
22442.9784859837,86197.4219859837,0.136987511229931
22443.2280849166,86197.6715849166,0.100856888385291
22443.4776894014,86197.9211894014,0.109971597671481
22443.7272994383,86198.1707994383,0.0847056344601927
22443.9769150273,86198.4204150273,0.0622919821317402
22444.2265361689,86198.6700361689,0.0697763060836986
22444.476162863,86198.919662863,0.0582314632003139
22444.7257951099,86199.1692951099,0.063163657331156
22444.9754329099,86199.4189329099,0.0603710924047854
22445.225076263,86199.668576263,0.0714749002910337
22445.4747251694,86199.9182251694,0.0676302603127612
22445.7243796294,86200.1678796294,0.0533551391876825
22445.9740396432,86200.4175396432,0.0597528214706727
22446.2237052108,86200.6672052108,0.0520982113658403
22446.4733763326,86200.9168763326,0.0607063854678089
22446.7230530086,86201.1665530086,0.0618295076108474
22446.9727352391,86201.4162352391,0.0539347668350654
22447.2224230243,86201.6659230243,0.0429319699150473
22447.4721163643,86201.9156163643,0.054827200476991
22447.7218152593,86202.1653152593,0.0718734057467992
22447.9715197095,86202.4150197095,0.0639725526271132
22448.2212297151,86202.6647297151,0.0478298140040496
22448.4709452764,86202.9144452764,0.0565594650552969
22448.7206663934,86203.1641663934,0.0429490428806769
22448.9703930663,86203.4138930663,0.0516597242121314
22449.2201252954,86203.6636252954,0.0611480292082177
22449.4698630808,86203.9133630808,0.0580646042080892
22449.7196064227,86204.1631064227,0.058282481586764
22449.9693553213,86204.4128553213,0.0688236070239684
22450.2191097768,86204.6626097768,0.0776784040862194
22450.4688697893,86204.9123697893,0.0773875076739089
22450.7186353591,86205.1621353591,0.0902154571173925
22450.9684064864,86205.4119064864,0.103184796254944
22451.2181831712,86205.6616831712,0.139919068713038
22451.4679654139,86205.9114654139,0.12770123205408
22451.7177532146,86206.1612532146,0.149204662295693
22451.9675465734,86206.4110465734,0.233320538796095
22452.2173454906,86206.6608454906,0.257438763034049
22452.4671499664,86206.9106499664,0.221184919664561
22452.7169600009,86207.1604600009,0.181048640410462
22452.9667755943,86207.4102755943,0.185305057409999
22453.2165967468,86207.6600967468,0.188130280436204
22453.4664234587,86207.9099234587,0.184425355997012
22453.7162557299,86208.1597557299,0.189638639100705
22453.9660935609,86208.4095935609,0.199391892194164
22454.2159369517,86208.6594369517,0.268881464945134
22454.4657859026,86208.9092859026,0.330234765192156
22454.7156404136,86209.1591404136,0.507153366921378
22454.9655004851,86209.4090004851,0.527765877665306
22455.2153661171,86209.6588661171,0.541025233826623
22455.46523731,86209.90873731,0.479045729591447
22455.7151140638,86210.1586140638,0.352586958533792
22455.9649963787,86210.4084963787,0.27508113699245
22456.214884255,86210.658384255,0.301197184850493
22456.4647776928,86210.9082776928,0.180208678697708
22456.7146766923,86211.1581766923,0.159321216965381
22456.9645812537,86211.4080812537,0.131737608206034
22457.2144913772,86211.6579913772,0.0864852056625365
22457.4644070629,86211.9079070629,0.0843665655184958
22457.7143283111,86212.1578283111,0.0753477250226997
22457.9642551219,86212.4077551219,0.0621912350366063
22458.2141874956,86212.6576874956,0.0795113871070929
22458.4641254322,86212.9076254322,0.0870643659115561
22458.714068932,86213.157568932,0.157699991951519
22458.9640179952,86213.4075179952,0.318816189758656
22459.213972622,86213.657472622,0.316918223562349
22459.4639328125,86213.9074328125,0.143961883639604
22459.713898567,86214.157398567,0.0884079944546066
22459.9638698856,86214.4073698856,0.0578207718211302
22460.2138467684,86214.6573467684,0.0465890300717792
22460.4638292158,86214.9073292158,0.111256742996572
22460.7138172279,86215.1573172279,0.533127540342303
22460.9638108048,86215.4073108048,0.504201415590997
22461.2138099467,86215.6573099467,0.636110050439545
22461.4638146539,86215.9073146539,0.278472340973543
22461.7138249266,86216.1573249266,0.360513079792311
22461.9638407648,86216.4073407648,0.367019233892147
22462.2138621688,86216.6573621688,0.177386329575186
22462.4638891388,86216.9073891388,0.09576207504425
22462.7139216749,86217.1574216749,0.0770221134704116
22462.9639597774,86217.4074597774,0.0740671599417488
22463.2140034465,86217.6575034465,0.0421324524337337
22463.4640526822,86217.9075526822,0.0463310237961356
22463.7141074849,86218.1576074849,0.051596679327571
22463.9641678547,86218.4076678547,0.0467745266096783
22464.2142337917,86218.6577337917,0.0565969761975163
22464.4643052962,86218.9078052962,0.0596567594168736
22464.7143823684,86219.1578823684,0.0665453000651846
22464.9644650084,86219.4079650084,0.0596665203938295
22465.2145532164,86219.6580532164,0.0657442666507843
22465.4646469926,86219.9081469926,0.065829049478991
22465.7147463373,86220.1582463373,0.0770157971689746
22465.9648512505,86220.4083512505,0.0750239147093616
22466.2149617324,86220.6584617324,0.081678940912669
22466.4650777834,86220.9085777834,0.0815392308598741
22466.7151994034,86221.1586994034,0.103791938163955
22466.9653265928,86221.4088265928,0.117433198679511
22467.2154593517,86221.6589593517,0.142197084887039
22467.4655976803,86221.9090976803,0.185372235320953
22467.7157415788,86222.1592415788,0.230463059610315
22467.9658910473,86222.4093910473,0.191843525901686
22468.2160460861,86222.6595460861,0.192660697848817
22468.4662066954,86222.9097066954,0.154187993464783
22468.7163728752,86223.1598728752,0.132230179208699
22468.9665446259,86223.4100446259,0.143036721584855
22469.2167219476,86223.6602219476,0.125182548962427
22469.4669048405,86223.9104048405,0.135351720304408
22469.7170933047,86224.1605933047,0.156938800691597
22469.9672873405,86224.4107873405,0.158698227148043
22470.2174869481,86224.6609869481,0.184335880144975
22470.4676921275,86224.9111921275,0.28888535906788
22470.7179028791,86225.1614028791,0.412738807469846
22470.968119203,86225.411619203,0.2439646863085
22471.2183410994,86225.6618410994,0.205712885938525
22471.4685685684,86225.9120685684,0.214279471716762
22471.7188016103,86226.1623016103,0.213828048749104
22471.9690402253,86226.4125402253,0.183511377179623
22472.2192844135,86226.6627844135,0.136884732584977
22472.4695341751,86226.9130341751,0.108540284354993
22472.7197895103,86227.1632895103,0.0707791887010589
22472.9700504193,86227.4135504193,0.0730044921836723
22473.2203169023,86227.6638169023,0.0764096415049917
22473.4705889595,86227.9140889595,0.0520020158838136
22473.720866591,86228.164366591,0.0563608730245002
22473.971149797,86228.414649797,0.0813535039920338
22474.2214385778,86228.6649385778,0.0800366609872832
22474.4717329334,86228.9152329334,0.1442287354667
22474.7220328642,86229.1655328642,0.135254178030721
22474.9723383702,86229.4158383702,0.11205171042454
22475.2226494518,86229.6661494518,0.109892456013743
22475.4729661089,86229.9164661089,0.0918167538202418
22475.7232883419,86230.1667883419,0.0713027499192799
22475.973616151,86230.417116151,0.0847535986670281
22476.2239495362,86230.6674495362,0.0629533399223446
22476.4742884979,86230.9177884979,0.0670658397051722
22476.7246330361,86231.1681330361,0.083630568870322
22476.9749831511,86231.4184831511,0.0995332517501702
22477.2253388431,86231.6688388431,0.112982231269806
22477.4757001122,86231.9192001122,0.0894990912761592
22477.7260669586,86232.1695669586,0.105609198083056
22477.9764393826,86232.4199393826,0.116737973410464
22478.2268173842,86232.6703173842,0.123217740147517
22478.4772009638,86232.9207009638,0.135105942576302
22478.7275901214,86233.1710901214,0.180245625156143
22478.9779848573,86233.4214848573,0.221293541869782
22479.2283851716,86233.6718851716,0.277466810509839
22479.4787910646,86233.9222910646,0.275074126766727
22479.7292025364,86234.1727025364,0.17910613429368
22479.9796195872,86234.4231195872,0.141636965513946
22480.2300422172,86234.6735422172,0.0845521657654182
22480.4804704266,86234.9239704266,0.0804382862410268
22480.7309042155,86235.1744042155,0.0699287228685569
22480.9813435842,86235.4248435842,0.0469237718243277
22481.2317885329,86235.6752885329,0.0475538992401372
22481.4822390616,86235.9257390616,0.0381007128040684
22481.7326951707,86236.1761951707,0.0505646912798469
22481.9831568603,86236.4266568603,0.041140043289928
22482.2336241306,86236.6771241306,0.0582864638317588
22482.4840969817,86236.9275969817,0.0465689202122266
22482.7345754139,86237.1780754139,0.039411778057911
22482.9850594274,86237.4285594274,0.0529038973203292
22483.2355490223,86237.6790490223,0.0536261789686993
22483.4860441988,86237.9295441988,0.0504888258956099
22483.7365449571,86238.1800449571,0.0393598631637061
22483.9870512974,86238.4305512974,0.0412082748692402
22484.2375632199,86238.6810632199,0.0465823222432123
22484.4880807247,86238.9315807247,0.0457655377869626
22484.7386038121,86239.1821038121,0.0557041708192949
22484.9891324823,86239.4326324823,0.0445229701949218
22485.2396667354,86239.6831667354,0.0563581789618088
22485.4902065715,86239.9337065715,0.0532473358619452
22485.740751991,86240.184251991,0.0454815253668321
22485.991302994,86240.434802994,0.0405909253037457
22486.2418595806,86240.6853595806,0.0569028556663464
22486.4924217511,86240.9359217511,0.0505067961831384
22486.7429895057,86241.1864895057,0.0724868194913323
22486.9935628444,86241.4370628444,0.0914282422121703
22487.2441417676,86241.6876417676,0.109638430542385
22487.4947262754,86241.9382262754,0.143017369464036
22487.745316368,86242.188816368,0.129647234278791
22487.9959120456,86242.4394120456,0.106125000799031
22488.2465133083,86242.6900133083,0.0769565246854655
22488.4971201564,86242.9406201564,0.0707838917464025
22488.7477325901,86243.1912325901,0.0404608664263421
22488.9983506094,86243.4418506094,0.062830219765036
22489.2489742147,86243.6924742147,0.0520975299451599
22489.4996034061,86243.9431034061,0.0631225380786543
22489.7502381837,86244.1937381837,0.053572246278171
22490.0008785478,86244.4443785478,0.0562950014785028
22490.2515244986,86244.6950244986,0.0617652300326222
22490.5021760363,86244.9456760363,0.0557086730083356
22490.7528331609,86245.1963331609,0.0605641764098767
22491.0034958728,86245.4469958728,0.0636132843364573
22491.2541641721,86245.6976641721,0.0589368259452881
22491.504838059,86245.948338059,0.0679994967124843
22491.7555175337,86246.1990175337,0.0674285443305305
22492.0062025963,86246.4497025963,0.0699988010611043
22492.2568932471,86246.7003932471,0.0789794778544604
22492.5075894862,86246.9510894862,0.106500202174543
22492.7582913139,86247.2017913139,0.146781850926037
22493.0089987303,86247.4524987303,0.230536424930486
22493.2597117355,86247.7032117355,0.265500646659779
22493.5104303299,86247.9539303299,0.297097677814633
22493.7611545136,86248.2046545136,0.260733567786409
22494.0118842867,86248.4553842867,0.171391364854791
22494.2626196494,86248.7061196494,0.180615235615441
22494.513360602,86248.956860602,0.160931918360476
22494.7641071446,86249.2076071446,0.144656026324137
22495.0148592774,86249.4583592774,0.21906851456419
22495.2656170007,86249.7091170007,0.274727012209369
22495.5163803145,86249.9598803145,0.341700365064221
22495.767149219,86250.210649219,0.237491791892001
22496.0179237146,86250.4614237146,0.180584593331979
22496.2687038013,86250.7122038013,0.179587524342296
22496.5194894793,86250.9629894793,0.130928429499029
22496.7702807488,86251.2137807488,0.110431571226799
22497.02107761,86251.46457761,0.132382290033193
22497.2718800632,86251.7153800632,0.135863295234911
22497.5226881084,86251.9661881084,0.135071335030663
22497.7735017458,86252.2170017458,0.19520046873927
22498.0243209758,86252.4678209758,0.149006613043695
22498.2751457984,86252.7186457984,0.0893026675543471
22498.5259762138,86252.9694762138,0.0897960915345525
22498.7768122222,86253.2203122222,0.0659809948792398
22499.0276538238,86253.4711538238,0.0845259417548646
22499.2785010188,86253.7220010188,0.0593364343875314
22499.5293538074,86253.9728538074,0.0752108550957633
22499.7802121897,86254.2237121897,0.0874923808783006
22500.031076166,86254.474576166,0.0817342321716594
22500.2819457365,86254.7254457365,0.0734132799618894
22500.5328209012,86254.9763209012,0.0710221917486977
22500.7837016605,86255.2272016605,0.0634266724079159
22501.0345880145,86255.4780880145,0.0630649630568388
22501.2854799633,86255.7289799633,0.0754000486102071
22501.5363775073,86255.9798775073,0.0453200712673159
22501.7872806464,86256.2307806464,0.0524283868684258
22502.0381893811,86256.4816893811,0.0671537328366291
22502.2891037114,86256.7326037114,0.0664600812017705
22502.5400236375,86256.9835236375,0.0793061808811413
22502.7909491596,86257.2344491596,0.0661767290377115
22503.0418802779,86257.4853802779,0.0691964106943168
22503.2928169926,86257.7363169926,0.0627712565939521
22503.5437593038,86257.9872593038,0.061999872970416
22503.5839334995,86258.0274334995,0.0487264010303782
22503.8359289363,86258.2794289364,0.0304403553782622
22504.0879300429,86258.5314300429,0.0586028846547853
22504.3399368192,86258.7834368192,0.0752031157728952
22504.5919492655,86259.0354492655,0.116887401455981
22504.843967382,86259.2874673819,0.0935380578394527
22505.0959911689,86259.5394911689,0.157318840224025
22505.3480206262,86259.7915206262,0.158414284306209
22505.6000557545,86260.0435557545,0.117627098405133
22505.8520965536,86260.2955965537,0.125810305780391
22506.1041430239,86260.5476430239,0.13267565564304
22506.3561951656,86260.7996951656,0.204065353383463
22506.6082529787,86261.0517529787,0.163007428330053
22506.8603164637,86261.3038164637,0.141989764349641
22507.1123856204,86261.5558856204,0.0963398255269692
22507.3644604493,86261.8079604493,0.0519798232950418
22507.6165409505,86262.0600409505,0.0451005587324752
22507.8686271242,86262.3121271242,0.0331532397000162
22508.1207189705,86262.5642189705,0.0393290452991548
22508.3728164898,86262.8163164898,0.01687848652295
22508.624919682,86263.068419682,0.0371248756034798
22508.8770285476,86263.3205285476,0.033547250360138
22509.1291430865,86263.5726430865,0.0308622589388266
22509.3812632992,86263.8247632992,0.0788744512390734
22509.6333891856,86264.0768891856,0.130664248963744
22509.885520746,86264.329020746,0.0928121915523385
22510.1376579807,86264.5811579807,0.0904137115385508
22510.3898008898,86264.8333008898,0.035910654666964
22510.6419494734,86265.0854494734,0.037032723380297
22510.8941037319,86265.3376037319,0.0363964296693603
22511.1462636653,86265.5897636653,0.040861149160385
22511.3984292739,86265.8419292739,0.0574697757796951
22511.6506005578,86266.0941005578,0.052765194208514
22511.9027775173,86266.3462775173,0.105609187021855
22512.1549601526,86266.5984601526,0.0777588948137046
22512.4071484637,86266.8506484637,0.0590251149707382
22512.659342451,86267.102842451,0.0628622761506178
22512.9115421146,86267.3550421146,0.058846414390428
22513.1637474546,86267.6072474547,0.0389987395412046
22513.4159584715,86267.8594584715,0.0277287839302427
22513.6681751652,86268.1116751652,0.0347884914442949
22513.920397536,86268.363897536,0.0343602580141209
22514.1726255841,86268.6161255841,0.0191779954244413
22514.4248593096,86268.8683593096,0.0385917234372635
22514.6770987127,86269.1205987127,0.0311112442004085
22514.9293437938,86269.3728437938,0.0173178633959345
22515.1815945528,86269.6250945528,0.0175921662179968
22515.4338509901,86269.8773509902,0.019421703810726
22515.6861131059,86270.1296131059,0.00907675715775631
22515.9383809002,86270.3818809002,0.0130080968366001
22516.1906543734,86270.6341543734,0.0119046039262088
22516.4429335255,86270.8864335255,0.0221455886614776
22516.6952183569,86271.1387183569,0.0226495515790969
22516.9475088677,86271.3910088677,0.0220305539369421
22517.199805058,86271.643305058,0.0297422225672771
22517.452106928,86271.895606928,0.00818606666958173
22517.704414478,86272.147914478,0.0381777455107085
22517.9567277083,86272.4002277083,0.0429960544925254
22518.2090466188,86272.6525466188,0.025162158399892
22518.4613712098,86272.9048712098,0.0673397762497607
22518.7137014816,86273.1572014816,0.0519466179394061
22518.9660374343,86273.4095374343,0.0459733349483866
22519.2183790682,86273.6618790682,0.0943155946450925
22519.4707263833,86273.9142263833,0.183778743319381
22519.7230793799,86274.1665793799,0.290814032985252
22519.9754380582,86274.4189380582,0.426060538715794
22520.2278024184,86274.6713024184,0.357266099927951
22520.4801724606,86274.9236724606,0.358594386904029
22520.7325481851,86275.1760481851,0.333710855171007
22520.9849295921,86275.4284295921,0.176285990816842
22521.2373166817,86275.6808166817,0.205690835016277
22521.4897094541,86275.9332094541,0.169466721544895
22521.7421079096,86276.1856079096,0.138371850516521
22521.9945120483,86276.4380120483,0.158380489718239
22522.2469218704,86276.6904218704,0.0925399434197894
22522.4993373761,86276.9428373761,0.150081157679015
22522.7517585656,86277.1952585656,0.222475741229116
22523.0041854391,86277.4476854391,0.175672571395132
22523.2566179967,86277.7001179967,0.158320849747052
22523.5090562388,86277.9525562388,0.173131682354426
22523.7615001654,86278.2050001654,0.117778372920185
22524.0139497768,86278.4574497768,0.0774945990884972
22524.2664050731,86278.7099050731,0.0570340909094102
22524.5188660546,86278.9623660546,0.0409530740250051
22524.7713327214,86279.2148327214,0.056918382863569
22525.0238050737,86279.4673050737,0.0403430101653632
22525.2762831118,86279.7197831118,0.0394552265645019
22525.5287668357,86279.9722668357,0.0403458088915839
22525.7812562457,86280.2247562457,0.0764017290798039
22526.0337513421,86280.4772513421,0.0484431342570011
22526.2862521249,86280.7297521249,0.0585426795361898
22526.5387585944,86280.9822585944,0.0616680161384758
22526.7912707508,86281.2347707508,0.0676003858265582
22527.0437885943,86281.4872885942,0.111490415242608
22527.2963121249,86281.7398121249,0.0872298945854445
22527.5488413431,86281.9923413431,0.0450100141533926
22527.8013762488,86282.2448762488,0.052334100127142
22528.0539168424,86282.4974168424,0.052582744877691
22528.3064631241,86282.7499631241,0.0393789332155435
22528.5590150939,86283.0025150939,0.0642095602273643
22528.8115727521,86283.2550727521,0.0572760261646184
22529.064136099,86283.507636099,0.141237597827752
22529.3167051346,86283.7602051346,0.105148898552165
22529.5692798592,86284.0127798592,0.061234292614807
22529.821860273,86284.265360273,0.0840017105804132
22530.0744463761,86284.5179463761,0.0505010183702945
22530.3270381689,86284.7705381689,0.0615346597415708
22530.5796356513,86285.0231356513,0.0559796152905038
22530.8322388237,86285.2757388237,0.020808691104932
22531.0848476863,86285.5283476863,0.0443597483747677
22531.3374622392,86285.7809622393,0.0535312536499311
22531.5900824826,86286.0335824826,0.0622341093680257
22531.8427084167,86286.2862084167,0.0101304687416538
22532.0953400418,86286.5388400418,0.0225451737445475
22532.3479773579,86286.7914773579,0.0395491159035409
22532.6006203653,86287.0441203653,0.0691095659300468
22532.8532690642,86287.2967690642,0.048823802265301
22533.1059234548,86287.5494234548,0.055769357947422
22533.3585835373,86287.8020835373,0.0723926254840152
22533.6112493118,86288.0547493118,0.0540218768360727
22533.8639207785,86288.3074207785,0.167927025207547
22534.1165979377,86288.5600979377,0.204013125745491
22534.3692807895,86288.8127807895,0.277183585989501
22534.6219693342,86289.0654693342,0.354907552789138
22534.8746635718,86289.3181635718,0.279003023508488
22535.1273635027,86289.5708635027,0.162246144089102
22535.380069127,86289.823569127,0.122638993449115
22535.6327804449,86290.0762804449,0.0453776688089386
22535.8854974567,86290.3289974567,0.0516254579424377
22536.1382201624,86290.5817201624,0.0418877924231986
22536.3909485622,86290.8344485622,0.0233326446392827
22536.6436826564,86291.0871826564,0.0332863362580564
22536.8964224452,86291.3399224452,0.0195796515631089
22537.1491679287,86291.5926679287,0.0220556130781354
22537.4019191072,86291.8454191072,0.0277949869919864
22537.6546759808,86292.0981759808,0.0412016305116651
22537.9074385497,86292.3509385497,0.0194398063961617
22538.1602068143,86292.6037068143,0.0197853534322529
22538.4129807744,86292.8564807744,0.0145888012202714
22538.6657604306,86293.1092604306,0.0298895632355647
22538.9185457828,86293.3620457828,0.0316782897082841
22539.1713368313,86293.6148368313,0.0254154504313131
22539.4241335763,86293.8676335763,0.0257114887054992
22539.6769360179,86294.1204360179,0.0175615196459034
22539.9297441564,86294.3732441564,0.0311565486691099
22540.182557992,86294.626057992,0.0139460539044546
22540.4353775248,86294.8788775248,0.0431737841892983
22540.6882027552,86295.1317027552,0.0114961206288162
22540.9410336831,86295.3845336831,0.0330732545455345
22541.1938703089,86295.6373703089,0.0305055511166905
22541.4467126327,86295.8902126327,0.041344495745587
22541.6995606547,86296.1430606547,0.0664483822785518
22541.9524143752,86296.3959143752,0.081354940523742
22542.2052737941,86296.6487737941,0.0917614593729868
22542.458138912,86296.901638912,0.0988603995661934
22542.7110097289,86297.1545097289,0.0783620639966954
22542.9638862449,86297.4073862449,0.149089258554085
22543.2167684602,86297.6602684602,0.0956988273941609
22543.4696563752,86297.9131563752,0.162759042684283
22543.72254999,86298.16604999,0.176632382771515
22543.9754493046,86298.4189493046,0.172752520827609
22544.2283543194,86298.6718543194,0.19053615202856
22544.4812650346,86298.9247650346,0.202650163484178
22544.7341814502,86299.1776814502,0.179634632392776
22544.9871035667,86299.4306035667,0.178050221983502
22545.240031384,86299.683531384,0.129367179159209
22545.4929649024,86299.9364649024,0.134958658281378
22545.7459041222,86300.1894041222,0.0500567066619771
22545.9988490433,86300.4423490433,0.0649876225545264
22546.2517996663,86300.6952996663,0.0888169784887055
22546.5047559911,86300.9482559911,0.0647028375696325
22546.757718018,86301.201218018,0.0303733848991018
22547.0106857471,86301.4541857471,0.04294465064948
22547.2636591787,86301.7071591787,0.0275142206293459
22547.5166383129,86301.9601383129,0.019142327273326
22547.76962315,86302.21312315,0.0473370077988816
22548.0226136902,86302.4661136902,0.0579851678078826
22548.2756099336,86302.7191099336,0.0326828903456182
22548.5286118803,86302.9721118803,0.0560940484303317
22548.7816195308,86303.2251195308,0.038945571104618
22549.0346328849,86303.4781328849,0.0311329312159203
22549.2876519431,86303.7311519431,0.057579783420774
22549.5406767056,86303.9841767056,0.0210025417072183
22549.7937071724,86304.2372071724,0.0326055388012806
22550.0467433438,86304.4902433438,0.047818560498121
22550.2997852199,86304.7432852199,0.0470683521118988
22550.552832801,86304.996332801,0.0287344498491434
22550.8058860873,86305.2493860873,0.0476291787785483
22551.058945079,86305.502445079,0.0462026694109998
22551.3120097762,86305.7555097762,0.0159148813024782
22551.5650801791,86306.0085801791,0.0145844308096892
22551.8181562879,86306.2616562879,0.0224254126144953
22552.0712381029,86306.5147381029,0.0113265424553568
22552.3243256241,86306.7678256241,0.0319086709227479
22552.577418852,86307.020918852,0.0317040094769158
22552.8305177864,86307.2740177864,0.0332180957709493
22553.0836224279,86307.5271224279,0.0111204347648365
22553.3367327764,86307.7802327764,0.0205135221400803
22553.5898488321,86308.0333488321,0.0123651424263495
22553.8429705954,86308.2864705954,0.0112679391578011
22554.0960980663,86308.5395980663,0.0259595532607255
22554.3492312451,86308.7927312451,0.0243001428208312
22554.6023701319,86309.0458701319,0.0232002157386279
22554.855514727,86309.299014727,0.0209680327122064
22555.1086650305,86309.5521650305,0.0347971426893474
22555.3618210426,86309.8053210426,0.0163890916295808
22555.6149827636,86310.0584827636,0.0277802726630433
22555.8681501936,86310.3116501936,0.0234597669397214
22556.1213233329,86310.5648233329,0.0229789009467342
22556.3745021815,86310.8180021815,0.0388799942076366
22556.6276867397,86311.0711867397,0.0370086941789364
22556.8808770077,86311.3243770077,0.0333903414685632
22557.1340729857,86311.5775729857,0.023295853644789
22557.3872746739,86311.8307746739,0.0228382865658585
22557.6404820724,86312.0839820724,0.0322800822101323
22557.8936951815,86312.3371951815,0.0598458807293453
22558.1469140014,86312.5904140014,0.0528076888506178
22558.4001385323,86312.8436385323,0.137043141823414
22558.6533687742,86313.0968687742,0.0862424622746304
22558.9066047275,86313.3501047275,0.051315999898036
22559.1598463924,86313.6033463924,0.0845353134537894
22559.4130937689,86313.8565937689,0.0483693301027384
22559.6663468574,86314.1098468574,0.0540142147805757
22559.9196056581,86314.363105658,0.0421709741080621
22560.1728701709,86314.6163701709,0.128143608427032
22560.4261403963,86314.8696403964,0.0911196713667566
22560.6794163344,86315.1229163344,0.116134128062929
22560.9326979854,86315.3761979854,0.0923330212621496
22561.1859853494,86315.6294853494,0.0547508992276441
22561.4392784268,86315.8827784268,0.0657583617736543
22561.6925772175,86316.1360772175,0.0446389032498305
22561.945881722,86316.389381722,0.0409232330857962
22562.1991919403,86316.6426919403,0.0355871653686775
22562.4525078726,86316.8960078726,0.0768870847216827
22562.7058295191,86317.1493295191,0.0414867905892836
22562.9591568801,86317.4026568801,0.0795492585748812
22563.2124899557,86317.6559899557,0.0662372030466814
22563.4658287463,86317.9093287463,0.0471422187749872
22563.7191732517,86318.1626732517,0.0521889446566877
22563.9725234723,86318.4160234723,0.0281298138199793
22564.2258794084,86318.6693794084,0.0324274996786625
22564.47924106,86318.92274106,0.0443585398526919
22564.7326084274,86319.1761084274,0.0180914823407935
22564.9859815108,86319.4294815108,0.0335808256927183
22565.2393603104,86319.6828603104,0.0527760843045027
22565.4927448264,86319.9362448264,0.0470452600096607
22565.7461350589,86320.1896350589,0.0541882999089681
22565.9995310082,86320.4430310082,0.06938382417934
22566.2529326744,86320.6964326744,0.0631622695540711
22566.5063400577,86320.9498400577,0.0521967494290983
22566.7597531584,86321.2032531584,0.0949779288201055
22567.0131719766,86321.4566719766,0.0683614863727724
22567.2665965124,86321.7100965124,0.0695298236675961
22567.5200267663,86321.9635267663,0.0484682343657079
22567.7734627382,86322.2169627382,0.0676985638155173
22568.0269044285,86322.4704044285,0.0595020429684752
22568.2803518372,86322.7238518372,0.146635566761133
22568.5338049646,86322.9773049646,0.248647396517488
22568.7872638109,86323.2307638109,0.20731868347712
22569.0407283762,86323.4842283762,0.201844617738368
22569.2941986609,86323.7376986609,0.154324492200631
22569.547674665,86323.991174665,0.114899713014039
22569.8011563887,86324.2446563887,0.0766754468222503
22570.0546438324,86324.4981438323,0.0436902355922001
22570.308136996,86324.7516369959,0.0396618814711286
22570.5616358798,86325.0051358798,0.058177716840234
22570.8151404842,86325.2586404842,0.0360902445916394
22571.0686508091,86325.5121508091,0.0280821816756822
22571.3221668548,86325.7656668548,0.0318116970715498
22571.5756886215,86326.0191886215,0.033860371550429
22571.8292161095,86326.2727161095,0.0222121776900572
22572.0827493189,86326.5262493189,0.0270958327156499
22572.3362882498,86326.7797882498,0.0377536999267286
22572.5898329025,86327.0333329025,0.0338957941874532
22572.8433832772,86327.2868832772,0.0369668000164546
22573.0969393741,86327.5404393741,0.0664849275646751
22573.3505011934,86327.7940011934,0.0180294795443479
22573.6040687352,86328.0475687352,0.0226133967024871
22573.8576419997,86328.3011419997,0.0494151931230865
22574.1112209872,86328.5547209872,0.02913436218993
22574.3648056979,86328.8083056979,0.056819849984691
22574.6183961318,86329.0618961318,0.0603876895248908
22574.8719922894,86329.3154922894,0.0322254977387298
22575.1255941705,86329.5690941705,0.0478523014219835
22575.3792017757,86329.8227017757,0.0426023503967877
22575.632815105,86330.076315105,0.0470299413778445
22575.8864341585,86330.3299341585,0.0677521325694672
22576.1400589366,86330.5835589366,0.0597529462306798
22576.3936894393,86330.8371894393,0.0458960431561569
22576.6473256669,86331.0908256669,0.0371231704739548
22576.9009676197,86331.3444676197,0.084659092905383
22577.1546152976,86331.5981152976,0.0702876309340003
22577.4082687011,86331.8517687011,0.0616644249424984
22577.6619278302,86332.1054278302,0.103702866627738
22577.9155926852,86332.3590926852,0.0712006471762312
22578.1692632662,86332.6127632662,0.089325186016675
22578.4229395734,86332.8664395734,0.0802429780482871
22578.6766216071,86333.1201216071,0.0949139937152056
22578.9303093674,86333.3738093674,0.115383437714613
22579.1840028546,86333.6275028546,0.137687005158454
22579.4377020687,86333.8812020687,0.0951486618834979
22579.6914070101,86334.1349070101,0.110752867232081
22579.9451176788,86334.3886176789,0.117878481540716
22580.1988340752,86334.6423340752,0.098179978881136
22580.4525561994,86334.8960561994,0.0889446678006569
22580.7062840515,86335.1497840515,0.0962844494172709
22580.9600176318,86335.4035176318,0.082265425186019
22581.2137569405,86335.6572569405,0.0993263903482649
22581.4675019778,86335.9110019778,0.0674095834813743
22581.7212527438,86336.1647527438,0.0560204309326963
22581.9750092389,86336.4185092389,0.0445493537238015
22582.2287714631,86336.6722714631,0.0538109150148845
22582.4825394165,86336.9260394165,0.063184131547427
22582.7363130995,86337.1798130995,0.0710930658998925
22582.9900925123,86337.4335925123,0.047657307661989
22583.243877655,86337.687377655,0.0427617553953074
22583.4976685278,86337.9411685278,0.0429984037019236
22583.7514651309,86338.1949651309,0.0462732510723112
22584.0052674646,86338.4487674646,0.0490266366616606
22584.2590755289,86338.7025755289,0.0461759061942478
22584.5128893242,86338.9563893242,0.0826256676762061
22584.7667088504,86339.2102088504,0.052610064023934
22585.020534108,86339.4640341081,0.0667755788819791
22585.2743650972,86339.7178650972,0.0547190174474185
22585.5282018179,86339.9717018179,0.0635118070655277
22585.7820442706,86340.2255442706,0.0738907078706681
22586.0358924553,86340.4793924553,0.0705889317027873
22586.2897463723,86340.7332463723,0.0592670202303043
22586.5436060217,86340.9871060217,0.0463958303779284
22586.7974714037,86341.2409714037,0.0599406883164987
22587.0513425186,86341.4948425186,0.0298320211844926
22587.3052193665,86341.7487193665,0.041860797356918
22587.5591019477,86342.0026019477,0.0452239744909732
22587.8129902623,86342.2564902623,0.0416684784316523
22588.0668843104,86342.5103843104,0.0294641961320621
22588.3207840924,86342.7642840925,0.0333025874003796
22588.5746896084,86343.0181896084,0.0175276793003177
22588.8286008587,86343.2721008587,0.0217113403118729
22589.0825178432,86343.5260178432,0.0201888652430624
22589.3364405624,86343.7799405624,0.0380278854973712
22589.5903690164,86344.0338690164,0.0288053695381617
22589.8443032053,86344.2878032053,0.0224510642797747
22590.0982431294,86344.5417431294,0.0141299983563704
22590.3521887889,86344.7956887889,0.0258935257746871
22590.6061401839,86345.0496401839,0.00878358840933609
22590.8600973147,86345.3035973147,0.00480019655713925
22591.1140601814,86345.5575601814,0.0207519514477132
22591.3680287843,86345.8115287843,0.0105094061350349
22591.6220031236,86346.0655031236,0.0244704646612771
22591.8759831993,86346.3194831993,0.0186405200426324
22592.1299690117,86346.5734690117,0.0101078800879646
22592.3839605611,86346.8274605611,0.0272049441173899
22592.6379578476,86347.0814578476,0.0258489342190268
22592.8919608715,86347.3354608715,0.0446368378480009
22593.1459696328,86347.5894696328,0.0388502872484138
22593.3999841318,86347.8434841318,0.0288231971067509
22593.6540043687,86348.0975043687,0.0357695351626462
22593.9080303436,86348.3515303436,0.0906931792620118
22594.1620620568,86348.6055620568,0.0719038124442643
22594.4160995086,86348.8595995086,0.0565096879426323
22594.670142699,86349.113642699,0.0741587483542194
22594.9241916282,86349.3676916282,0.0490502194847227
22595.1782462966,86349.6217462966,0.0418744412926837
22595.4323067041,86349.8758067041,0.0810175767950268
22595.6863728511,86350.1298728511,0.049438150577106
22595.9404447378,86350.3839447378,0.0452033804164203
22596.1945223643,86350.6380223643,0.0569655433115235
22596.4486057309,86350.8921057309,0.0998215432040094
22596.7026948376,86351.1461948376,0.157486027963085
22596.9567896848,86351.4002896848,0.194259848069432
22597.2108902726,86351.6543902726,0.13356135568693
22597.4649966012,86351.9084966012,0.119122923470669
22597.7191086708,86352.1626086708,0.108292608899063
22597.9732264815,86352.4167264815,0.0596371504552863
22598.2273500337,86352.6708500337,0.0883058618524979
22598.4814793275,86352.9249793275,0.0274456196577359
22598.7356143631,86353.1791143631,0.0623545048643569
22598.9897551405,86353.4332551405,0.0417962198927305
22599.2439016603,86353.6874016603,0.0799558169062811
22599.4980539223,86353.9415539223,0.0887160875042077
22599.752211927,86354.195711927,0.0426376480953164
22600.0063756743,86354.4498756743,0.0966284716617474
22600.2605451646,86354.7040451646,0.116964537647149
22600.5147203981,86354.9582203981,0.0778351420536773
22600.7689013749,86355.2124013749,0.142985325042552
22601.0230880952,86355.4665880952,0.120441432505308
22601.2772805593,86355.7207805593,0.098868867863472
22601.5314787673,86355.9749787673,0.138285107259545
22601.7856827194,86356.2291827194,0.120662846532957
22602.0398924158,86356.4833924158,0.125593133315706
22602.2941078567,86356.7376078567,0.130566280352926
22602.5483290423,86356.9918290423,0.127338311935734
22602.8025559729,86357.2460559729,0.13236635535682
22603.0567886484,86357.5002886484,0.0867071848426725
22603.3110270693,86357.7545270693,0.0789135813424028
22603.5652712357,86358.0087712357,0.077765452071511
22603.8195211478,86358.2630211478,0.084785842720174
22604.0737768057,86358.5172768057,0.07127397329434
22604.3280382097,86358.7715382097,0.136445258875048
22604.5823053599,86359.0258053599,0.101438730164096
22604.8365782566,86359.2800782566,0.0723467528222607
22605.0908568999,86359.5343568999,0.0588476918321178
22605.3451412901,86359.7886412901,0.060205433927035
22605.5994314274,86360.0429314274,0.0474680103103937
22605.8537273118,86360.2972273118,0.0566032496972456
22606.1080289437,86360.5515289437,0.042472487585091
22606.3623363232,86360.8058363232,0.0357087938464347
22606.6166494505,86361.0601494505,0.032435276232907
22606.8709683258,86361.3144683258,0.0204251487836821
22607.1252929494,86361.5687929494,0.0371740482189156
22607.3796233214,86361.8231233214,0.0237006288136123
22607.6339594418,86362.0774594418,0.0266165024411594
22607.8883013112,86362.3318013112,0.036662101231476
22608.1426489295,86362.5861489295,0.0298463946143675
22608.397002297,86362.840502297,0.0342429941598774
22608.6513614139,86363.0948614139,0.0469248291511023
22608.9057262804,86363.3492262804,0.0309968226622078
22609.1600968966,86363.6035968966,0.0843820767364878
22609.4144732628,86363.8579732628,0.27122459701079
22609.6688553791,86364.1123553791,0.27990171711331
22609.9232432458,86364.3667432458,0.0998089773287137
22610.177636863,86364.621136863,0.114481611737238
22610.432036231,86364.875536231,0.087858408562998
22610.68644135,86365.12994135,0.087221975640173
22610.9408522199,86365.3843522199,0.0620951794518451
22611.1952688414,86365.6387688414,0.0606965188087673
22611.4496912142,86365.8931912142,0.100463492853528
22611.7041193389,86366.1476193389,0.089180209793118
22611.9585532154,86366.4020532154,0.0906985054728306
22612.212992844,86366.656492844,0.0789636608349555
22612.4674382248,86366.9109382248,0.0782298933870687
22612.7218893583,86367.1653893583,0.135674520225855
22612.9763462444,86367.4198462444,0.12745572665725
22613.2308088835,86367.6743088835,0.131752664914572
22613.4852772755,86367.9287772755,0.12686937092727
22613.7397514209,86368.1832514209,0.100741615706728
22613.9942313197,86368.4377313197,0.101381404533172
22614.2487169722,86368.6922169722,0.055989237609511
22614.5032083786,86368.9467083786,0.0466822619760173
22614.757705539,86369.2012055391,0.0595317771343322
22615.0122084537,86369.4557084537,0.0474147502914866
22615.2667171228,86369.7102171228,0.0307449153591473
22615.5212315466,86369.9647315466,0.0415829414425982
22615.7757517252,86370.2192517252,0.0975823734182416
22616.0302776588,86370.4737776588,0.0755042603257174
22616.2848093477,86370.7283093477,0.0890120204694356
22616.539346792,86370.982846792,0.0444450776821175
22616.7938899919,86371.2373899919,0.0251016622732855
22617.0484389476,86371.4919389476,0.0707669939924823
22617.3029936593,86371.7464936593,0.0404849950942472
22617.5575541273,86372.0010541274,0.0336257479319477
22617.8121203517,86372.2556203517,0.0390015971980791
22618.0666923326,86372.5101923326,0.0224064682002757
22618.3212700703,86372.7647700703,0.0206801269376812
22618.575853565,86373.019353565,0.0333910111536502
22618.8304428169,86373.2739428169,0.0181889464048316
22619.0850378262,86373.5285378262,0.0230000539466991
22619.339638593,86373.783138593,0.0275052718794252
22619.5942451176,86374.0377451176,0.054253493186935
22619.8488574003,86374.2923574002,0.0610827241650108
22620.1034754409,86374.5469754409,0.0460703089654518
22620.3580992401,86374.8015992401,0.0993639776019208
22620.6127287976,86375.0562287976,0.145117020011824
22620.867364114,86375.310864114,0.0965841529966108
22621.1220051893,86375.5655051893,0.148517712998728
22621.3766520238,86375.8201520238,0.0907386546535188
22621.6313046175,86376.0748046175,0.0418551021331943
22621.8859629709,86376.3294629709,0.0184056938998567
22622.1406270839,86376.5841270839,0.0221653075621496
22622.3952969568,86376.8387969568,0.0251388239950464
22622.6499725899,86377.0934725899,0.0226893787746424
22622.9046539832,86377.3481539832,0.0273383771251602
22623.1593411371,86377.6028411371,0.0115037021559158
22623.4140340517,86377.8575340517,0.0299665312742788
22623.6687327271,86378.1122327271,0.0199640244782306
22623.9234371636,86378.3669371636,0.027029522263962
22624.1781473615,86378.6216473615,0.00661033249292069
22624.4328633208,86378.8763633208,0.0120218105912932
22624.6875850418,86379.1310850418,0.00708951723872546
22624.9423125246,86379.3858125246,0.011449467350806
22625.1970457695,86379.6405457695,0.0105217016926075
22625.4517847767,86379.8952847767,0.00951553154895604
22625.7065295464,86380.1500295464,0.0164761245455696
22625.9612800786,86380.4047800786,0.0139391698511449
22626.2160363738,86380.6595363738,0.0255976441336837
22626.470798432,86380.914298432,0.0199753329734062
22626.7255662534,86381.1690662534,0.0100277670334426
22626.9803398382,86381.4238398382,0.0131553155043967
22627.2351191867,86381.6786191867,0.0288105602967641
22627.489904299,86381.933404299,0.0377273605705195
22627.7446951754,86382.1881951754,0.037934391107553
22627.9994918159,86382.4429918159,0.0258401889263951
22628.2542942209,86382.6977942209,0.033928353961851
22628.5091023905,86382.9526023905,0.0627106218192896
22628.7639163248,86383.2074163248,0.0807166657037888
22629.0187360242,86383.4622360242,0.0745655614865569
22629.2735614888,86383.7170614888,0.116978782623742
22629.5283927187,86383.9718927187,0.145185337520478
22629.7832297143,86384.2267297143,0.158327811217434
22630.0380724756,86384.4815724756,0.177145675471853
22630.2929210029,86384.7364210029,0.119734323936418
22630.5477752964,86384.9912752964,0.103671611021807
22630.8026353563,86385.2461353563,0.103096170698296
22631.0575011827,86385.5010011827,0.0700046614099408
22631.3123727759,86385.7558727759,0.0593454045244692
22631.567250136,86386.010750136,0.0520601014288255
22631.8221332633,86386.2656332633,0.0562542277874238
22632.0770221579,86386.5205221579,0.0387879195567893
22632.3319168201,86386.7754168201,0.0329309313382274
22632.58681725,86387.03031725,0.0357854358635211
22632.8417234479,86387.2852234479,0.0276758644523557
22633.0966354138,86387.5401354138,0.0311548277822947
22633.3515531482,86387.7950531482,0.026257046128494
22633.606476651,86388.049976651,0.0354129345969273
22633.8614059225,86388.3049059225,0.053874176966046
22634.116340963,86388.559840963,0.0374619562232558
22634.3712817726,86388.8147817726,0.0591357994478309
22634.6262283515,86389.0697283515,0.0632743186974418
22634.8811806998,86389.3246806999,0.0893389490934229
22635.1361388179,86389.5796388179,0.0467832357406752
22635.391102706,86389.834602706,0.0370316455085881
22635.646072364,86390.089572364,0.0436196031672417
22635.9010477923,86390.3445477923,0.0353580985534697
22636.1560289912,86390.5995289912,0.0513651086091588
22636.4110159607,86390.8545159607,0.0665603186179298
22636.6660087011,86391.109508701,0.0775671113007455
22636.9210072125,86391.3645072125,0.0809823765464627
22637.1760114953,86391.6195114953,0.104063728597644
22637.4310215494,86391.8745215494,0.106076472289465
22637.6860373752,86392.1295373752,0.0740750711657441
22637.941058973,86392.384558973,0.0699512632349427
22638.1960863426,86392.6395863426,0.0258910284569488
22638.4511194847,86392.8946194847,0.0550362986815412
22638.7061583991,86393.1496583991,0.0290123677704275
22638.9612030862,86393.4047030862,0.0405651838581415
22639.2162535461,86393.6597535461,0.0259717230217809
22639.4713097789,86393.9148097789,0.0352127045892858
22639.7263717851,86394.1698717851,0.0417655811917017
22639.9814395647,86394.4249395647,0.101864057881508
22640.2365131178,86394.6800131178,0.081381549591799
22640.4915924449,86394.9350924449,0.0380134515416339
22640.7466775459,86395.1901775459,0.0686882873095092
22641.0017684211,86395.4452684211,0.0972509737411746
22641.2568650706,86395.7003650706,0.298193810740129
22641.5119674949,86395.9554674949,0.168025170405655
22641.7670756939,86396.2105756939,0.058206147329788
22642.0221896679,86396.4656896679,0.0392022934831089
22642.277309417,86396.720809417,0.0359634039769726
22642.5324349416,86396.9759349416,0.0468974127779619
22642.7875662418,86397.2310662418,0.071363378190721
22643.0427033176,86397.4862033176,0.123126464719314
22643.2978461696,86397.7413461696,0.125795336916068
22643.5529947976,86397.9964947976,0.10263022736531
22643.8081492019,86398.2516492019,0.0465514202763688
22644.0633093829,86398.5068093829,0.132551080333114
22644.3184753406,86398.7619753406,0.0713467952536173
22644.5736470753,86399.0171470753,0.169229003447172
22644.8288245871,86399.2723245871,0.28638695943504
22645.0840078762,86399.5275078762,0.169786720168819
22645.339196943,86399.782696943,0.0917512607892541
22645.5943917874,86400.0378917874,0.0921960156245741
22645.8495924097,86400.2930924097,0.0550777858843219
22646.1047988102,86400.5482988102,0.020621351732768
22646.360010989,86400.803510989,0.019031598003736
22646.6152289464,86401.0587289464,0.00473814490342021
22646.8704526825,86401.3139526825,0.0281251133651138
22647.1256821973,86401.5691821973,0.0214238439484771
22647.3809174914,86401.8244174914,0.0260979174362238
22647.6361585648,86402.0796585648,0.0418945381346805
22647.8914054177,86402.3349054177,0.014145449848578
22648.1466580502,86402.5901580502,0.0138323061942446
22648.4019164627,86402.8454164627,0.00863147329589455
22648.6571806553,86403.1006806553,0.0372781137749719
22648.9124506282,86403.3559506282,0.0154393792573301
22649.1677263815,86403.6112263815,0.0150121625348669
22649.4230079155,86403.8665079155,0.0265388603757444
22649.6782952304,86404.1217952304,0.0169817012125078
22649.9335883264,86404.3770883263,0.01982679757355
22650.1888872036,86404.6323872036,0.00799503172044408
22650.4441918623,86404.8876918623,0.0217091678399828
22650.6995023026,86405.1430023026,0.0341903342043678
22650.9548185248,86405.3983185248,0.0333916259130234
22651.210140529,86405.653640529,0.0260181998687276
22651.4654683155,86405.9089683155,0.0118767887631697
22651.7208018845,86406.1643018845,0.0267389402025025
22651.9761412361,86406.4196412361,0.0365883859436588
22652.2314863706,86406.6749863706,0.0439366880617592
22652.4868372881,86406.9303372881,0.0456916383025646
22652.7421939888,86407.1856939888,0.0639009920087275
22652.9975564729,86407.4410564729,0.129593151801185
22653.2529247407,86407.6964247407,0.124492196405773
22653.5082987923,86407.9517987923,0.145998421650083
22653.7636786279,86408.2071786279,0.0631724833641455
22654.0190642477,86408.4625642477,0.0388320803597778
22654.274455652,86408.717955652,0.0484796346003247
22654.5298528409,86408.9733528409,0.0154169426238287
22654.7852558144,86409.2287558144,0.0255314047675084
22655.0406645731,86409.4841645731,0.0196921141318481
22655.2960791169,86409.7395791169,0.013437920544013
22655.5514994462,86409.9949994463,0.0425030832595676
22655.806925561,86410.250425561,0.0197978713834938
22656.0623574617,86410.5058574617,0.0189352899018186
22656.3177951483,86410.7612951483,0.0101097352756388
22656.5732386211,86411.0167386211,0.0174989907578504
22656.8286878803,86411.2721878803,0.0191597431943918
22657.084142926,86411.527642926,0.0297375095030418
22657.3396037585,86411.7831037585,0.0569871263256023
22657.595070378,86412.038570378,0.0921839644059185
22657.8505427846,86412.2940427846,0.188621126520646
22658.1060209786,86412.5495209786,0.181512946825877
22658.3615049602,86412.8050049602,0.17638135940677
22658.6169947295,86413.0604947296,0.180392838559991
22658.8724902867,86413.3159902867,0.0957429811247644
22659.1279916322,86413.5714916322,0.0606715954357937
22659.3834987659,86413.8269987659,0.0688938140055481
22659.6390116882,86414.0825116882,0.0585917498415993
22659.8945303992,86414.3380303992,0.0315842022910905
22660.1500548992,86414.5935548992,0.0749422902962873
22660.4055851883,86414.8490851883,0.0938564014507635
22660.6611212668,86415.1046212668,0.0485357915665016
22660.9166631347,86415.3601631347,0.0980963892660188
22661.1722107924,86415.6157107924,0.0845216706847825
22661.42776424,86415.87126424,0.0530079107172816
22661.6833234777,86416.1268234777,0.0204575199089814
22661.9388885057,86416.3823885057,0.0352160178732706
22662.1944593242,86416.6379593242,0.0328434768451047
22662.4500359335,86416.8935359335,0.0126948880105077
22662.7056183336,86417.1491183336,0.0154786931520005
22662.9612065248,86417.4047065248,0.0159717108591279
22663.2168005073,86417.6603005073,0.0350271284566243
22663.4724002814,86417.9159002814,0.0378477064926875
22663.7280058471,86418.1715058471,0.0599467462287984
22663.9836172046,86418.4271172046,0.0528145508566528
22664.2392343543,86418.6827343543,0.095765822239287
22664.4948572963,86418.9383572963,0.138475523807499
22664.7504860307,86419.1939860307,0.203206649841662
22665.0061205578,86419.4496205578,0.13484284296604
22665.2617608778,86419.7052608778,0.0814891100170651
22665.5174069909,86419.9609069909,0.0850053796015184
22665.7730588971,86420.2165588971,0.131938256736772
22666.0287165969,86420.4722165969,0.125559604433804
22666.2843800903,86420.7278800903,0.129862975456636
22666.5400493776,86420.9835493776,0.0548880219250879
22666.795724459,86421.239224459,0.150681655034648
22667.0514053345,86421.4949053345,0.175134756626323
22667.3070920046,86421.7505920046,0.0721167412473711
22667.5627844692,86422.0062844692,0.0595284484862236
22667.8184827288,86422.2619827288,0.0793119500507642
22668.0741867833,86422.5176867833,0.0400784801823046
22668.3298966331,86422.7733966331,0.043955258849863
22668.5856122783,86423.0291122783,0.024521309949491
22668.8413337191,86423.2848337191,0.0152843854321089
22669.0970609558,86423.5405609558,0.0318599243926745
22669.3527939885,86423.7962939885,0.0275992256267847
22669.6085328174,86424.0520328174,0.0109816952899627
22669.8642774427,86424.3077774427,0.0343687978930997
22670.1200278647,86424.5635278647,0.0388374398998929
22670.3757840834,86424.8192840834,0.0553429914563778
22670.6315460991,86425.0750460991,0.0426556020723905
22670.8873139122,86425.3308139122,0.0306054732841682
22671.1430875225,86425.5865875225,0.046689529111114
22671.3988669305,86425.8423669304,0.0119165230244373
22671.6546521362,86426.0981521362,0.0197628421074071
22671.9104431399,86426.3539431399,0.0319441544032832
22672.1662399419,86426.6097399419,0.0350843983221836
22672.4220425422,86426.8655425422,0.0338868704423574
22672.6778509412,86427.1213509412,0.0350421197811792
22672.9336651388,86427.3771651388,0.038391325189413
22673.1894851355,86427.6329851355,0.0593283613869009
22673.4453109313,86427.8888109313,0.035412439111123
22673.7011425265,86428.1446425265,0.022220000375111
22673.9569799213,86428.4004799213,0.0121410876482227
22674.2128231159,86428.6563231159,0.0936219468328121
22674.4686721104,86428.9121721104,0.214945207420794
22674.7245269051,86429.1680269051,0.224330680193387
22674.9803875001,86429.4238875001,0.188883174497093
22675.2362538957,86429.6797538957,0.0707728090090756
22675.4921260921,86429.9356260921,0.0721819867110835
22675.7480040894,86430.1915040894,0.042419106690265
22676.0038878878,86430.4473878878,0.027980871311267
22676.2597774876,86430.7032774877,0.0703787190329657
22676.515672889,86430.959172889,0.0962525188112118
22676.7715740921,86431.2150740921,0.0926458024525773
22677.0274810971,86431.4709810971,0.117049932644157
22677.2833939043,86431.7268939043,0.0747990181926229
22677.5393125138,86431.9828125138,0.0875091463626446
22677.7952369258,86432.2387369258,0.0422610393374473
22678.0511671405,86432.4946671405,0.131802583268032
22678.3071031582,86432.7506031582,0.18194853641502
22678.563044979,86433.006544979,0.17550153076324
22678.8189926031,86433.2624926031,0.198683590862031
22679.0749460306,86433.5184460306,0.210486154123394
22679.330905262,86433.774405262,0.252321709445981
22679.5868702973,86434.0303702973,0.195892845073476
22679.8428411366,86434.2863411366,0.140653555567764
22680.0988177802,86434.5423177802,0.114328597972859
22680.3548002285,86434.7983002285,0.165215338431346
22680.6107884813,86435.0542884813,0.130451562926768
22680.8667825391,86435.3102825391,0.142835126865436
22681.1227824019,86435.5662824019,0.176731371228882
22681.3787880701,86435.8222880701,0.211143174290826
22681.6347995437,86436.0782995437,0.0904286621649744
22681.890816823,86436.334316823,0.1626905193803
22682.1468399083,86436.5903399083,0.113200648238022
22682.4028687996,86436.8463687996,0.0520157585564629
22682.6589034971,86437.1024034971,0.0246477766570724
22682.9149440012,86437.3584440012,0.0223137427231867
22683.170990312,86437.614490312,0.0223512219317588
22683.4270424296,86437.8705424296,0.0273498623510499
22683.6831003542,86438.1266003542,0.016980504928026
22683.9391640861,86438.3826640862,0.0281711151255704
22684.1952336255,86438.6387336256,0.0408223768954564
22684.4513089726,86438.8948089726,0.054429573005368
22684.7073901276,86439.1508901276,0.0478246015696832
22684.9634770906,86439.4069770906,0.02313164829808
22685.2195698619,86439.6630698619,0.0503759048481195
22685.4756684415,86439.9191684415,0.10921916697675
22685.7317728299,86440.1752728299,0.24244639615128
22685.9878830271,86440.4313830271,0.244155321695303
22686.2439990334,86440.6874990334,0.160048271181893
22686.5001208489,86440.9436208489,0.0906595633267747
22686.7562484738,86441.1997484738,0.102699399792931
22687.0123819084,86441.4558819084,0.0349387612001443
22687.2685211528,86441.7120211528,0.0352003564405445
22687.5246662073,86441.9681662073,0.0314891534995288
22687.7808170719,86442.2243170719,0.0612905552147825
22688.0369737471,86442.4804737471,0.15967272651335
22688.2931362328,86442.7366362328,0.144218754865353
22688.5493045293,86442.9928045293,0.0875596586013117
22688.8054786369,86443.2489786369,0.0643710999642746
22689.0616585558,86443.5051585558,0.088033840210293
22689.317844286,86443.761344286,0.0935935098995428
22689.5740358278,86444.0175358278,0.0777445271730004
22689.8302331815,86444.2737331815,0.0946590834800957
22690.0864363471,86444.5299363471,0.101443602183033
22690.342645325,86444.786145325,0.0347906831866272
22690.5988601153,86445.0423601153,0.0560918369371162
22690.8550807182,86445.2985807182,0.0281286308313144
22691.1113071339,86445.5548071339,0.0216481000860087
22691.3675393626,86445.8110393626,0.0480689078626469
22691.6237774046,86446.0672774046,0.0303570253910537
22691.8800212598,86446.3235212598,0.063659575252149
22692.1362709287,86446.5797709287,0.0441295535139456
22692.3925264113,86446.8360264114,0.054914383733431
22692.648787708,86447.092287708,0.0304531691028776
22692.905054819,86447.348554819,0.02771569105814
22693.1613277441,86447.6048277441,0.0341975010992652
22693.417606484,86447.861106484,0.0343434127122999
22693.6738910386,86448.1173910386,0.0489060827633407
22693.9301814082,86448.3736814082,0.0435565353747492
22694.186477593,86448.629977593,0.0784594443502632
22694.4427795931,86448.8862795931,0.0487345753765976
22694.6990874088,86449.1425874088,0.0640788858583629
22694.9554010404,86449.3989010403,0.0909490478900962
22695.2117204878,86449.6552204878,0.125425782577455
22695.4680457514,86449.9115457514,0.170500052498424
22695.7243768314,86450.1678768314,0.268870624048359
22695.980713728,86450.424213728,0.211340987863244
22696.2370564413,86450.6805564412,0.163782750699153
22696.4934049716,86450.9369049716,0.118493501482943
22696.749759319,86451.193259319,0.0562864874994285
22697.0061194838,86451.4496194838,0.0418482429748334
22697.2624854662,86451.7059854662,0.0750876086489934
22697.5188572663,86451.9623572663,0.0534403032524894
22697.7752348843,86452.2187348843,0.0923097323604927
22698.0316183205,86452.4751183205,0.0627300411024558
22698.288007575,86452.731507575,0.0986451781976632
22698.5444026481,86452.9879026481,0.116161837541151
22698.8008035399,86453.2443035399,0.197695490511065
22699.0572102507,86453.5007102507,0.214118169664726
22699.3136227805,86453.7571227805,0.226907211724974
22699.5700411298,86454.0135411298,0.178953212041682
22699.8264652986,86454.2699652986,0.269622260783007
22700.0828952871,86454.5263952871,0.306408787441722
22700.3393310956,86454.7828310956,0.495372214581576
22700.5957727241,86455.0392727241,0.33299571808477
22700.852220173,86455.295720173,0.314209291240434
22701.1086734423,86455.5521734423,0.139388974887941
22701.3651325325,86455.8086325325,0.113251044679476
22701.6215974436,86456.0650974436,0.0589042619887506
22701.8780681757,86456.3215681757,0.0429099668594609
22702.1345447292,86456.5780447292,0.0591969968908966
22702.3910271042,86456.8345271042,0.0217252300680221
22702.647515301,86457.091015301,0.0244519916610256
22702.9040093196,86457.3475093196,0.0375743668679622
22703.1605091603,86457.6040091603,0.0363099444906347
22703.4170148234,86457.8605148234,0.0492439824353382
22703.6735263089,86458.1170263089,0.0777497313096706
22703.9300436172,86458.3735436172,0.0961717516658924
22704.1865667484,86458.6300667484,0.0501480292177633
22704.4430957027,86458.8865957027,0.0334823298979178
22704.6996304802,86459.1431304802,0.0671311022985178
22704.9561710812,86459.3996710812,0.0556749274212408
22705.212717506,86459.656217506,0.0576773629159367
22705.4692697547,86459.9127697547,0.0503332924882247
22705.7258278275,86460.1693278275,0.074202019775431
22705.9823917245,86460.4258917245,0.0730493135400518
22706.238961446,86460.682461446,0.104718522556065
22706.4955369922,86460.9390369922,0.0784281526364748
22706.7521183634,86461.1956183634,0.139210095982234
22707.0087055595,86461.4522055595,0.123614989861156
22707.265298581,86461.708798581,0.0778583643404853
22707.5218974279,86461.9653974279,0.0496488866663804
22707.7785021006,86462.2220021006,0.0425030446175061
22708.0351125991,86462.4786125991,0.0254960826304112
22708.2917289237,86462.7352289237,0.0258230158529242
22708.5483510745,86462.9918510745,0.116469321527012
22708.8049790519,86463.2484790519,0.143841951526757
22709.0616128559,86463.5051128559,0.11903602837366
22709.3182524868,86463.7617524868,0.0762868495787239
22709.5748979448,86464.0183979448,0.0447158861283221
22709.8315492299,86464.2750492299,0.028796717107357
22710.0882063426,86464.5317063426,0.0282693318921964
22710.3448692829,86464.7883692829,0.0295293248531785
22710.6015380512,86465.0450380512,0.0206977004903743
22710.8582126475,86465.3017126475,0.0349803796632218
22711.114893072,86465.558393072,0.0410013909460356
22711.371579325,86465.815079325,0.0164426227686485
22711.6282714066,86466.0717714066,0.0201914981984241
22711.8849693172,86466.3284693172,0.0237999516122669
22712.1416730567,86466.5851730567,0.0419681593374357
22712.3983826255,86466.8418826255,0.022159000733135
22712.6550980238,86467.0985980238,0.0258350865020846
22712.9118192516,86467.3553192516,0.0292822724103971
22713.1685463094,86467.6120463094,0.022114589119675
22713.4252791972,86467.8687791972,0.0405512145785839
22713.6820179153,86468.1255179153,0.0571581792755415
22713.9387624638,86468.3822624638,0.0925752070440294
22714.1955128429,86468.6390128429,0.16460728040034
22714.4522690528,86468.8957690528,0.118043654463379
22714.7090310938,86469.1525310938,0.12136554959672
22714.9657989661,86469.4092989661,0.16093734612159
22715.2225726698,86469.6660726698,0.260697030102432
22715.4793522051,86469.9228522051,0.313555943010756
22715.7361375723,86470.1796375723,0.342520366980301
22715.9929287715,86470.4364287715,0.191798600926572
22716.2497258029,86470.6932258029,0.0951879074302718
22716.5065286668,86470.9500286668,0.0915905810421562
22716.7633373633,86471.2068373633,0.0674579382713058
22717.0201518925,86471.4636518925,0.0262117827914597
22717.2769722549,86471.7204722549,0.0305608601421937
22717.5337984505,86471.9772984505,0.0479405145344885
22717.7906304795,86472.2341304795,0.038275571735611
22718.047468342,86472.490968342,0.090997430321517
22718.3043120384,86472.7478120384,0.148381046736195
22718.5611615689,86473.0046615689,0.0668505847958014
22718.8180169336,86473.2615169336,0.0529222498182079
22719.0748781326,86473.5183781326,0.0364627954629626
22719.3317451663,86473.7752451663,0.0532854858220902
22719.5886180349,86474.0321180349,0.061473771712557
22719.8454967385,86474.2889967385,0.0696270561163183
22720.1023812772,86474.5458812772,0.116909290011209
22720.3592716513,86474.8027716513,0.175070207508875
22720.6161678611,86475.0596678611,0.149171588940682
22720.8730699067,86475.3165699067,0.0673445046049714
22721.1299777883,86475.5734777883,0.0748219235559903
22721.3868915061,86475.8303915061,0.0733019296029434
22721.6438110603,86476.0873110603,0.0723179202194626
22721.9007364511,86476.3442364511,0.0341614436839116
22722.1576676787,86476.6011676787,0.175446997071431
22722.4146047433,86476.8581047433,0.204388995870331
22722.6715476451,86477.1150476451,0.164599905098826
22722.9284963843,86477.3719963843,0.130351690742295
22723.1854509611,86477.6289509612,0.0715297544667886
22723.4424113758,86477.8859113758,0.0763595078072808
22723.6993776283,86478.1428776283,0.058001080203726
22723.9563497191,86478.3998497191,0.0438216063778771
22724.2133276483,86478.6568276483,0.0286954123410718
22724.4703114162,86478.9138114162,0.0627816289509119
22724.7273010228,86479.1708010228,0.0615648696576886
22724.9842964684,86479.4277964684,0.102595828150465
22725.2412977531,86479.6847977531,0.0649117485859139
22725.4983048773,86479.9418048773,0.0722936635156932
22725.755317841,86480.198817841,0.119636221267101
22726.0123366445,86480.4558366445,0.175517810062756
22726.2693612881,86480.7128612881,0.222784523518792
22726.5263917718,86480.9698917718,0.163023610474288
22726.7834280959,86481.2269280959,0.106272577563576
22727.0404702606,86481.4839702606,0.136349293663931
22727.2975182661,86481.7410182661,0.0890621512140732
22727.5545721125,86481.9980721125,0.0958252973141501
22727.8116318001,86482.2551318001,0.0681102145631497
22728.0686973292,86482.5121973292,0.0784238164103708
22728.3257686998,86482.7692686998,0.0461979311357878
22728.5828459121,86483.0263459121,0.0541664764759566
22728.8399289665,86483.2834289665,0.13707565922224
22729.097017863,86483.540517863,0.127235829416067
22729.354112602,86483.797612602,0.0916383101731527
22729.6112131834,86484.0547131834,0.0509931742775742
22729.8683196076,86484.3118196076,0.0357806692638269
22730.1254318749,86484.5689318749,0.0265364350877728
22730.3825499853,86484.8260499853,0.0382886496494205
22730.6396739391,86485.0831739391,0.0400311639982737
22730.8968037365,86485.3403037365,0.022902067167678
22731.1539393776,86485.5974393776,0.0643385437312709
22731.4110808626,86485.8545808626,0.0673832990259404
22731.6682281919,86486.1117281919,0.0503993001380179
22731.9253813655,86486.3688813655,0.0519217194565969
22732.1825403838,86486.6260403838,0.0337476936005499
22732.4397052467,86486.8832052467,0.0412704873818515
22732.6968759547,86487.1403759547,0.0387737496933903
22732.9540525077,86487.3975525077,0.127841288704484
22733.2112349062,86487.6547349062,0.199474395435677
22733.4684231502,86487.9119231502,0.247241502152551
22733.72561724,86488.16911724,0.138116475038499
22733.9828171757,86488.4263171757,0.120833356796508
22734.2400229577,86488.6835229577,0.0939087210264209
22734.4972345859,86488.940734586,0.0632058989779144
22734.7544520608,86489.1979520608,0.0660193932746222
22735.0116753823,86489.4551753823,0.0171151402254595
22735.268904551,86489.712404551,0.0636312565223608
22735.5261395667,86489.9696395667,0.0490680867951269
22735.7833804297,86490.2268804297,0.0221129711294238
22736.0406271404,86490.4841271404,0.0324796532359554
22736.2978796987,86490.7413796987,0.0130039063652265
22736.5551381051,86490.9986381051,0.0204248074795186
22736.8124023596,86491.2559023596,0.0455857477530608
22737.0696724624,86491.5131724624,0.0169964466992964
22737.3269484138,86491.7704484138,0.0210250979077565
22737.584230214,86492.027730214,0.0311224381749007
22737.8415178631,86492.2850178631,0.0235784468401223
22738.0988113613,86492.5423113613,0.0206029498109056
22738.356110709,86492.799610709,0.0313199400136668
22738.6134159062,86493.0569159062,0.0360992086426977
22738.8707269531,86493.3142269531,0.0287939517852281
22739.1280438499,86493.5715438499,0.041658527907958
22739.385366597,86493.828866597,0.0344807579639302
22739.6426951944,86494.0861951944,0.05520823664005
22739.9000296423,86494.3435296423,0.0766639747715368
22740.157369941,86494.600869941,0.0921750303382425
22740.4147160906,86494.8582160906,0.128738165911715
22740.6720680914,86495.1155680914,0.133319100054486
22740.9294259435,86495.3729259435,0.171765948291613
22741.1867896471,86495.6302896471,0.267978683375886
22741.4441592026,86495.8876592025,0.247733544820775
22741.7015346099,86496.1450346099,0.274994481116115
22741.9589158694,86496.4024158694,0.169866072376251
22742.2163029813,86496.6598029813,0.145617554839768
22742.4736959457,86496.9171959457,0.0921037358288571
22742.7310947628,86497.1745947628,0.0735002670858552
22742.9884994329,86497.4319994329,0.0620219122003035
22743.2459099561,86497.6894099561,0.058302797880518
22743.5033263327,86497.9468263327,0.0581973009397685
22743.7607485628,86498.2042485628,0.0922138086643062
22744.0181766466,86498.4616766466,0.0771401309948602
22744.2756105844,86498.7191105844,0.0812554584460182
22744.5330503764,86498.9765503764,0.0542720891935489
22744.7904960227,86499.2339960227,0.0575584432269188
22745.0479475235,86499.4914475235,0.0702786214766584
22745.3054048791,86499.7489048791,0.111535084958932
22745.5628680896,86500.0063680896,0.149328211497027
22745.8203371552,86500.2638371552,0.127975796555499
22746.0778120762,86500.5213120762,0.19217050019632
22746.3352928527,86500.7787928527,0.263090629937079
22746.592779485,86501.036279485,0.197514557057548
22746.8502719732,86501.2937719732,0.135757500050845
22747.1077703176,86501.5512703176,0.0683223922824278
22747.3652745183,86501.8087745183,0.0479469052641947
22747.6227845755,86502.0662845755,0.0636720625296732
22747.8803004895,86502.3238004895,0.0988589925430578
22748.1378222604,86502.5813222604,0.0821310162190224
22748.3953498885,86502.8388498885,0.10593514474803
22748.6528833738,86503.0963833738,0.0753568845990326
22748.9104227167,86503.3539227167,0.115212873964173
22749.1679679174,86503.6114679174,0.157502401292438
22749.425518976,86503.869018976,0.150015127372093
22749.6830758927,86504.1265758927,0.0743289777096167
22749.9406386678,86504.3841386678,0.0958869014755015
22750.1982073014,86504.6417073014,0.047400254750095
22750.4557817937,86504.8992817937,0.0267218148661124
22750.7133621451,86505.1568621451,0.0289327625569436
22750.9709483554,86505.4144483554,0.0588844689597618
22751.2285404253,86505.6720404253,0.0217333776521484
22751.4861383545,86505.9296383545,0.0432004253112552
22751.7437421436,86506.1872421436,0.045515762261315
22752.0013517925,86506.4448517925,0.10269263583262
22752.2589673016,86506.7024673016,0.0875424958756934
22752.5165886711,86506.9600886711,0.0898054008895755
22752.7742159011,86507.2177159011,0.197063193274987
22753.0318489918,86507.4753489918,0.130101265481892
22753.2894879435,86507.7329879435,0.0597112731009796
22753.5471327562,86507.9906327562,0.0576416452768444
22753.8047834303,86508.2482834303,0.0276257247655646
22754.062439966,86508.505939966,0.0416408600191028
22754.3201023634,86508.7636023634,0.0506034749002594
22754.5777706227,86509.0212706227,0.0267969414602231
22754.8354447442,86509.2789447442,0.0250140457486347
22755.093124728,86509.536624728,0.0230035155130742
22755.3508105744,86509.7943105744,0.0472878994257223
22755.6085022835,86510.0520022835,0.0232796496698564
22755.8661998555,86510.3096998555,0.038800212793322
22756.1239032907,86510.5674032907,0.0468196002441154
22756.3816125892,86510.8251125892,0.0450325976416284
22756.6393277513,86511.0828277513,0.0224819227736809
22756.897048777,86511.340548777,0.0295458040087095
22757.1547756667,86511.5982756667,0.0361949081882213
22757.4125084205,86511.8560084205,0.101626049230676
22757.6702470387,86512.1137470387,0.0850495660420844
22757.9279915215,86512.3714915215,0.0716793499442726
22758.1857418689,86512.6292418689,0.182072370061413
22758.4434980813,86512.8869980813,0.222510782772458
22758.7012601589,86513.1447601589,0.262462179315258
22758.9590281018,86513.4025281018,0.286950341435659
22759.2168019101,86513.6603019101,0.181047477303503
22759.4745815843,86513.9180815843,0.202591865054014
22759.7323671244,86514.1758671244,0.156172163374443
22759.9901585307,86514.4336585307,0.122081280799924
22760.2479558033,86514.6914558033,0.0760795664339289
22760.5057589424,86514.9492589424,0.177834475746892
22760.7635679482,86515.2070679482,0.0686508935404619
22761.021382821,86515.464882821,0.0863514075870341
22761.279203561,86515.722703561,0.0571643478899761
22761.5370301683,86515.9805301683,0.0436471576576037
22761.794862643,86516.2383626431,0.0361661051375257
22762.0527009857,86516.4962009857,0.04080072135168
22762.3105451962,86516.7540451962,0.0347567271389866
22762.5683952748,86517.0118952748,0.0650008949227282
22762.8262512219,86517.2697512219,0.0738806801432839
22763.0841130374,86517.5276130374,0.0953162024313938
22763.3419807216,86517.7854807216,0.144610404342361
22763.5998542748,86518.0433542748,0.138136319784039
22763.8577336972,86518.3012336972,0.110476754070408
22764.1156189889,86518.5591189889,0.0824401581838622
22764.3735101502,86518.8170101502,0.0399024788624741
22764.6314071812,86519.0749071812,0.0616124323479597
22764.8893100822,86519.3328100822,0.0433943377603881
22765.1472188533,86519.5907188533,0.0351483006607485
22765.4051334947,86519.8486334947,0.0401435340252814
22765.6630540067,86520.1065540067,0.0524302958675168
22765.9209803894,86520.3644803895,0.0824090068616105
22766.1789126431,86520.6224126431,0.0328844008667815
22766.4368507679,86520.8803507679,0.0460358236417466
22766.6947947641,86521.1382947641,0.0268412111772156
22766.9527446319,86521.3962446319,0.0143136388435346
22767.2107003713,86521.6542003714,0.0409716295864233
22767.4686619828,86521.9121619828,0.0292547255710226
22767.7266294664,86522.1701294664,0.0486931282605706
22767.9846028223,86522.4281028223,0.0589053049960902
22768.2425820508,86522.6860820508,0.0464506930271233
22768.500567152,86522.944067152,0.0616592676884563
22768.7585581262,86523.2020581262,0.0613606720144803
22769.0165549736,86523.4600549736,0.119147979893702
22769.2745576943,86523.7180576943,0.159527429627677
22769.5325662886,86523.9760662886,0.419123535340831
22769.7905807565,86524.2340807565,0.236195085365632
22770.0486010986,86524.4921010986,0.151884610920385
22770.3066273146,86524.7501273146,0.108573216761311
22770.5646594051,86525.0081594051,0.0527590811062562
22770.8226973701,86525.2661973701,0.0617832907339325
22771.08074121,86525.52424121,0.0807264774556096
22771.3387909247,86525.7822909247,0.0893638200056684
22771.5968465146,86526.0403465146,0.112572477303154
22771.8549079799,86526.2984079799,0.127942680021362
22772.1129753207,86526.5564753207,0.101468362473483
22772.3710485374,86526.8145485374,0.0898537456544715
22772.6291276299,86527.0726276299,0.144013382303612
22772.8872125986,86527.3307125986,0.145556605039272
22773.1453034437,86527.5888034437,0.130096521552335
22773.4034001653,86527.8469001653,0.128433716420981
22773.6615027637,86528.1050027637,0.0637804080495027
22773.9196112391,86528.3631112391,0.0595266846029779
22774.1777255917,86528.6212255917,0.0820700970712911
22774.4358458216,86528.8793458216,0.133073259476115
22774.693971929,86529.137471929,0.185095348616093
22774.9521039143,86529.3956039143,0.133878831498013
22775.2102417775,86529.6537417775,0.0950598826463843
22775.4683855189,86529.9118855189,0.0954105312981258
22775.7265351386,86530.1700351386,0.12557315606665
22775.984690637,86530.428190637,0.127387348173829
22776.2428520141,86530.6863520141,0.14164973890458
22776.5010192702,86530.9445192702,0.158114744873265
22776.7591924054,86531.2026924054,0.120428099351882
22777.01737142,86531.46087142,0.0664568990744214
22777.2755563142,86531.7190563142,0.0498315235086743
22777.5337470882,86531.9772470882,0.0632963539507058
22777.7919437422,86532.2354437422,0.115706086069045
22778.0501462763,86532.4936462763,0.175208894435297
22778.3083546908,86532.7518546908,0.0881747995541924
22778.566568986,86533.010068986,0.0689081324714336
22778.8247891618,86533.2682891618,0.0836967270067579
22779.0830152187,86533.5265152187,0.0921075985617041
22779.3412471567,86533.7847471566,0.0646061995372074
22779.5994849761,86534.0429849761,0.114124956544904
22779.8577286772,86534.3012286772,0.112980042688904
22780.1159782599,86534.5594782599,0.0481940797119354
22780.3742337247,86534.8177337247,0.0747730018511776
22780.6324950717,86535.0759950717,0.103967497214703
22780.890762301,86535.334262301,0.088511180020038
22781.149035413,86535.592535413,0.0494692724291254
22781.4073144077,86535.8508144077,0.0368040787281507
22781.6655992854,86536.1090992854,0.043478582878712
22781.9238900463,86536.3673900463,0.0670691115728042
22782.1821866907,86536.6256866907,0.0437110792909071
22782.4404892185,86536.8839892185,0.0391620126181456
22782.6987976302,86537.1422976302,0.0551881591860056
22782.957111926,86537.400611926,0.084492405416052
22783.2154321059,86537.6589321059,0.0769975658366131
22783.4737581701,86537.9172581701,0.0419601770729107
22783.7320901191,86538.1755901191,0.0519843455673551
22783.9904279528,86538.4339279528,0.0562669672982151
22784.2487716715,86538.6922716715,0.127300326557935
22784.5071212754,86538.9506212754,0.125921092543778
22784.7654767647,86539.2089767647,0.297128605843809
22785.0238381395,86539.4673381395,0.278940850287236
22785.2822054003,86539.7257054003,0.185170352143516
22785.540578547,86539.984078547,0.0774412983011548
22785.7989575799,86540.2424575799,0.107328080466742
22786.0573424993,86540.5008424993,0.110424752750747
22786.3157333052,86540.7592333052,0.108315798073813
22786.574129998,86541.017629998,0.144928633654228
22786.8325325778,86541.2760325778,0.114724448661009
22787.0909410448,86541.5344410448,0.0965913015155576
22787.3493553992,86541.7928553992,0.0786593859322078
22787.6077756412,86542.0512756412,0.119627206635167
22787.8662017711,86542.3097017711,0.0853236914698274
22788.1246337889,86542.5681337889,0.0675609472961095
22788.383071695,86542.826571695,0.141494418111325
22788.6415154895,86543.0850154895,0.199529427000744
22788.8999651727,86543.3434651727,0.17564233777804
22789.1584207445,86543.6019207445,0.142271576867988
22789.4168822055,86543.8603822055,0.0767962568140956
22789.6753495557,86544.1188495557,0.10241512868686
22789.9338227954,86544.3773227954,0.0966563972063442
22790.1923019247,86544.6358019247,0.06340044209833
22790.4507869437,86544.8942869437,0.044898249956536
22790.7092778529,86545.1527778529,0.0284760593989878
22790.9677746522,86545.4112746522,0.0182469101728156
22791.226277342,86545.669777342,0.0187710890243108
22791.4847859225,86545.9282859225,0.0145227674742499
22791.7433003937,86546.1868003937,0.0597798754460548
22792.0018207561,86546.4453207561,0.0950145973501331
22792.2603470095,86546.7038470095,0.106162805256001
22792.5188791545,86546.9623791545,0.0864579155179734
22792.7774171912,86547.2209171912,0.0561400278766194
22793.0359611197,86547.4794611197,0.0746715057184968
22793.2945109402,86547.7380109402,0.051534958898851
22793.5530666529,86547.9965666529,0.0335924799877582
22793.8116282582,86548.2551282582,0.0771799321471674
22794.070195756,86548.513695756,0.0416639865942202
22794.3287691467,86548.7722691467,0.0666532628726596
22794.5873484305,86549.0308484306,0.0502689593922941
22794.8459336075,86549.2894336075,0.0473606302176307
22795.104524678,86549.548024678,0.0709894727280808
22795.3631216421,86549.8066216421,0.0998519909297207
22795.6217245001,86550.0652245001,0.0980172814117389
22795.8803332522,86550.3238332522,0.0689527694028802
22796.1389478985,86550.5824478985,0.109400644213393
22796.3975684393,86550.8410684393,0.100544054317949
22796.6561948748,86551.0996948748,0.0631358695782237
22796.914827205,86551.358327205,0.0446126085281717
22797.1734654305,86551.6169654305,0.0889823315360697
22797.4321095511,86551.8756095511,0.137569691271042
22797.6907595672,86552.1342595672,0.0643855417907634
22797.9494154789,86552.392915479,0.0794194130475376
22798.2080772866,86552.6515772866,0.141421983175979
22798.4667449904,86552.9102449904,0.174312951133214
22798.7254185904,86553.1689185904,0.181795093048383
22798.9840980869,86553.4275980869,0.192988490138096
22799.2427834801,86553.6862834801,0.130224172436541
22799.5014747701,86553.9449747701,0.128734861116327
22799.7601719573,86554.2036719573,0.0948994226260307
22800.0188750417,86554.4623750417,0.0746903797052687
22800.2775840237,86554.7210840237,0.0434980215767315
22800.5362989033,86554.9797989033,0.0471202651196674
22800.7950196808,86555.2385196808,0.0541683529310907
22801.0537463563,86555.4972463563,0.0383950140389305
22801.3124789302,86555.7559789302,0.0531944537623304
22801.5712174026,86556.0147174026,0.0486237508113239
22801.8299617737,86556.2734617737,0.0430530492127145
22802.0887120437,86556.5322120437,0.0587045698310224
22802.3474682128,86556.7909682128,0.0390914477532801
22802.6062302811,86557.0497302811,0.0260594473075931
22802.864998249,86557.308498249,0.0184509593099032
22803.1237721166,86557.5672721166,0.0727400464330524
22803.3825518841,86557.8260518841,0.0961296272292921
22803.6413375517,86558.0848375517,0.102550589259592
22803.9001291196,86558.3436291196,0.0900344782666506
22804.158926588,86558.602426588,0.0692493586200131
22804.4177299571,86558.8612299571,0.100708954972504
22804.6765392272,86559.1200392272,0.0782778682809022
22804.9353543985,86559.3788543985,0.0768626278495799
22805.1941754709,86559.6376754709,0.0707933754172158
22805.4530024449,86559.896502445,0.0599277953086539
22805.7118353207,86560.1553353207,0.0452397837825626
22805.9706740984,86560.4141740984,0.0286208687299922
22806.2295187782,86560.6730187782,0.0388859714106227
22806.4883693603,86560.9318693604,0.0854453930565142
22806.7472258449,86561.1907258449,0.109972090623881
22807.0060882324,86561.4495882324,0.102776003748809
22807.2649565227,86561.7084565227,0.0597099846884542
22807.5238307162,86561.9673307162,0.104603535467923
22807.782710813,86562.226210813,0.122074170016343
22808.0415968133,86562.4850968133,0.0808846501826196
22808.3004887174,86562.7439887174,0.0625268219812843
22808.5593865254,86563.0028865254,0.0933258602360502
22808.8182902376,86563.2617902376,0.0911470609357961
22809.0771998542,86563.5206998542,0.125760035689095
22809.3361153752,86563.7796153752,0.127939520816953
22809.595036801,86564.038536801,0.145964370222529
22809.8539641318,86564.2974641318,0.11806972895976
22810.1128973678,86564.5563973678,0.0819316206414704
22810.3718365091,86564.8153365091,0.0647590363007483
22810.630781556,86565.074281556,0.0498306451828742
22810.8897325086,86565.3332325086,0.0625347868852873
22811.1486893672,86565.5921893672,0.0810439193864233
22811.4076521319,86565.8511521319,0.0731190946959321
22811.6666208031,86566.1101208031,0.0916890183790476
22811.9255953807,86566.3690953807,0.0949128575957988
22812.1845758653,86566.6280758653,0.0200277548466488
22812.4435622567,86566.8870622567,0.0817345904760516
22812.7025545553,86567.1460545553,0.0273936412516944
22812.9615527614,86567.4050527614,0.0695726973545248
22813.2205568749,86567.6640568749,0.0959687222277599
22813.4795668963,86567.9230668963,0.0833713107828205
22813.7385828257,86568.1820828257,0.0323412442726142
22813.9976046632,86568.4411046632,0.0411029998183073
22814.2566324092,86568.7001324092,0.0524512991076654
22814.5156660636,86568.9591660636,0.0417528156164002
22814.774705627,86569.218205627,0.08842504637339
22815.0337510993,86569.4772510993,0.0992099217987367
22815.2928024808,86569.7363024808,0.0572484031965664
22815.5518597718,86569.9953597718,0.0861954198979911
22815.8109229722,86570.2544229722,0.147127093189346
22816.0699920826,86570.5134920826,0.13591406130271
22816.329067103,86570.772567103,0.129512324313391
22816.5881480334,86571.0316480334,0.0774448415448905
22816.8472348744,86571.2907348744,0.104718547550655
22817.106327626,86571.549827626,0.0801153706057039
22817.3654262884,86571.8089262884,0.0964711603477537
22817.6245308618,86572.0680308618,0.131943233280155
22817.8836413464,86572.3271413464,0.110021714817484
22818.1427577425,86572.5862577425,0.133873194934621
22818.4018800501,86572.8453800501,0.169823567343992
22818.6610082697,86573.1045082697,0.13592632696334
22818.9201424012,86573.3636424012,0.0805557876307131
22819.179282445,86573.622782445,0.0703128548508771
22819.4384284012,86573.8819284012,0.0707387963936236
22819.69758027,86574.14108027,0.0865926897536187
22819.9567380518,86574.4002380517,0.16532488258788
22820.2159017464,86574.6594017464,0.150047955497969
22820.4750713544,86574.9185713544,0.112584109926635
22820.7342468758,86575.1777468758,0.0773406450246037
22820.9934283109,86575.4369283109,0.0588102819007648
22821.2526156598,86575.6961156598,0.0275001029677485
22821.5118089228,86575.9553089228,0.0361070065066718
22821.7710081,86576.2145081,0.0483179118156188
22822.0302131916,86576.4737131916,0.0966797666171186
22822.289424198,86576.732924198,0.0786517913292147
22822.5486411193,86576.9921411193,0.0859517510608447
22822.8078639555,86577.2513639555,0.0890322747688338
22823.067092707,86577.510592707,0.0895799170924892
22823.3263273741,86577.7698273741,0.0769166509863067
22823.5855679568,86578.0290679568,0.0810971400276914
22823.8448144554,86578.2883144554,0.143405577745197
22824.10406687,86578.54756687,0.08301323755638
22824.363325201,86578.806825201,0.0860077303267542
22824.6225894484,86579.0660894484,0.0719701471152207
22824.8818596124,86579.3253596124,0.0596441008136982
22825.1411356935,86579.5846356935,0.0674106069361258
22825.4004176915,86579.8439176915,0.0903659308411522
22825.6597056069,86580.1032056069,0.0964795906848145
22825.9189994398,86580.3624994398,0.0784526088671426
22826.1782991903,86580.6217991903,0.08524343559126
22826.4376048588,86580.8811048588,0.0994092717546171
22826.6969164454,86581.1404164454,0.0623587572410543
22826.9562339503,86581.3997339503,0.0704329539556424
22827.2155573737,86581.6590573737,0.1045790115555
22827.4748867158,86581.9183867158,0.0957896519618565
22827.7342219768,86582.1777219768,0.10580466431296
22827.9935631569,86582.4370631569,0.0752295339280307
22828.2529102563,86582.6964102563,0.0969548017075097
22828.5122632754,86582.9557632754,0.109073717689311
22828.7716222141,86583.2151222141,0.0782321700950599
22829.0309870727,86583.4744870727,0.0563022814250038
22829.2903578515,86583.7338578515,0.0957365705534165
22829.5497345506,86583.9932345506,0.0292914595884574
22829.8091171702,86584.2526171702,0.0470194644126063
22830.0685057105,86584.5120057106,0.0406106582302199
22830.3279001719,86584.7714001719,0.0371206002871048
22830.5873005543,86585.0308005543,0.0537900182847467
22830.8467068581,86585.2902068581,0.0559760426423656
22831.1061190835,86585.5496190835,0.111430970924227
22831.3655372306,86585.8090372306,0.0897940121743249
22831.6249612996,86586.0684612996,0.0651997126905503
22831.8843912908,86586.3278912908,0.0587422075588419
22832.1438272045,86586.5873272045,0.073794875089291
22832.4032690406,86586.8467690406,0.102549599597194
22832.6627167995,86587.1062167996,0.0603112045034277
22832.9221704814,86587.3656704814,0.0592315618480273
22833.1816300865,86587.6251300865,0.0600161098223296
22833.4410956149,86587.8845956149,0.0640496153659845
22833.7005670669,86588.1440670669,0.0808925799354921
22833.9600444427,86588.4035444427,0.0581429800705344
22834.2195277425,86588.6630277425,0.0951538715584808
22834.4790169665,86588.9225169665,0.109781165852128
22834.7385121148,86589.1820121148,0.0619244391866782
22834.9980131877,86589.4415131877,0.0399157937527006
22835.2575201854,86589.7010201854,0.0880334718371788
22835.5170331081,86589.9605331081,0.0807205494680948
22835.7765519562,86590.2200519562,0.107195373636787
22836.0360767294,86590.4795767294,0.100649275897208
22836.2956074284,86590.7391074284,0.0891014433641619
22836.5551440532,86590.9986440532,0.158837220016195
22836.8146866039,86591.2581866039,0.0944330121087956
22837.0742350809,86591.5177350809,0.0446090086404547
22837.3337894843,86591.7772894843,0.0547271463406114
22837.5933498143,86592.0368498143,0.0789683844743541
22837.8529160712,86592.2964160712,0.0531986357823706
22838.112488255,86592.555988255,0.060465047877575
22838.3720663662,86592.8155663662,0.0649002057261816
22838.6316504047,86593.0751504047,0.0384156590455141
22838.8912403708,86593.3347403708,0.0835189059084524
22839.1508362649,86593.5943362649,0.0494144207615206
22839.410438087,86593.853938087,0.0790514232093507
22839.6700458372,86594.1135458372,0.0941344866325932
22839.929659516,86594.373159516,0.096540704300087
22840.1892791234,86594.6327791234,0.0978456489079666
22840.4489046597,86594.8924046597,0.0972607401635919
22840.708536125,86595.152036125,0.0779427712290425
22840.9681735196,86595.4116735196,0.0859869234408461
22841.2278168436,86595.6713168436,0.0990969087608524
22841.4874660973,86595.9309660973,0.0949032739077345
22841.7471212809,86596.1906212809,0.111515454985251
22842.0067823945,86596.4502823945,0.093583827592093
22842.2664494386,86596.7099494386,0.150720842400175
22842.5261224129,86596.9696224129,0.148257953180737
22842.785801318,86597.229301318,0.0970659510664319
22843.045486154,86597.488986154,0.0871150262166346
22843.3051769211,86597.7486769211,0.134155678076725
22843.5648736194,86598.0083736195,0.157947960233163
22843.8245762493,86598.2680762493,0.136403947337609
22844.0842848108,86598.5277848108,0.108324285978528
22844.3439993044,86598.7874993044,0.0773151930605157
22844.6037197299,86599.0472197299,0.0932614197814649
22844.8634460878,86599.3069460878,0.0676840409501832
22845.1231783782,86599.5666783782,0.0722005133026123
22845.3829166013,86599.8264166013,0.0471721048468924
22845.6426607573,86600.0861607573,0.0485608860086077
22845.9024108465,86600.3459108465,0.0678699500683005
22846.1621668689,86600.6056668689,0.0760772758421448
22846.421928825,86600.865428825,0.0667662413982044
22846.6816967147,86601.1251967147,0.0684876228587708
22846.9414705383,86601.3849705383,0.109475140407152
22847.2012502962,86601.6447502962,0.0885735235606827
22847.4610359883,86601.9045359883,0.103986408813747
22847.720827615,86602.164327615,0.0987452756153926
22847.9806251764,86602.4241251764,0.11988918639276
22848.2404286728,86602.6839286728,0.153185753208076
22848.5002381044,86602.9437381044,0.115461783257985
22848.7600534714,86603.2035534714,0.115319950673213
22849.0198747738,86603.4633747738,0.108590446876319
22849.279702012,86603.723202012,0.0980952365133558
22849.5395351862,86603.9830351862,0.10044988763812
22849.7993742966,86604.2428742966,0.104506130985708
22850.0592193433,86604.5027193433,0.0830582249216033
22850.3190703267,86604.7625703267,0.0872383096172432
22850.5789272469,86605.0224272469,0.0662883868291209
22850.8387901039,86605.2822901039,0.0822497832091213
22851.0986588982,86605.5421588982,0.0909973751835511
22851.3585336299,86605.8020336299,0.139050319337117
22851.6184142992,86606.0619142992,0.114420475253632
22851.8783009063,86606.3218009063,0.109641921928907
22852.1381934514,86606.5816934514,0.0673174186143093
22852.3980919346,86606.8415919346,0.0524117546226956
22852.6579963564,86607.1014963564,0.0707129134456866
22852.9179067167,86607.3614067167,0.0745782493824008
22853.1778230158,86607.6213230158,0.073174786829417
22853.437745254,86607.881245254,0.0979436088771618
22853.6976734313,86608.1411734313,0.115258258716772
22853.9576075482,86608.4011075482,0.105043592234635
22854.2175476046,86608.6610476046,0.0807876585874018
22854.4774936009,86608.9209936009,0.0947022405694816
22854.7374455372,86609.1809455373,0.110520122247036
22854.9974034138,86609.4409034138,0.0703378793197196
22855.2573672308,86609.7008672308,0.134422731551948
22855.5173369884,86609.9608369884,0.0755323682551013
22855.7773126869,86610.2208126869,0.0548141946331723
22856.0372943265,86610.4807943265,0.0621453482517421
22856.2972819073,86610.7407819073,0.0992369001776926
22856.5572754296,86611.0007754296,0.0812223338086421
22856.8172748936,86611.2607748936,0.0750952294674396
22857.0772802994,86611.5207802994,0.0961357151821212
22857.3372916473,86611.7807916473,0.0676326870605064
22857.5973089375,86612.0408089375,0.114034975714184
22857.8573321702,86612.3008321702,0.081849620576533
22858.1173613456,86612.5608613456,0.133419987313622
22858.3773964638,86612.8208964638,0.092222994298439
22858.6374375252,86613.0809375252,0.115957593726207
22858.8974845298,86613.3409845298,0.103538426145694
22859.157537478,86613.601037478,0.125207737917737
22859.4175963698,86613.8610963698,0.113199968148515
22859.6776612056,86614.1211612056,0.134578082129924
22859.9377319854,86614.3812319854,0.114443828424824
22860.1978087096,86614.6413087096,0.106364098382501
22860.4578913783,86614.9013913783,0.0893294103662559
22860.7179799918,86615.1614799918,0.0929659401303864
22860.9780745501,86615.4215745501,0.0463025852031219
22861.2381750536,86615.6816750536,0.092593034079941
22861.4982815024,86615.9417815024,0.0690362880522918
22861.7583938968,86616.2018938968,0.0757880917977378
22862.0185122369,86616.4620122369,0.100547919101782
22862.2786365229,86616.7221365229,0.0840075363496022
22862.5387667552,86616.9822667552,0.0842451172917891
22862.7989029337,86617.2424029337,0.0710568281186781
22863.0590450588,86617.5025450588,0.0995883270914389
22863.3191931308,86617.7626931308,0.0935568716297246
22863.5793471497,86618.0228471497,0.0881714522922029
22863.8395071156,86618.2830071156,0.0520971761570052
22864.0996730291,86618.5431730291,0.122974458925965
22864.35984489,86618.80334489,0.0889241947791044
22864.6200226988,86619.0635226988,0.115161807279402
22864.8802064556,86619.3237064556,0.124250359791862
22865.1403961605,86619.5838961605,0.0860829307694641
22865.4005918138,86619.8440918138,0.0957062097832024
22865.6607934157,86620.1042934157,0.0850938752422238
22865.9210009665,86620.3645009665,0.105100919114588
22866.1812144662,86620.6247144662,0.116951596385543
22866.4414339152,86620.8849339152,0.0814719199241882
22866.7016593136,86621.1451593136,0.0643056311026649
22866.9618906616,86621.4053906616,0.0953028643214023
22867.2221279594,86621.6656279594,0.0725654293748954
22867.4823712072,86621.9258712072,0.127844673751173
22867.7426204053,86622.1861204053,0.0436945801589798
22868.0028755538,86622.4463755538,0.102057546211365
22868.2631366529,86622.7066366529,0.11484164958378
22868.5234037029,86622.9669037029,0.0994921347164717
22868.783676704,86623.227176704,0.0815851785621352
22869.0439556562,86623.4874556562,0.0874279821936009
22869.3042405599,86623.7477405599,0.122459817005091
22869.5645314154,86624.0080314154,0.149834253830344
22869.8248282226,86624.2683282226,0.0951130102052874
22870.085130982,86624.528630982,0.111985992089097
22870.3454396936,86624.7889396936,0.0945482027909899
22870.6057543576,86625.0492543576,0.118453148758329
22870.8660749744,86625.3095749744,0.177244019642093
22871.1264015441,86625.5699015441,0.151982937124881
22871.3867340668,86625.8302340668,0.131172845766326
22871.6470725428,86626.0905725428,0.180788052928169
22871.9074169724,86626.3509169724,0.131992812379901
22872.1677673555,86626.6112673555,0.0972404596189487
22872.4281236927,86626.8716236927,0.165404771384103
22872.688485984,86627.131985984,0.129879504941189
22872.9488542295,86627.3923542295,0.0956030303670865
22873.2092284295,86627.6527284295,0.126124056873839
22873.4696085844,86627.9131085844,0.0994682970982398
22873.7299946941,86628.1734946941,0.12412767711788
22873.9903867589,86628.4338867589,0.171016500211915
22874.2507847791,86628.6942847791,0.138100115464724
22874.5111887548,86628.9546887548,0.128972851254179
22874.7715986863,86629.2150986863,0.191455454888931
22875.0320145738,86629.4755145738,0.152447960111899
22875.2924364173,86629.7359364173,0.163942409632865
22875.5528642173,86629.9963642173,0.149635325517445
22875.8132979738,86630.2567979738,0.113599769260007
22876.073737687,86630.517237687,0.195097546636583
22876.3341833573,86630.7776833573,0.160227554374518
22876.5946349846,86631.0381349846,0.18047132692264
22876.8550925694,86631.2985925694,0.164956666201219
22877.1155561118,86631.5590561118,0.160901531563056
22877.3760256119,86631.8195256119,0.126037544133924
22877.6365010701,86632.0800010701,0.180595791493515
22877.8969824865,86632.3404824865,0.116909485377591
22878.1574698612,86632.6009698612,0.146612856842781
22878.4179631945,86632.8614631945,0.148979158783046
22878.6784624867,86633.1219624867,0.130059934700826
22878.9389677378,86633.3824677378,0.178761382708789
22879.1994789483,86633.6429789483,0.102233770091958
22879.4599961181,86633.9034961181,0.161598844797686
22879.7205192475,86634.1640192475,0.135248128167741
22879.9810483368,86634.4245483368,0.157363827039022
22880.2415833861,86634.6850833861,0.17305940363685
22880.5021243956,86634.9456243956,0.170939662076568
22880.7626713657,86635.2061713657,0.189875921012633
22881.0232242964,86635.4667242964,0.146457186417795
22881.2837831878,86635.7272831878,0.158435683678185
22881.5443480404,86635.9878480404,0.141886407916513
22881.8049188543,86636.2484188543,0.110850162031118
22882.0654956295,86636.5089956295,0.177832204267782
22882.3260783665,86636.7695783665,0.127987076760026
22882.5866670654,86637.0301670654,0.127105248689908
22882.8472617263,86637.2907617263,0.144412089894119
22883.1078623495,86637.5513623495,0.145929623682755
22883.3684689352,86637.8119689352,0.173343530254392
22883.6290814836,86638.0725814836,0.148651745266738
22883.8896999949,86638.3331999949,0.168353935122595
22884.1503244694,86638.5938244694,0.111638058653137
22884.4109549071,86638.8544549071,0.207018789889181
22884.6715913084,86639.1150913084,0.102547069049664
22884.9322336733,86639.3757336733,0.137242474369631
22885.1928820021,86639.6363820022,0.167393388260185
22885.4535362952,86639.8970362952,0.156639486574088
22885.7141965525,86640.1576965525,0.12155277602905
22885.9748627745,86640.4183627745,0.134354242993169
22886.2355349611,86640.6790349611,0.126814647949165
22886.4962131126,86640.9397131126,0.156551079144102
22886.7568972294,86641.2003972294,0.143411114044896
22887.0175873114,86641.4610873114,0.141646872645091
22887.2782833591,86641.7217833591,0.112588840515946
22887.5389853725,86641.9824853725,0.162551929142385
22887.7996933519,86642.2431933519,0.122726186326031
22888.0604072975,86642.5039072975,0.150827493507198
22888.3211272094,86642.7646272094,0.128795080430315
22888.581853088,86643.025353088,0.19811403193938
22888.8425849333,86643.2860849333,0.192660745232946
22889.1033227456,86643.5468227456,0.189076517550394
22889.3640665251,86643.8075665251,0.174562945082181
22889.624816272,86644.068316272,0.217246878034103
22889.8855719866,86644.3290719866,0.225897170584041
22890.146333669,86644.589833669,0.118888526998011
22890.4071013193,86644.8506013193,0.184095543214738
22890.6678749379,86645.1113749379,0.157232182089344
22890.928654525,86645.372154525,0.174399792100518
22891.1894400806,86645.6329400806,0.174215495583772
22891.4502316051,86645.8937316051,0.161908504671884
22891.7110290986,86646.1545290987,0.168790870545458
22891.9718325614,86646.4153325614,0.144235123066422
22892.2326419937,86646.6761419937,0.172605943656764
22892.4934573956,86646.9369573957,0.138693207759288
22892.7542787674,86647.1977787674,0.12160128537643
22893.0151061093,86647.4586061093,0.109965411967065
22893.2759394213,86647.7194394213,0.130063970015136
22893.5367787039,86647.980278704,0.143858414203326
22893.7976239573,86648.2411239573,0.131690234751028
22894.0584751814,86648.5019751814,0.123737705351
22894.3193323767,86648.7628323767,0.0994246078770173
22894.5801955432,86649.0236955432,0.149973197397162
22894.8410646813,86649.2845646813,0.0742417713845004
22895.101939791,86649.545439791,0.120442695005079
22895.3628208728,86649.8063208728,0.131592838749421
22895.6237079266,86650.0672079266,0.0824852468880879
22895.8846009527,86650.3281009527,0.132103128078155
22896.1454999514,86650.5889999514,0.142650611320195
22896.4064049228,86650.8499049228,0.103254059570872
22896.6673158672,86651.1108158672,0.158709864036589
22896.9282327847,86651.3717327847,0.166046621717385
22897.1891556754,86651.6326556755,0.139833068974142
22897.4500845399,86651.8935845399,0.111032460865684
22897.711019378,86652.154519378,0.0803998542332588
22897.9719601901,86652.4154601901,0.10231313408976
22898.2329069764,86652.6764069764,0.14809435165625
22898.4938597371,86652.9373597371,0.131080587557037
22898.7548184724,86653.1983184724,0.146206134479497
22899.0157831824,86653.4592831824,0.0913428881229856
22899.2767538674,86653.7202538674,0.116687742072578
22899.5377305277,86653.9812305277,0.166413674572028
22899.7987131633,86654.2422131633,0.160725153693672
22900.0597017745,86654.5032017745,0.160032822516156
22900.3206963615,86654.7641963615,0.131901151934211
22900.5816969246,86655.0251969246,0.156392239832231
22900.8427034639,86655.2862034639,0.124888047468048
22901.1037159797,86655.5472159797,0.183213495535545
22901.364734472,86655.808234472,0.180681026542833
22901.6257589411,86656.0692589411,0.104522888603074
22901.8867893874,86656.3302893874,0.126213969836987
22902.1478258109,86656.5913258109,0.156106337351883
22902.4088682118,86656.8523682118,0.120772133395764
22902.6699165904,86657.1134165904,0.173790598078603
22902.9309709469,86657.3744709469,0.141815965236323
22903.1920312814,86657.6355312814,0.122813227433325
22903.4530975942,86657.8965975942,0.12805624509641
22903.7141698855,86658.1576698855,0.122092266525498
22903.9752481555,86658.4187481555,0.13107463658284
22904.2363324043,86658.6798324043,0.132845762629946
22904.4974226323,86658.9409226323,0.135414834174135
22904.7585188395,86659.2020188395,0.124048352803632
22905.0196210264,86659.4631210264,0.167570139090273
22905.2807291929,86659.7242291929,0.108402169787077
22905.5418433392,86659.9853433392,0.197185420725106
22905.8029634658,86660.2464634658,0.133538138701917
22906.0640895726,86660.5075895726,0.141627250697142
22906.32522166,86660.76872166,0.156944666873282
22906.5863597282,86661.0298597282,0.171850401291602
22906.8475037773,86661.2910037773,0.13263734175
22907.1086538075,86661.5521538075,0.213017902214337
22907.3698098191,86661.8133098191,0.200480325505887
22907.6309718123,86662.0744718123,0.123120859432926
22907.8921397872,86662.3356397872,0.167684326963143
22908.1533137441,86662.5968137441,0.145171558308378
22908.4144936832,86662.8579936832,0.123761793692804
22908.6756796047,86663.1191796047,0.171629882669828
22908.9368715087,86663.3803715087,0.197017545787846
22909.1980693955,86663.6415693955,0.170775764913287
22909.4592732654,86663.9027732654,0.204056025301846
22909.7204831185,86664.1639831185,0.176013547399508
22909.9816989549,86664.4251989549,0.201701850896707
22910.242920775,86664.686420775,0.155176321403685
22910.5041485789,86664.9476485789,0.217782431094374
22910.7653823668,86665.2088823668,0.193720975585993
22911.0266221391,86665.4701221391,0.152170359733943
22911.2878678957,86665.7313678957,0.220535366196838
22911.549119637,86665.992619637,0.166746005057546
22911.8103773631,86666.2538773631,0.191549499035421
22912.0716410742,86666.5151410743,0.206337492337439
22912.3329107707,86666.7764107707,0.2001212659481
22912.5941864525,86667.0376864525,0.202946592030139
22912.8554681202,86667.2989681202,0.228842691059152
22913.1167557736,86667.5602557736,0.207393171229994
22913.3780494131,86667.8215494131,0.165761723250122
22913.639349039,86668.082849039,0.211125673113539
22913.9006546513,86668.3441546513,0.128205308323099
22914.1619662504,86668.6054662504,0.135051030031742
22914.4232838364,86668.8667838364,0.164883932842092
22914.6846074094,86669.1281074094,0.125142038811668
22914.9459369698,86669.3894369698,0.163157971511459
22915.2072725177,86669.6507725177,0.156949912669842
22915.4686140534,86669.9121140534,0.166932956818189
22915.729961577,86670.173461577,0.115294407765127
22915.9913150887,86670.4348150887,0.145677487907075
22916.2526745888,86670.6961745888,0.170540687003722
22916.5140400774,86670.9575400774,0.192985856052772
22916.7754115547,86671.2189115548,0.209143274548356
22917.0367890211,86671.4802890211,0.17195015528337
22917.2981724766,86671.7416724766,0.135592573749034
22917.5595619216,86672.0030619216,0.143583641445971
22917.8209573561,86672.2644573561,0.217461528912914
22918.0823587804,86672.5258587804,0.232252739485436
22918.3437661946,86672.7872661946,0.179494900755068
22918.6051795992,86673.0486795992,0.136478657536715
22918.8665989941,86673.3100989941,0.146178573989393
22919.1280243795,86673.5715243795,0.151363260607887
22919.3894557558,86673.8329557558,0.166613672323361
22919.6508931232,86674.0943931232,0.182430512944186
22919.9123364818,86674.3558364818,0.166914559793421
22920.1737858318,86674.6172858318,0.227966190177212
22920.4352411735,86674.8787411735,0.213360826471759
22920.696702507,86675.140202507,0.205705820558658
22920.9581698326,86675.4016698326,0.165738519395815
22921.2196431504,86675.6631431504,0.219206848228887
22921.4811224607,86675.9246224607,0.20617051289555
22921.7426077637,86676.1861077637,0.117179986486383
22922.0040990596,86676.4475990596,0.178300053932376
22922.2655963484,86676.7090963485,0.181439574041454
22922.5270996307,86676.9705996307,0.158621483270538
22922.7886089064,86677.2321089064,0.199824047719433
22923.0501241759,86677.4936241759,0.147229132448643
22923.3116454392,86677.7551454392,0.16267637045697
22923.5731726967,86678.0166726967,0.163920535005036
22923.8347059485,86678.2782059485,0.166751089561745
22924.0962451947,86678.5397451947,0.167997849191569
22924.3577904358,86678.8012904358,0.111117013256762
22924.6193416718,86679.0628416718,0.116746906560895
22924.8808989029,86679.3243989029,0.209574514676808
22925.1424621294,86679.5859621294,0.17687108547469
22925.4040313514,86679.8475313515,0.185290837148486
22925.6656065692,86680.1091065692,0.129575266652294
22925.927187783,86680.370687783,0.152222039276549
22926.188774993,86680.632274993,0.159438324368897
22926.4503681993,86680.8938681993,0.148674259239473
22926.7119674022,86681.1554674022,0.153980749571224
22926.973572602,86681.417072602,0.19063921012075
22927.2351837988,86681.6786837988,0.164560281410052
22927.4968009926,86681.9403009926,0.177745781744608
22927.758424184,86682.201924184,0.155364743033653
22928.0200533729,86682.4635533729,0.129663603353639
22928.2816885598,86682.7251885598,0.133870699879943
22928.5433297446,86682.9868297446,0.117118345917711
22928.8049769277,86683.2484769277,0.140159011634654
22929.0666301092,86683.5101301092,0.165645323630876
22929.3282892893,86683.7717892893,0.206591583186988
22929.5899544684,86684.0334544684,0.159805339310646
22929.8516256465,86684.2951256465,0.135163157009242
22930.1133028238,86684.5568028238,0.154799069285262
22930.3749860006,86684.8184860006,0.100392274442911
22930.6366751772,86685.0801751772,0.128903671286231
22930.8983703536,86685.3418703536,0.093021113645398
22931.1600715301,86685.6035715301,0.143316188714125
22931.4217787069,86685.8652787069,0.135877726750203
22931.6834918842,86686.1269918842,0.154749395260512
22931.9452110622,86686.3887110622,0.143769202831069
22932.2069362412,86686.6504362412,0.139203645437814
22932.4686674213,86686.9121674213,0.113241909192444
22932.7304046027,86687.1739046026,0.186696787484802
22932.9921477856,86687.4356477856,0.145369421333906
22933.2538969704,86687.6973969704,0.145143876114948
22933.515652157,86687.959152157,0.179372260523615
22933.7774133459,86688.2209133459,0.1267431456022
22934.039180537,86688.482680537,0.178984407870414
22934.3009537307,86688.7444537307,0.205598088884066
22934.5627329273,86689.0062329273,0.198802707712866
22934.8245181268,86689.2680181268,0.203132076505959
22935.0863093296,86689.5298093296,0.192590332118782
22935.3481065357,86689.7916065357,0.190309409542031
22935.6099097454,86690.0534097454,0.16730116683479
22935.871718959,86690.315218959,0.189761284949336
22936.1335341765,86690.5770341765,0.172060104867437
22936.3953553982,86690.8388553982,0.214509247232986
22936.6571826245,86691.1006826245,0.168002933442309
22936.9190158554,86691.3625158553,0.164565325113995
22937.180855091,86691.624355091,0.162979216813744
22937.4427003317,86691.8862003317,0.155382643343569
22937.7045515778,86692.1480515778,0.134530299459792
22937.9664088292,86692.4099088292,0.170806475011864
22938.2282720864,86692.6717720864,0.159500866281357
22938.4901413493,86692.9336413493,0.171192560517182
22938.7520166184,86693.1955166184,0.142295676361677
22939.0138978939,86693.4573978939,0.241623703337887
22939.2757851758,86693.7192851758,0.183320338888469
22939.5376784643,86693.9811784643,0.148834225905681
22939.7995777598,86694.2430777598,0.161812868590571
22940.0614830625,86694.5049830625,0.164374833736421
22940.3233943724,86694.7668943724,0.15175058366749
22940.5853116899,86695.0288116898,0.153064620939142
22940.8472350151,86695.290735015,0.163528112737101
22941.1091643482,86695.5526643482,0.176570981393161
22941.3710996896,86695.8145996896,0.115208288928015
22941.6330410392,86696.0765410392,0.196883323477685
22941.8949883974,86696.3384883974,0.158607889038928
22942.1569417644,86696.6004417644,0.152037246476427
22942.4189011404,86696.8624011404,0.221057145123083
22942.6808665256,86697.1243665256,0.188862787695868
22942.9428379202,86697.3863379202,0.162634684891168
22943.2048153243,86697.6483153243,0.119858929312283
22943.4667987383,86697.9102987383,0.165969974339895
22943.7287881622,86698.1722881622,0.208002449479599
22943.9907835964,86698.4342835964,0.148952081013541
22944.252785041,86698.696285041,0.134032137852116
22944.5147924963,86698.9582924963,0.163909960526556
22944.7768059624,86699.2203059624,0.165084665553728
22945.0388254395,86699.4823254395,0.182039613761364
22945.3008509279,86699.7443509279,0.150677366226031
22945.5628824278,86700.0063824278,0.20387777879804
22945.8249199392,86700.2684199392,0.157195288376129
22946.0869634627,86700.5304634627,0.196117730537749
22946.3490129981,86700.7925129981,0.205103361987151
22946.6110685458,86701.0545685458,0.144495330067177
22946.8731301061,86701.3166301061,0.162763648042881
22947.135197679,86701.578697679,0.169217109747095
22947.3972712649,86701.8407712649,0.184536597013473
22947.6593508639,86702.1028508639,0.181782291354207
22947.9214364762,86702.3649364762,0.194215950941855
22948.1835281021,86702.6270281021,0.153699176146814
22948.4456257416,86702.8891257416,0.220296768164033
22948.7077293951,86703.1512293951,0.224086167721018
22948.9698390627,86703.4133390627,0.214500206283512
22949.2319547447,86703.6754547447,0.297976247885783
22949.4940764413,86703.9375764413,0.271684873214012
22949.7562041527,86704.1997041527,0.261798003268211
22950.0183378789,86704.4618378789,0.150412537198753
22950.2804776205,86704.7239776205,0.200080356494249
22950.5426233774,86704.9861233774,0.181101258673665
22950.8047751499,86705.2482751499,0.114027867273117
22951.0669329382,86705.5104329382,0.215255843036227
22951.3290967425,86705.7725967425,0.251797755299799
22951.591266563,86706.034766563,0.217197417603004
22951.8534424001,86706.2969424001,0.20400538620444
22952.1156242536,86706.5591242536,0.251567651842475
22952.3778121241,86706.8213121241,0.232469971587354
22952.6400060116,86707.0835060116,0.2667506439957
22952.9022059163,86707.3457059163,0.160998169462273
22953.1644118385,86707.6079118385,0.206868828315721
22953.4266237785,86707.8701237785,0.173156689381107
22953.6888417362,86708.1323417362,0.198805627573033
22953.951065712,86708.394565712,0.206163702117298
22954.2132957061,86708.6567957061,0.186141649957758
22954.4755317188,86708.9190317188,0.184214175407505
22954.7377737501,86709.1812737501,0.19805970155204
22955.0000218004,86709.4435218003,0.146324124031898
22955.2622758697,86709.7057758697,0.179131912521463
22955.5245359584,86709.9680359584,0.168508099735706
22955.7868020666,86710.2303020666,0.249864250523491
22956.0490741947,86710.4925741947,0.240719254867666
22956.3113523426,86710.7548523426,0.216396759719614
22956.5736365107,86711.0171365107,0.158593692375866
22956.8359266992,86711.2794266992,0.16347413786762
22957.0982229081,86711.5417229081,0.201981880253831
22957.360525138,86711.804025138,0.223659308651518
22957.6228333887,86712.0663333887,0.22103373784961
22957.8851476607,86712.3286476607,0.246112415532225
22958.1474679541,86712.5909679541,0.200980381909762
22958.4097942691,86712.8532942691,0.236971810930111
22958.6721266059,86713.1156266059,0.1534466720586
22958.9344649647,86713.3779649647,0.164195420008932
22959.1968093458,86713.6403093458,0.210526454326111
22959.4591597492,86713.9026597492,0.202083562201971
22959.7215161754,86714.1650161754,0.169529909153974
22959.9838786244,86714.4273786244,0.223039639178522
22960.2462470965,86714.6897470964,0.198684977194549
22960.5086215918,86714.9521215918,0.177769856496853
22960.7710021106,86715.2145021106,0.213190639908425
22961.033388653,86715.476888653,0.166602225419358
22961.2957812194,86715.7392812194,0.232110718857169
22961.5581798099,86716.0016798099,0.168794574340091
22961.8205844246,86716.2640844246,0.171880401560732
22962.0829950639,86716.5264950639,0.196599365538586
22962.3454117279,86716.7889117279,0.140342944042137
22962.6078344168,86717.0513344168,0.241255202806842
22962.8702631308,86717.3137631308,0.201903040702131
22963.1326978703,86717.5761978703,0.173775762460103
22963.3951386352,86717.8386386352,0.190727507520663
22963.6575854259,86718.1010854259,0.208073575097485
22963.9200382426,86718.3635382426,0.189539492301026
22964.1824970854,86718.6259970854,0.186007814277035
22964.4449619546,86718.8884619546,0.178692343891616
22964.7074328504,86719.1509328504,0.222708584104951
22964.969909773,86719.413409773,0.227361233919651
22965.2323927226,86719.6758927226,0.180283407318838
22965.4948816994,86719.9383816994,0.152473815462513
22965.7573767037,86720.2008767037,0.179162728999227
22966.0198777355,86720.4633777355,0.198257345114397
22966.2823847952,86720.7258847952,0.172844347726108
22966.5448978829,86720.9883978829,0.208526326620518
22966.8074169989,86721.2509169989,0.233767769523482
22967.0699421433,86721.5134421433,0.24337147048358
22967.3324733164,86721.7759733164,0.209018322528706
22967.5950105184,86722.0385105184,0.20277855014753
22967.8575537494,86722.3010537494,0.22518768522005
22968.1201030098,86722.5636030098,0.240461457434019
22968.3826582995,86722.8261582995,0.191511179094705
22968.645219619,86723.088719619,0.242804637847886
22968.9077869685,86723.3512869685,0.246757826427836
22969.1703603481,86723.6138603481,0.216349535183052
22969.4329397579,86723.8764397579,0.221569580506358
22969.6955251983,86724.1390251983,0.220272740339248
22969.9581166695,86724.4016166695,0.198702296179897
22970.2207141716,86724.6642141716,0.199261002338208
22970.4833177048,86724.9268177048,0.231446646951007
22970.7459272694,86725.1894272694,0.276569643074173
22971.0085428656,86725.4520428656,0.193953971695936
22971.2711644936,86725.7146644936,0.27963892467124
22971.5337921535,86725.9772921535,0.206353333661515
22971.7964258456,86726.2399258456,0.223672745681929
22972.0590655702,86726.5025655702,0.215506379467183
22972.3217113274,86726.7652113274,0.221342772129819
22972.5843631174,86727.0278631174,0.170070592214948
22972.8470209403,86727.2905209403,0.19851606489272
22973.1096847965,86727.5531847965,0.270868369023582
22973.3723546862,86727.8158546862,0.164815599577178
22973.6350306096,86728.0785306096,0.186466969954206
22973.8977125667,86728.3412125667,0.226676376775305
22974.1604005579,86728.6039005579,0.215889140334134
22974.4230945835,86728.8665945835,0.235242312150884
22974.6857946435,86729.1292946435,0.123441336925923
22974.9485007382,86729.3920007382,0.219559909954501
22975.2112128678,86729.6547128678,0.25615865319035
22975.4739310324,86729.9174310324,0.249084850229123
22975.7366552325,86730.1801552325,0.179879552774261
22975.999385468,86730.442885468,0.216852150824035
22976.2621217392,86730.7056217392,0.171515885191577
22976.5248640465,86730.9683640465,0.24389267172018
22976.7876123898,86731.2311123898,0.199342792727852
22977.0503667695,86731.4938667695,0.171086003626894
22977.3131271857,86731.7566271857,0.157054875523319
22977.5758936388,86732.0193936388,0.201854118967448
22977.8386661288,86732.2821661288,0.183067024292003
22978.1014446559,86732.5449446559,0.233874365044878
22978.3642292205,86732.8077292205,0.211749453653109
22978.6270198227,86733.0705198227,0.160560507525377
22978.8898164627,86733.3333164627,0.222627467559392
22979.1526191407,86733.5961191407,0.191249401222291
22979.4154278569,86733.8589278569,0.110312759462096
22979.6782426116,86734.1217426116,0.178349780957706
22979.9410634049,86734.3845634049,0.128210063026582
22980.2038902371,86734.647390237,0.197110098958409
22980.4667231082,86734.9102231082,0.208175176439504
22980.7295620187,86735.1730620187,0.153426386388263
22980.9924069687,86735.4359069687,0.156348378591844
22981.2552579583,86735.6987579583,0.197545353371979
22981.5181149879,86735.9616149879,0.16596959280405
22981.7809780574,86736.2244780574,0.167895802025111
22982.0438471674,86736.4873471674,0.105265250708043
22982.3067223179,86736.7502223179,0.142030021189401
22982.569603509,86737.013103509,0.217847548607905
22982.8324907411,86737.2759907411,0.185232625019727
22983.0953840144,86737.5388840144,0.121511568044215
22983.3582833289,86737.8017833289,0.17537845831601
22983.6211886851,86738.0646886851,0.126326756757784
22983.884100083,86738.327600083,0.0992310153147624
22984.1470175229,86738.5905175229,0.171189143443504
22984.409941005,86738.853441005,0.153117508710167
22984.6728705294,86739.1163705294,0.198730310235317
22984.9358060965,86739.3793060965,0.153173597518317
22985.1987477063,86739.6422477063,0.187257800205611
22985.4616953592,86739.9051953592,0.140244080846003
22985.7246490553,86740.1681490553,0.15495244754091
22985.9876087948,86740.4311087948,0.124514117532413
22986.250574578,86740.694074578,0.165754183230771
22986.513546405,86740.957046405,0.158068996231295
22986.776524276,86741.220024276,0.109071551831764
22987.0395081914,86741.4830081914,0.199845512486361
22987.3024981512,86741.7459981512,0.106489789272851
22987.5654941557,86742.0089941557,0.176669432362093
22987.828496205,86742.271996205,0.125870943419194
22988.0915042996,86742.5350042996,0.139034847331559
22988.3545184394,86742.7980184394,0.140606737378746
22988.6175386247,86743.0610386247,0.176802161004069
22988.8805648556,86743.3240648556,0.164962466391815
22989.1435971327,86743.5870971327,0.132076208197415
22989.4066354558,86743.8501354558,0.111068697636203
22989.6696798251,86744.1131798251,0.156250172854566
22989.9327302412,86744.3762302412,0.150286731869287
22990.195786704,86744.639286704,0.168547955309259
22990.4588492136,86744.9023492136,0.123069953468647
22990.7219177706,86745.1654177706,0.118819124307149
22990.9849923749,86745.4284923749,0.149586379699177
22991.2480730268,86745.6915730269,0.131032319937417
22991.5111597266,86745.9546597266,0.121761179497915
22991.7742524743,86746.2177524743,0.144255677002725
22992.0373512703,86746.4808512703,0.122366710213674
22992.3004561146,86746.7439561146,0.143706833466042
22992.5635670077,86747.0070670077,0.133506047399008
22992.8266839496,86747.2701839496,0.150764292945964
22993.0898069406,86747.5333069406,0.173003896455326
22993.3529359807,86747.7964359807,0.133968308303011
22993.6160710705,86748.0595710705,0.170830631227959
22993.8792122098,86748.3227122098,0.180337594677907
22994.1423593991,86748.5858593991,0.119500064276555
22994.4055126385,86748.8490126385,0.171588676661185
22994.6686719282,86749.1121719282,0.120062326069568
22994.9318372684,86749.3753372684,0.13447692105721
22995.1950086593,86749.6385086593,0.154608437074545
22995.4581861012,86749.9016861012,0.179132279640142
22995.7213695943,86750.1648695943,0.186506476233236
22995.9845591386,86750.4280591386,0.199536653224787
22996.2477547346,86750.6912547346,0.131083609078477
22996.5109563823,86750.9544563823,0.125688882080936
22996.774164082,86751.217664082,0.120638380104572
22997.0373778339,86751.4808778339,0.0956119315874783
22997.3005976381,86751.7440976381,0.0940381958405792
22997.563823495,86752.007323495,0.148879965391063
22997.8270554048,86752.2705554048,0.169089474715443
22998.0902933674,86752.5337933674,0.169105151603851
22998.3535373834,86752.7970373834,0.193669959749976
22998.6167874529,86753.0602874529,0.135879432256994
22998.880043576,86753.323543576,0.136777322867052
22999.1433057529,86753.5868057529,0.11962527537037
22999.4065739838,86753.8500739838,0.176580752946343
22999.6698482691,86754.1133482691,0.120747364675381
22999.9331286088,86754.3766286088,0.142403004277449
23000.1964150033,86754.6399150034,0.169436846732302
23000.4597074526,86754.9032074526,0.138039780153229
23000.7230059571,86755.1665059571,0.166509550287714
23000.9863105169,86755.4298105169,0.190303242629403
23001.2496211322,86755.6931211322,0.113766541334317
23001.5129378033,86755.9564378033,0.175542470369088
23001.7762605303,86756.2197605303,0.150138145534625
23002.0395893135,86756.4830893135,0.144389968882507
23002.302924153,86756.746424153,0.161235943677634
23002.5662650491,86757.0097650491,0.138059739278618
23002.829612002,86757.273112002,0.200340100091143
23003.0929650119,86757.5364650119,0.140815667419092
23003.356324079,86757.799824079,0.0966329769198458
23003.6196892035,86758.0631892035,0.156339513473759
23003.8830603856,86758.3265603856,0.199261817104804
23004.1464376256,86758.5899376256,0.148762649389332
23004.4098209236,86758.8533209236,0.168886581457861
23004.6732102798,86759.1167102798,0.155786416348925
23004.9366056945,86759.3801056945,0.103573277826488
23005.2000071678,86759.6435071678,0.149658194295423
23005.4634147001,86759.9069147001,0.149481374623887
23005.7268282913,86760.1703282914,0.109834082711057
23005.990247942,86760.433747942,0.132343025487192
23006.2536736521,86760.6971736521,0.0922196099036739
23006.5171054219,86760.9606054219,0.0899949447005218
23006.7805432517,86761.2240432517,0.166015770018112
23007.0439871416,86761.4874871416,0.184722360839218
23007.3074370918,86761.7509370918,0.2371568995605
23007.5708931025,86762.0143931025,0.141947892377824
23007.834355174,86762.277855174,0.135522858168507
23008.0978233065,86762.5413233065,0.224175257992898
23008.3612975001,86762.8047975001,0.178175309904984
23008.6247777552,86763.0682777552,0.2121462100096
23008.8882640718,86763.3317640718,0.188877018568474
23009.1517564502,86763.5952564502,0.202311884716945
23009.4152548907,86763.8587548907,0.201507584892388
23009.6787593933,86764.1222593933,0.174537622319212
23009.9422699584,86764.3857699584,0.169779466312546
23010.2057865862,86764.6492865862,0.0759818656427292
23010.4693092767,86764.9128092767,0.0943001462308137
23010.7328380303,86765.1763380303,0.101793932560936
23010.9963728473,86765.4398728473,0.148209052537934
23011.2599137276,86765.7034137276,0.0976293910107138
23011.5234606717,86765.9669606717,0.125769978818109
23011.7870136797,86766.2305136797,0.143278008580865
23012.0505727517,86766.4940727517,0.134640166478434
23012.3141378881,86766.7576378881,0.122734294248941
23012.577709089,86767.021209089,0.163533711093783
23012.8412863547,86767.2847863547,0.110695965640558
23013.1048696852,86767.5483696852,0.0888639668609011
23013.3684590809,86767.811959081,0.105894272350429
23013.6320545421,86768.0755545421,0.101700513706735
23013.8956560687,86768.3391560687,0.102188341126064
23014.1592636611,86768.6027636611,0.0843919109420157
23014.4228773195,86768.8663773195,0.115102701008143
23014.6864970441,86769.1299970441,0.115763211437319
23014.9501228351,86769.3936228351,0.137870464578513
23015.2137546928,86769.6572546928,0.0845948213118956
23015.4773926173,86769.9208926173,0.155701022108987
23015.7410366087,86770.1845366087,0.0976523514704048
23016.0046866675,86770.4481866675,0.113794010841678
23016.2683427937,86770.7118427937,0.129224413407786
23016.5320049875,86770.9755049875,0.12334696878974
23016.7956732492,86771.2391732492,0.0967770096376396
23017.0593475791,86771.5028475791,0.139145442781897
23017.3230279772,86771.7665279772,0.139598888737545
23017.5867144438,86772.0302144438,0.15369574718002
23017.8504069791,86772.2939069791,0.151385652238795
23018.1141055833,86772.5576055833,0.0804555420161172
23018.3778102567,86772.8213102568,0.129238871594142
23018.6415209994,86773.0850209994,0.103404040186127
23018.9052378117,86773.3487378117,0.142338219543381
23019.1689606937,86773.6124606937,0.188796184140418
23019.4326896457,86773.8761896457,0.118581692171817
23019.6964246678,86774.1399246678,0.145628731217982
23019.9601657604,86774.4036657604,0.115536013985739
23020.2239129235,86774.6674129235,0.161737618271777
23020.4876661574,86774.9311661574,0.192271012742151
23020.7514254624,86775.1949254624,0.176626605975952
23021.0151908386,86775.4586908386,0.140821944686426
23021.2789622862,86775.7224622862,0.139122989793964
23021.5427398055,86775.9862398055,0.128195718784171
23021.8065233966,86776.2500233966,0.146044311830535
23022.0703130598,86776.5138130598,0.128418503497715
23022.3341087952,86776.7776087952,0.191352420162468
23022.5979106032,86777.0414106032,0.1154498124644
23022.8617184838,86777.3052184838,0.14517630494895
23023.1255324374,86777.5690324374,0.142336197355911
23023.389352464,86777.832852464,0.147409264645459
23023.653178564,86778.096678564,0.144899266984288
23023.9170107375,86778.3605107375,0.209680768780066
23024.1808489847,86778.6243489847,0.113733276936136
23024.4446933059,86778.8881933059,0.142956207600366
23024.7085437013,86779.1520437013,0.144041895979035
23024.972400171,86779.415900171,0.156454533356005
23025.2362627153,86779.6797627153,0.121738966578823
23025.5001313344,86779.9436313344,0.154898960033372
23025.7640060285,86780.2075060285,0.115071364529329
23026.0278867978,86780.4713867978,0.133320752150705
23026.2917736425,86780.7352736425,0.121965266764299
23026.5556665629,86780.9991665629,0.117028956094249
23026.8195655591,86781.2630655591,0.162147718473554
23027.0834706313,86781.5269706313,0.150514632396191
23027.3473817798,86781.7908817798,0.124057124721224
23027.6112990048,86782.0547990048,0.115803768934911
23027.8752223065,86782.3187223065,0.201262319066318
23028.139151685,86782.5826516851,0.17194864699724
23028.4030871407,86782.8465871407,0.167859325153018
23028.6670286736,86783.1105286736,0.140722221855138
23028.9309762841,86783.3744762841,0.105318890131176
23029.1949299723,86783.6384299723,0.15720589902742
23029.4588897384,86783.9023897384,0.164179040914499
23029.7228555826,86784.1663555826,0.100382667092428
23029.9868275053,86784.4303275053,0.0998041886927725
23030.2508055065,86784.6943055065,0.0907432675893365
23030.5147895865,86784.9582895865,0.112570084799813
23030.7787797455,86785.2222797455,0.131967605679997
23031.0427759836,86785.4862759837,0.0804341287445709
23031.3067783012,86785.7502783012,0.134740131672748
23031.5707866984,86786.0142866984,0.140966972186128
23031.8348011755,86786.2783011755,0.131645341082308
23032.0988217324,86786.5423217324,0.145546629346236
23032.3628483698,86786.8063483698,0.133837018029403
23032.6268810876,86787.0703810876,0.163006512771801
23032.890919886,86787.334419886,0.121971413957984
23033.1549647654,86787.5984647654,0.13015623513052
23033.4190157257,86787.8625157257,0.150443824983475
23033.6830727674,86788.1265727674,0.160674918780448
23033.9471358906,86788.3906358906,0.162987518092737
23034.2112050955,86788.6547050955,0.151921618952552
23034.4752803824,86788.9187803824,0.120801059607543
23034.7393617513,86789.1828617514,0.245917823124369
23035.0034492027,86789.4469492027,0.16133200891819
23035.2675427366,86789.7110427366,0.194887893106875
23035.5316423533,86789.9751423533,0.114200614339343
23035.7957480529,86790.2392480529,0.151608289144713
23036.0598598358,86790.5033598358,0.124096432161219
23036.323977702,86790.767477702,0.114245709756019
23036.5881016518,86791.0316016518,0.166637313268407
23036.8522316855,86791.2957316855,0.151296943569223
23037.1163678032,86791.5598678032,0.163043302478341
23037.3805100051,86791.8240100051,0.130531172672413
23037.6446582915,86792.0881582915,0.254319215751655
23037.9088126625,86792.3523126625,0.214450125695218
23038.1729731185,86792.6164731185,0.152253397385889
23038.4371396595,86792.8806396595,0.187513897740205
23038.7013122858,86793.1448122858,0.125879579991292
23038.9654909975,86793.4089909975,0.165460470185877
23039.2296757951,86793.6731757951,0.153519826382529
23039.4938666785,86793.9373666785,0.14893479821455
23039.758063648,86794.2015636481,0.173203963740227
23040.022266704,86794.465766704,0.123020048782105
23040.2864758464,86794.7299758464,0.179079518685254
23040.5506910756,86794.9941910756,0.112646991793148
23040.8149123918,86795.2584123918,0.0827618250575449
23041.0791397952,86795.5226397952,0.221291856500494
23041.343373286,86795.786873286,0.17077339902107
23041.6076128643,86796.0511128643,0.126710380303176
23041.8718585305,86796.3153585305,0.164456463474312
23042.1361102847,86796.5796102847,0.159493465851189
23042.4003681272,86796.8438681272,0.158943613830869
23042.6646320581,86797.1081320581,0.114866810384565
23042.9289020776,86797.3724020776,0.129173476083837
23043.1931781861,86797.6366781861,0.139424270513489
23043.4574603836,86797.9009603836,0.196277539653018
23043.7217486704,86798.1652486704,0.138955252823413
23043.9860430467,86798.4295430467,0.119395585784464
23044.2503435127,86798.6938435127,0.152753229122374
23044.5146500686,86798.9581500686,0.110874920967797
23044.7789627146,86799.2224627146,0.13741790442573
23045.043281451,86799.4867814511,0.111273929948403
23045.307606278,86799.751106278,0.129264213759703
23045.5719371957,86800.0154371957,0.195766231824522
23045.8362742043,86800.2797742043,0.211512322766881
23046.1006173042,86800.5441173041,0.224430942537576
23046.3649664954,86800.8084664954,0.117754993537138
23046.6293217783,86801.0728217783,0.251337517227192
23046.893683153,86801.337183153,0.162389582510456
23047.1580506196,86801.6015506196,0.144604081353997
23047.4224241785,86801.8659241785,0.108670172885889
23047.6868038299,86802.1303038299,0.0804824956340375
23047.9511895739,86802.3946895739,0.158482052151356
23048.2155814109,86802.6590814109,0.142790677504786
23048.4799793409,86802.9234793409,0.215269984172667
23048.7443833641,86803.1878833642,0.151187991334517
23049.0087934809,86803.4522934809,0.101214997230119
23049.2732096914,86803.7167096914,0.179816435710534
23049.5376319958,86803.9811319958,0.11202590402606
23049.8020603943,86804.2455603943,0.124564132423597
23050.0664948871,86804.5099948871,0.132583089237043
23050.3309354746,86804.7744354746,0.149653660684344
23050.5953821567,86805.0388821567,0.145126195521816
23050.8598349339,86805.3033349339,0.171327274666788
23051.1242938063,86805.5677938063,0.170047175291541
23051.388758774,86805.832258774,0.200058666497423
23051.6532298374,86806.0967298374,0.128898022687555
23051.9177069965,86806.3612069965,0.1368742924094
23052.1821902517,86806.6256902517,0.15795916868876
23052.4466796031,86806.8901796031,0.142230633662477
23052.711175051,86807.154675051,0.115005512340366
23052.9756765955,86807.4191765955,0.163803430917738
23053.2401842369,86807.683684237,0.0592349110116717
23053.5046979754,86807.9481979754,0.115684137423876
23053.7692178112,86808.2127178112,0.109452234217501
23054.0337437445,86808.4772437445,0.133313654572402
23054.2982757755,86808.7417757755,0.0958095650620881
23054.5628139044,86809.0063139044,0.186390862995462
23054.8273581315,86809.2708581315,0.170156767568592
23055.0919084568,86809.5354084568,0.184922322016201
23055.3564648808,86809.7999648808,0.138021187255268
23055.6210274036,86810.0645274036,0.144792383805188
23055.8855960253,86810.3290960253,0.153943144000423
23056.1501707462,86810.5936707462,0.101249246361833
23056.4147515665,86810.8582515665,0.164138430174408
23056.6793384864,86811.1228384864,0.192204939715821
23056.9439315062,86811.3874315062,0.136414180846092
23057.2085306259,86811.6520306259,0.178405040055121
23057.4731358459,86811.9166358459,0.145119186344889
23057.7377471664,86812.1812471664,0.150798868623858
23058.0023645876,86812.4458645876,0.165264313546532
23058.2669881096,86812.7104881096,0.13008361732262
23058.5316177326,86812.9751177326,0.0969142995414819
23058.7962534571,86813.2397534571,0.160356958858343
23059.060895283,86813.504395283,0.21679215920514
23059.3255432106,86813.7690432106,0.129410732271666
23059.5901972402,86814.0336972402,0.175263767406933
23059.8548573719,86814.2983573719,0.206607571068104
23060.119523606,86814.563023606,0.159473875765976
23060.3841959426,86814.8276959426,0.148871979779776
23060.6488743821,86815.0923743821,0.0992585682267652
23060.9135589244,86815.3570589244,0.160669856951972
23061.17824957,86815.62174957,0.136817504086401
23061.4429463191,86815.8864463191,0.141908463856081
23061.7076491716,86816.1511491716,0.148818303938971
23061.9723581282,86816.4158581282,0.161036034118717
23062.2370731887,86816.6805731887,0.162971826942731
23062.5017943534,86816.9452943534,0.153510415990055
23062.7665216227,86817.2100216227,0.177948987264095
23063.0312549965,86817.4747549965,0.199647593475772
23063.2959944754,86817.7394944754,0.195359081005946
23063.5607400592,86818.0042400593,0.159344627499756
23063.8254917485,86818.2689917485,0.18895875359868
23064.0902495431,86818.5337495431,0.131712256560942
23064.3550134437,86818.7985134437,0.175261609273913
23064.61978345,86819.06328345,0.168994046816321
23064.8845595626,86819.3280595626,0.200554713473351
23065.1493417816,86819.5928417816,0.191599882891313
23065.414130107,86819.857630107,0.176296012686913
23065.6789245393,86820.1224245393,0.1490651394984
23065.9437250786,86820.3872250786,0.143888641232993
23066.2085317252,86820.6520317252,0.159915935303734
23066.473344479,86820.916844479,0.104023183007228
23066.7381633406,86821.1816633406,0.174081921595096
23067.00298831,86821.44648831,0.153382894626349
23067.2678193875,86821.7113193875,0.135807084432253
23067.5326565732,86821.9761565732,0.131124255874232
23067.7974998674,86822.2409998674,0.132952589815989
23068.0623492704,86822.5058492704,0.159929164845582
23068.3272047821,86822.7707047821,0.139068672182726
23068.5920664031,86823.0355664031,0.178153238452319
23068.8569341333,86823.3004341333,0.148538958160011
23069.121807973,86823.5653079731,0.19903774801597
23069.3866879226,86823.8301879226,0.149042858714706
23069.6515739821,86824.0950739821,0.190607525762643
23069.9164661517,86824.3599661518,0.136208501198265
23070.1813644318,86824.6248644318,0.179962158970894
23070.4462688225,86824.8897688225,0.223290977481677
23070.7111793239,86825.1546793239,0.116546851090303
23070.9760959363,86825.4195959363,0.0821823124240602
23071.2410186601,86825.6845186601,0.129057561735902
23071.5059474951,86825.9494474951,0.117908617108746
23071.7708824419,86826.2143824419,0.140997867535471
23072.0358235006,86826.4793235006,0.142776203013226
23072.3007706713,86826.7442706713,0.174782011138149
23072.5657239543,86827.0092239543,0.165993945578377


==> Figures/highlight_image/PI_spectra/README.txt <==
analysis of the raw data is found in:
\\mpcoldmol2\analysis_new\singly_starky\2021_ND3-VUV\ND3_spectrum\


==> Figures/highlight_image/images/README.txt <==
These images were generated from the raw data in:
mpcoldmol2\analysis_new\testy\2023\1+1'_image_rotational_analysis\

by running in that directory:
plot_image_overview.py

